Candidate high-z proto-clusters among the Planck compact sources, as revealed by Herschel-SPIRE

By determining the nature of all the Planck compact sources within 808.4 deg^2 of large Herschel surveys, we have identified 27 candidate proto-clusters of dusty star forming galaxies (DSFGs) that are at least 3{\sigma} overdense in either 250, 350 or 500 $\mu$mm sources. We find roughly half of all the Planck compact sources are resolved by Herschel into multiple discrete objects, with the other half remaining unresolved by Herschel. We find a significant difference between versions of the Planck catalogues, with earlier releases hosting a larger fraction of candidate proto-clusters and Galactic Cirrus than later releases, which we ascribe to a difference in the filters used in the creation of the three catalogues. We find a surface density of DSFG candidate proto-clusters of (3.3 $\pm$ 0.7) x 10^(-2) sources deg^(-2), in good agreement with previous similar studies. We find that a Planck colour selection of S_{857}/S_{545} < 2 works well to select candidate proto-clusters, but can miss proto-clusters at z < 2. The Herschel colours of individual candidate proto-cluster members indicate our candidate proto-clusters all likely all lie at z > 1. Our candidate proto-clusters are a factor of 5 times brighter at 353 GHz than expected from simulations, even in the most conservative estimates. Further observations are needed to confirm whether these candidate proto-clusters are physical clusters, multiple proto-clusters along the line of sight, or chance alignments of unassociated sources.

==> Conclusion/545GHzTable.txt <==
\newpage
\begin{landscape}
\begin{table}
\caption{Compact souces and their identifications from the \textit{Planck} 545GHz catalogues of compact sources.}
\begin{tabular}{|l|r|r|l|l|r|r|r|}

\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{$S_{545}$ [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline

  PCCS1 545 G019.76-58.74 & 337.311 & -29.670 & Cluster Candidate & 225$\pm$164 & 2.92 & 1.68 & 3.25\\
  PCCS1 545 G354.79-79.57 & 3.060 & -33.226 & Cluster Candidate & 335$\pm$158 & 1.22 & 1.39 & 3.25\\
  PLCKERC545 G015.45-60.34 & 339.084 & -31.902 & Cluster Candidate & 607$\pm$87 & 2.72 & 3.27 & 4.01\\
  PCCS1 545 G058.72+82.59 & 200.566 & 30.136 & Cluster Candidate & 349$\pm$161 & 1.22 & 1.39 & 3.64\\
  PCCS1 545 G027.38+84.85 & 198.581 & 26.515 & Cluster Candidate & 433$\pm$136 & 1.45 & 2.23 & 4.01\\
  PCCS1 545 G084.40+81.05 & 199.569 & 33.968 & Cluster Candidate & 387$\pm$230 & 1.88 & 1.39 & 3.25\\
  PLCKERC545 G146.77+52.48 & 164.280 & 59.031 & Cluster Candidate & 606$\pm$73 & 4.09 & 4.93 & 1.06\\
  PCCS1 545 G222.38-54.39 & 53.046 & -27.117 & Cluster Candidate & 182$\pm$185 & 2.10 & 3.02 & 2.01\\
  PLCKERC545 G060.36+66.56 & 218.577 & 35.554 & Cluster Candidate & 872$\pm$114 & 0.77 & 4.47 & 5.70\\
  PLCKERC545 G260.28-39.75 & 71.996 & -52.643 & Cluster Candidate & 471$\pm$46 & 3.71 & 3.27 & 3.25\\
  PCCS1 545 G230.70-79.18 & 24.755 & -29.924 & (Galaxy Pair) NGC 0639, NGC 0642 & 364$\pm$208 & -1.25 & 0.17 & 1.06\\
  PLCKERC545 G270.59+58.54 & 176.648 & -0.199 & Lens Candidate & 1071$\pm$121 & 0.53 & 2.76 & 2.44\\
  PLCKERC545 G047.34+82.51 & 201.130 & 28.747 & (Lens)  H-ATLAS J132427.0+28445  & 810$\pm$106 & 2.31 & 1.96 & 4.01\\
  PLCKERC545 G131.81-60.98 & 17.158 & 1.590 & (QSO) LBQS 0106+119 & 1097$\pm$99 & -4.25 & -3.07 & -1.52\\
  PCCS1 545 G020.46-64.92 & 344.427 & -29.631 & (Star) Formalhaut & 401$\pm$175 & 0.29 & 0.80 & 0.54\\
  PLCKERC545 G167.74-57.97 & 34.837 & -2.967 & (Star) Omicron Cet & 1807$\pm$111 & 5.90 & -3.07 & N/A\\
  PCCS1 545 G160.59-56.75 & 32.432 & 0.279 & 2MASX J02094125+0015587 & 532$\pm$232 & -0.71 & -0.86 & -0.70\\
  PCCS1 545 G355.79+52.97 & 221.575 & 2.322 & 2MASX J14461287+0218372 & 464$\pm$218 & 1.00 & 1.39 & 3.25\\
  PCCS2 545 G351.78+49.90 & 221.884 & -1.622 & CGCG 020-017 & 510$\pm$228 & 0.05 & 0.17 & 1.55\\
  PCCS1 545 G139.56-62.17 & 20.540 & -0.296 & Cirrus & 985$\pm$261 & -1.25 & -1.24 & -0.04\\
  PCCS1 545 G144.40-59.72 & 23.497 & 1.365 & Cirrus & 630$\pm$178 & -1.25 & -0.86 & -1.52\\
  PLCKERC545 G126.83-63.90 & 14.574 & -1.085 & Cirrus & 1052$\pm$153 & -2.43 & -1.64 & -0.70\\
  PLCKERC545 G126.26-63.31 & 14.356 & -0.480 & Cirrus & 1415$\pm$166 & -1.53 & -0.86 & -0.70\\
  PLCKERC545 G136.06-63.48 & 18.682 & -1.204 & Cirrus & 1534$\pm$159 & -2.43 & -3.07 & N/A\\
  PCCS2 545 G130.16-64.05 & 16.016 & -1.361 & Cirrus & 571$\pm$320 & -2.75 & -2.54 & -0.70\\
  PLCKERC545 G231.44+32.10 & 139.420 & 0.174 & Cirrus & 1137$\pm$178 & 3.71 & 3.52 & 6.01\\
  PLCKERC545 G224.70+24.61 & 129.951 & 1.422 & Cirrus & 1064$\pm$134 & 1.22 & 0.80 & 2.01\\
  PLCKERC545 G227.27+24.71 & 131.198 & -0.550 & Cirrus & 1245$\pm$223 & 1.00 & 1.39 & 1.55\\
  PLCKERC545 G227.57+24.56 & 131.215 & -0.863 & Cirrus & 1105$\pm$151 & 2.10 & 1.68 & 3.64\\
  PLCKERC545 G227.77+30.23 & 136.181 & 1.869 & Cirrus & 1641$\pm$196 & 0.77 & 1.68 & 2.86\\
  PLCKERC545 G230.17+32.05 & 138.809 & 1.055 & Cirrus & 809$\pm$78 & 2.10 & 2.50 & 2.86\\
  PLCKERC545 G226.97+26.25 & 132.394 & 0.458 & Cirrus & 1212$\pm$159 & 1.22 & 0.80 & 1.06\\
  PCCS1 545 G226.21+24.93 & 130.906 & 0.391 & Cirrus & 729$\pm$395 & 0.05 & 1.68 & 2.01\\
  PCCS2 545 G229.62+28.51 & 135.540 & -0.403 & Cirrus & 792$\pm$227 & 0.77 & 0.80 & 1.06\\
  PCCS1 545 G229.68+30.43 & 137.202 & 0.558 & Cirrus & 447$\pm$139 & -0.45 & -0.16 & 0.54\\
  PCCS1 545 G228.63+29.60 & 136.025 & 0.911 & Cirrus & 708$\pm$232 & 0.53 & 1.39 & 1.55\\
  PCCS1 545 G226.48+23.25 & 129.579 & -0.667 & Cirrus & 782$\pm$241 & -0.71 & -0.50 & -0.04\\
  PLCKERC545 G249.81-79.42 & 22.951 & -33.111 & ESO 353- G 009 & 634$\pm$113 & 0.53 & 1.10 & 2.01\\
  PLCKERC545 G085.69+83.35 & 197.614 & 32.339 & FIRST J131028.6+322054 & 741$\pm$95 & 0.05 & 1.39 & 1.06\\
  PCCS1 545 G009.02+84.14 & 198.753 & 24.631 & IC 0860 & 611$\pm$170 & 0.29 & 1.68 & 2.86\\
  PCCS1 545 G083.01+80.62 & 200.117 & 34.133 & IC 088 & 570$\pm$193 & 2.10 & 1.68 & 2.44\\
  PLCKERC545 G262.62-82.60 & 18.530 & -32.649 & IC 1657 & 684$\pm$116 & -0.20 & 0.80 & 2.01\\
  PLCKERC545 G225.13-79.06 & 25.093 & -28.908 & IC 1720 & 826$\pm$103 & 0.77 & 1.39 & 2.01\\
  PLCKERC545 G010.79-64.76 & 344.505 & -33.741 & IC 5271 & 1054$\pm$89 & 0.29 & 0.80 & 0.54\\
  PCCS1 545 G340.39-81.54 & 6.686 & -33.705 & NGC 0115 & 308$\pm$209 & -0.98 & 0.17 & 1.55\\
  PLCKERC545 G338.28-82.37 & 7.594 & -33.245 & NGC 0134 & 6794$\pm$176 & -0.71 & -1.64 & 0.54\\
  
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{$S_{545}$ [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
 PLCKERC545 G021.76-86.13 & 8.576 & -27.811 & NGC 0150 & 1495$\pm$120 & -0.45 & 1.10 & 0.54\\
  PCCS1 545 G355.51-86.04 & 9.248 & -29.488 & NGC 0174 & 548$\pm$175 & -0.71 & 0.17 & -0.04\\
  PLCKERC545 G299.11-85.91 & 13.178 & -31.208 & NGC 0289 & 2411$\pm$113 & -0.20 & 1.10 & 3.64\\
  PCCS1 545 G250.48-84.79 & 17.631 & -30.218 & NGC 0418 & 442$\pm$167 & 0.05 & 0.17 & -0.04\\
  PLCKERC545 G134.20-61.41 & 18.225 & 0.982 & NGC 0428 & 984$\pm$112 & -0.98 & -0.50 & -0.70\\
  PCCS1 545 G136.34-63.09 & 18.884 & -0.852 & NGC 0450 & 568$\pm$241 & -1.82 & -2.07 & -0.04\\
  PLCKERC545 G138.92-60.95 & 20.546 & 0.955 & NGC 0493 & 821$\pm$122 & -2.12 & -1.24 & -0.04\\
  PCCS1 545 G139.99-62.71 & 20.591 & -0.877 & NGC 0497 & 395$\pm$212 & -1.25 & 0.17 & 1.06\\
  PLCKERC545 G229.08-80.28 & 23.582 & -29.420 & NGC 0613 & 4735$\pm$131 & 0.53 & 1.96 & 2.01\\
  PLCKERC545 G171.78-59.55 & 35.401 & -5.527 & NGC 0894 & 1385$\pm$96 & 7.08 & 0.17 & 8.04\\
  PLCKERC545 G263.34-41.82 & 67.925 & -54.602 & NGC 1617 & 753$\pm$62 & 7.41 & 8.21 & 5.38\\
  PCCS1 545 G263.82+57.53 & 173.065 & 0.800 & NGC 3720 & 541$\pm$129 & -0.98 & 0.17 & 2.44\\
  PLCKERC545 G277.36+59.21 & 180.094 & -1.097 & NGC 4030 & 4409$\pm$113 & -1.53 & -0.86 & -0.04\\
  PLCKERC545 G280.27+58.42 & 181.211 & -2.382 & NGC 4079 & 897$\pm$111 & -0.20 & 0.49 & 1.55\\
  PLCKERC545 G294.87+88.34 & 192.603 & 25.492 & NGC 4725 & 4410$\pm$237 & 4.09 & 5.80 & 8.04\\
  PCCS1 545 G305.91+88.64 & 192.938 & 25.776 & NGC 4747 & 635$\pm$139 & 0.29 & 0.80 & 1.06\\
  PLCKERC545 G101.42+88.06 & 193.672 & 28.930 & NGC 4793 & 1505$\pm$97 & -0.98 & -0.50 & 0.54\\
  PCCS1 545 G044.60+86.76 & 196.435 & 27.736 & NGC 4961 & 599$\pm$232 & -0.71 & -0.16 & 1.06\\
  PCCS1 545 G351.36+83.79 & 197.896 & 22.924 & NGC 5012 & 1061$\pm$158 & 0.29 & -0.50 & -0.04\\
  PCCS1 545 G047.55+83.74 & 199.755 & 28.539 & NGC 5081 & 150$\pm$146 & 0.53 & 0.80 & -0.04\\
  PCCS1 545 G042.41+79.20 & 204.985 & 28.385 & NGC 5263 & 332$\pm$125 & -0.45 & -0.16 & 0.54\\
  PCCS1 545 G340.48+55.74 & 212.924 & -1.159 & NGC 5496 & 273$\pm$212 & -3.45 & -2.54 & -1.52\\
  PLCKERC545 G345.12+54.85 & 215.603 & -0.381 & NGC 5584 & 1039$\pm$118 & 0.05 & -0.16 & -0.04\\
  PLCKERC545 G060.29+67.38 & 217.604 & 35.325 & NGC 5656 & 1004$\pm$86 & 2.31 & -2.07 & 2.86\\
  PLCKERC545 G353.14+54.45 & 219.414 & 2.290 & NGC 5690 & 1509$\pm$127 & -1.25 & -0.86 & -0.04\\
  PCCS1 545 G350.45+51.86 & 219.958 & -0.719 & NGC 5705 & 277$\pm$183 & -1.25 & -0.50 & 1.06\\
  PLCKERC545 G351.01+52.12 & 220.047 & -0.292 & NGC 5713 & 2041$\pm$136 & -0.20 & -1.64 & 0.54\\
  PLCKERC545 G351.21+51.96 & 220.242 & -0.327 & NGC 5719 & 1175$\pm$174 & -2.12 & -0.86 & -0.04\\
  PCCS1 545 G354.49+52.85 & 221.100 & 1.682 & NGC 5740 & 671$\pm$202 & -1.53 & 0.17 & 0.54\\
  PLCKERC545 G354.97+52.95 & 221.236 & 1.956 & NGC 5746 & 3095$\pm$143 & -0.98 & -0.86 & 0.54\\
  PCCS2 545 G088.85+33.67 & 261.839 & 60.031 & NGC 6381 & 319$\pm$215 & 4.09 & 4.93 & 3.25\\
  PLCKERC545 G012.05-57.77 & 336.070 & -33.700 & NGC 7267 & 599$\pm$74 & 1.88 & 1.68 & 2.86\\
  PCCS1 545 G019.27-61.60 & 340.583 & -30.071 & NGC 7361 & 469$\pm$118 & 1.00 & 0.80 & 2.86\\
  PLCKERC545 G015.53-75.66 & 356.945 & -30.508 & NGC 7755 & 1203$\pm$145 & -1.53 & -0.86 & 0.54\\
  PLCKERC545 G004.50-77.17 & 359.463 & -32.593 & NGC 7793 & 9171$\pm$378 & 2.52 & 4.70 & 8.04\\
  PLCKERC545 G260.18-87.65 & 14.678 & -28.841 & Not assigned  & 929$\pm$160 & 2.31 & 1.39 & 1.06\\
  PCCS1 545 G355.68-75.23 & 358.461 & -35.324 & Not assigned  & 523$\pm$109 & 0.05 & 1.96 & 2.01\\
  PCCS1 545 G345.09-79.28 & 4.114 & -34.800 & Not assigned  & 622$\pm$160 & 0.77 & 1.39 & 2.44\\
  PLCKERC545 G007.56-64.14 & 344.024 & -35.214 & Not assigned  & 584$\pm$75 & -4.71 & N/A & N/A\\
  PCCS1 545 G006.41-66.96 & 347.524 & -35.106 & Not assigned  & 329$\pm$137 & 1.45 & 1.10 & 1.06\\
  PCCS1 545 G012.72-58.67 & 337.137 & -33.320 & Not assigned  & 500$\pm$162 & 1.22 & 1.96 & 2.86\\
  PCCS1 545 G011.38-70.82 & 351.609 & -32.552 & Not assigned  & 281$\pm$117 & -0.20 & 0.80 & 1.55\\
  PCCS1 545 G012.89-66.24 & 346.134 & -32.698 & Not assigned  & 587$\pm$139 & 2.52 & 1.39 & 2.01\\
  PCCS1 545 G001.76-78.81 & 1.514 & -32.457 & Not assigned  & 560$\pm$128 & 0.05 & 0.80 & 1.55\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{$S_{545}$ [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PCCS1 545 G004.26-81.15 & 3.796 & -31.078 & Not assigned  & 314$\pm$157 & 0.53 & 1.39 & 2.86\\
  PLCKERC545 G339.86-85.54 & 9.752 & -30.651 & Not assigned  & 929$\pm$127 & -0.20 & 0.17 & 1.55\\
  PCCS1 545 G141.01+88.40 & 192.294 & 28.647 & Not assigned  & 176$\pm$125 & 1.22 & 1.10 & 1.06\\
  PCCS1 545 G000.99+84.45 & 198.012 & 24.103 & Not assigned  & 601$\pm$163 & -1.82 & 0.17 & 1.55\\
  PCCS1 545 G064.37+83.30 & 199.491 & 30.466 & Not assigned  & 263$\pm$155 & -0.98 & 0.17 & 0.54\\
  PCCS1 545 G038.35+77.36 & 207.084 & 27.603 & Not assigned  & 154$\pm$157 & 0.29 & 0.49 & 1.55\\
  PCCS1 545 G129.08+85.56 & 192.302 & 31.540 & Not assigned  & 147$\pm$138 & 0.53 & 0.49 & -0.04\\
  PLCKERC545 G149.13+52.95 & 163.033 & 57.670 & Not assigned  & 735$\pm$109 & 2.31 & 2.50 & 1.55\\
  PCCS1 545 G153.54+52.83 & 159.776 & 55.700 & Not assigned  & 310$\pm$134 & 1.22 & 1.39 & -0.04\\
  PCCS1 545 G139.19-61.55 & 20.525 & 0.340 & Not assigned  & 575$\pm$226 & -1.25 & -1.64 & -0.04\\
  PCCS1 545 G345.78+54.33 & 216.219 & -0.568 & Not assigned  & 260$\pm$209 & -2.12 & -2.07 & -0.04\\
  PCCS1 545 G341.61+58.65 & 211.837 & 1.610 & Not assigned  & 329$\pm$188 & 1.00 & 1.10 & 1.06\\
  PCCS1 545 G354.98+52.33 & 221.678 & 1.518 & Not assigned  & 341$\pm$207 & -0.98 & 0.80 & -0.70\\
  PCCS1 545 G224.02+26.10 & 130.951 & 2.689 & Not assigned  & 367$\pm$198 & 0.05 & 1.39 & 2.01\\
  PCCS1 545 G083.80+44.81 & 242.798 & 54.211 & Not assigned  & 168$\pm$154 & 1.45 & 0.80 & -0.04\\
  PCCS1 545 G084.81+46.34 & 239.932 & 54.413 & Not assigned  & 303$\pm$166 & 1.00 & 1.96 & -0.04\\
  PCCS1 545 G014.03-72.46 & 353.345 & -31.441 & Not assigned  & 277$\pm$137 & 0.05 & -0.16 & -0.70\\
  PCCS1 545 G007.73-72.26 & 353.597 & -33.347 & Not assigned  & 425$\pm$123 & 1.88 & 2.50 & 3.25\\
  PCCS1 545 G009.60-73.01 & 354.290 & -32.619 & Not assigned  & 478$\pm$191 & 2.31 & 1.68 & 1.55\\
  PCCS1 545 G285.33+61.23 & 184.492 & -0.489 & PKS 1215-002 & 624$\pm$179 & -1.25 & 0.17 & 0.54\\
  PCCS1 545 G235.53+42.77 & 150.108 & 3.361 & UGC 05376 & 548$\pm$119 & 0.53 & 0.17 & -0.04\\
  PCCS1 545 G107.45+88.72 & 193.246 & 28.355 & UGC 08017 & 426$\pm$154 & -0.98 & -0.16 & -0.70\\
  PCCS1 545 G072.04+78.36 & 203.750 & 34.047 & UGC 08561 & 486$\pm$206 & 0.05 & 0.17 & 0.54\\
  PCCS1 545 G089.39+34.19 & 260.727 & 60.439 & UGC 10830 & 432$\pm$253 & 4.65 & 5.59 & 3.64\\
  PCCS1 545 G141.16-61.74 & 21.377 & -0.088 & UM 321 & 557$\pm$151 & -0.71 & -0.16 & -0.04\\
    
\hline\end{tabular}
\end{table}
\end{landscape}



==> Conclusion/545GHzTable__copy_.txt <==
\newpage
\begin{landscape}
\begin{table}
\caption{Candidate protoclusters from the \textit{Planck} 545GHz catalogues of compact sources. The $\sigma$ values provide the strength of the overdensity at 250, 350 and 500 $\mu$m. A table containing the properties and identifications of all the \textit{Planck} compact sources is avaliable online.}
\begin{tabular}{|l|r|r|l|l|r|r|r|}

\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{$S_{545}$ [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline

  PCCS1 545 G019.76-58.74 & 337.311 & -29.670 & Cluster Candidate & 225$\pm$164 & 2.92 & 1.68 & 3.25\\
  PCCS1 545 G354.79-79.57 & 3.060 & -33.226 & Cluster Candidate & 335$\pm$158 & 1.22 & 1.39 & 3.25\\
  PLCKERC545 G015.45-60.34 & 339.084 & -31.902 & Cluster Candidate & 607$\pm$87 & 2.72 & 3.27 & 4.01\\
  PCCS1 545 G058.72+82.59 & 200.566 & 30.136 & Cluster Candidate & 349$\pm$161 & 1.22 & 1.39 & 3.64\\
  PCCS1 545 G027.38+84.85 & 198.581 & 26.515 & Cluster Candidate & 433$\pm$136 & 1.45 & 2.23 & 4.01\\
  PCCS1 545 G084.40+81.05 & 199.569 & 33.968 & Cluster Candidate & 387$\pm$230 & 1.88 & 1.39 & 3.25\\
  PLCKERC545 G146.77+52.48 & 164.280 & 59.031 & Cluster Candidate & 606$\pm$73 & 4.09 & 4.93 & 1.06\\
  PCCS1 545 G222.38-54.39 & 53.046 & -27.117 & Cluster Candidate & 182$\pm$185 & 2.10 & 3.02 & 2.01\\
  PLCKERC545 G060.36+66.56 & 218.577 & 35.554 & Cluster Candidate & 872$\pm$114 & 0.77 & 4.47 & 5.70\\
  PLCKERC545 G260.28-39.75 & 71.996 & -52.643 & Cluster Candidate & 471$\pm$46 & 3.71 & 3.27 & 3.25\\
  
\hline\end{tabular}
\end{table}
\end{landscape}



==> Conclusion/545GHzTable_temp.txt <==
\begin{tabular}{|l|l|l|l|l|l|l|l|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Aperflux} &
  \multicolumn{1}{c|}{Overdensity\_250} &
  \multicolumn{1}{c|}{Overdensity\_350} &
  \multicolumn{1}{c|}{Overdensity\_500} \\
\hline
  PCCS1 545 G019.76-58.74 & 337.311 & -29.670 & (Cluster Candidate) & 225@164 & 2.92 & 1.68 & 3.25\\
  PCCS1 545 G354.79-79.57 & 3.060 & -33.226 & (Cluster Candidate) & 335@158 & 1.22 & 1.39 & 3.25\\
  PLCKERC545 G015.45-60.34 & 339.084 & -31.902 & (Cluster Candidate) & 607@87 & 2.72 & 3.27 & 4.01\\
  PCCS1 545 G058.72+82.59 & 200.566 & 30.136 & (Cluster Candidate) & 349@161 & 1.22 & 1.39 & 3.64\\
  PCCS1 545 G027.38+84.85 & 198.581 & 26.515 & (Cluster Candidate) & 433@136 & 1.45 & 2.23 & 4.01\\
  PCCS1 545 G084.40+81.05 & 199.569 & 33.968 & (Cluster Candidate) & 387@230 & 1.88 & 1.39 & 3.25\\
  PLCKERC545 G146.77+52.48 & 164.280 & 59.031 & (Cluster Candidate) & 606@73 & 4.09 & 4.93 & 1.06\\
  PCCS1 545 G222.38-54.39 & 53.046 & -27.117 & (Cluster Candidate) & 182@185 & 2.10 & 3.02 & 2.01\\
  PLCKERC545 G060.36+66.56 & 218.577 & 35.554 & (Cluster Candidate) & 872@114 & 0.77 & 4.47 & 5.70\\
  PLCKERC545 G260.28-39.75 & 71.996 & -52.643 & (Cluster Candidate) & 471@46 & 3.71 & 3.27 & 3.25\\
  PCCS1 545 G230.70-79.18 & 24.755 & -29.924 & (Galaxy Pair) NGC 0639, NGC 0642 & 364@208 & -1.25 & 0.17 & 1.06\\
  PLCKERC545 G270.59+58.54 & 176.648 & -0.199 & (Lens Candidate) & 1071@121 & 0.53 & 2.76 & 2.44\\
  PLCKERC545 G047.34+82.51 & 201.130 & 28.747 & (Lens)  H-ATLAS J132427.0+28445  & 810@106 & 2.31 & 1.96 & 4.01\\
  PLCKERC545 G131.81-60.98 & 17.158 & 1.590 & (QSO) LBQS 0106+119 & 1097@99 & -4.25 & -3.07 & -1.52\\
  PCCS1 545 G020.46-64.92 & 344.427 & -29.631 & (Star) Formalhaut & 401@175 & 0.29 & 0.80 & 0.54\\
  PLCKERC545 G167.74-57.97 & 34.837 & -2.967 & (Star) Omicron Cet & 1807@111 & 5.90 & -3.07 & -?\\
  PCCS1 545 G160.59-56.75 & 32.432 & 0.279 & 2MASX J02094125+0015587 & 532@232 & -0.71 & -0.86 & -0.70\\
  PCCS1 545 G355.79+52.97 & 221.575 & 2.322 & 2MASX J14461287+0218372 & 464@218 & 1.00 & 1.39 & 3.25\\
  PCCS2 545 G351.78+49.90 & 221.884 & -1.622 & CGCG 020-017 & 510@228 & 0.05 & 0.17 & 1.55\\
  PCCS1 545 G139.56-62.17 & 20.540 & -0.296 & Cirrus & 985@261 & -1.25 & -1.24 & -0.04\\
  PCCS1 545 G144.40-59.72 & 23.497 & 1.365 & Cirrus & 630@178 & -1.25 & -0.86 & -1.52\\
  PLCKERC545 G126.83-63.90 & 14.574 & -1.085 & Cirrus & 1052@153 & -2.43 & -1.64 & -0.70\\
  PLCKERC545 G126.26-63.31 & 14.356 & -0.480 & Cirrus & 1415@166 & -1.53 & -0.86 & -0.70\\
  PLCKERC545 G136.06-63.48 & 18.682 & -1.204 & Cirrus & 1534@159 & -2.43 & -3.07 & -?\\
  PCCS2 545 G130.16-64.05 & 16.016 & -1.361 & Cirrus & 571@320 & -2.75 & -2.54 & -0.70\\
  PLCKERC545 G231.44+32.10 & 139.420 & 0.174 & Cirrus & 1137@178 & 3.71 & 3.52 & 6.01\\
  PLCKERC545 G224.70+24.61 & 129.951 & 1.422 & Cirrus & 1064@134 & 1.22 & 0.80 & 2.01\\
  PLCKERC545 G227.27+24.71 & 131.198 & -0.550 & Cirrus & 1245@223 & 1.00 & 1.39 & 1.55\\
  PLCKERC545 G227.57+24.56 & 131.215 & -0.863 & Cirrus & 1105@151 & 2.10 & 1.68 & 3.64\\
  PLCKERC545 G227.77+30.23 & 136.181 & 1.869 & Cirrus & 1641@196 & 0.77 & 1.68 & 2.86\\
  PLCKERC545 G230.17+32.05 & 138.809 & 1.055 & Cirrus & 809@78 & 2.10 & 2.50 & 2.86\\
  PLCKERC545 G226.97+26.25 & 132.394 & 0.458 & Cirrus & 1212@159 & 1.22 & 0.80 & 1.06\\
  PCCS1 545 G226.21+24.93 & 130.906 & 0.391 & Cirrus & 729@395 & 0.05 & 1.68 & 2.01\\
  PCCS2 545 G229.62+28.51 & 135.540 & -0.403 & Cirrus & 792@227 & 0.77 & 0.80 & 1.06\\
  PCCS1 545 G229.68+30.43 & 137.202 & 0.558 & Cirrus & 447@139 & -0.45 & -0.16 & 0.54\\
  PCCS1 545 G228.63+29.60 & 136.025 & 0.911 & Cirrus & 708@232 & 0.53 & 1.39 & 1.55\\
  PCCS1 545 G226.48+23.25 & 129.579 & -0.667 & Cirrus & 782@241 & -0.71 & -0.50 & -0.04\\
  PLCKERC545 G249.81-79.42 & 22.951 & -33.111 & ESO 353- G 009 & 634@113 & 0.53 & 1.10 & 2.01\\
  PLCKERC545 G085.69+83.35 & 197.614 & 32.339 & FIRST J131028.6+322054 & 741@95 & 0.05 & 1.39 & 1.06\\
  PCCS1 545 G009.02+84.14 & 198.753 & 24.631 & IC 0860 & 611@170 & 0.29 & 1.68 & 2.86\\
  PCCS1 545 G083.01+80.62 & 200.117 & 34.133 & IC 088 & 570@193 & 2.10 & 1.68 & 2.44\\
  PLCKERC545 G262.62-82.60 & 18.530 & -32.649 & IC 1657 & 684@116 & -0.20 & 0.80 & 2.01\\
  PLCKERC545 G225.13-79.06 & 25.093 & -28.908 & IC 1720 & 826@103 & 0.77 & 1.39 & 2.01\\
  PLCKERC545 G010.79-64.76 & 344.505 & -33.741 & IC 5271 & 1054@89 & 0.29 & 0.80 & 0.54\\
  PCCS1 545 G340.39-81.54 & 6.686 & -33.705 & NGC 0115 & 308@209 & -0.98 & 0.17 & 1.55\\
  PLCKERC545 G338.28-82.37 & 7.594 & -33.245 & NGC 0134 & 6794@176 & -0.71 & -1.64 & 0.54\\
  PLCKERC545 G021.76-86.13 & 8.576 & -27.811 & NGC 0150 & 1495@120 & -0.45 & 1.10 & 0.54\\
  PCCS1 545 G355.51-86.04 & 9.248 & -29.488 & NGC 0174 & 548@175 & -0.71 & 0.17 & -0.04\\
  PLCKERC545 G299.11-85.91 & 13.178 & -31.208 & NGC 0289 & 2411@113 & -0.20 & 1.10 & 3.64\\
  PCCS1 545 G250.48-84.79 & 17.631 & -30.218 & NGC 0418 & 442@167 & 0.05 & 0.17 & -0.04\\
  PLCKERC545 G134.20-61.41 & 18.225 & 0.982 & NGC 0428 & 984@112 & -0.98 & -0.50 & -0.70\\
  PCCS1 545 G136.34-63.09 & 18.884 & -0.852 & NGC 0450 & 568@241 & -1.82 & -2.07 & -0.04\\
  PLCKERC545 G138.92-60.95 & 20.546 & 0.955 & NGC 0493 & 821@122 & -2.12 & -1.24 & -0.04\\
  PCCS1 545 G139.99-62.71 & 20.591 & -0.877 & NGC 0497 & 395@212 & -1.25 & 0.17 & 1.06\\
  PLCKERC545 G229.08-80.28 & 23.582 & -29.420 & NGC 0613 & 4735@131 & 0.53 & 1.96 & 2.01\\
  PLCKERC545 G171.78-59.55 & 35.401 & -5.527 & NGC 0894 & 1385@96 & 7.08 & 0.17 & 8.04\\
  PLCKERC545 G263.34-41.82 & 67.925 & -54.602 & NGC 1617 & 753@62 & 7.41 & 8.21 & 5.38\\
  PCCS1 545 G263.82+57.53 & 173.065 & 0.800 & NGC 3720 & 541@129 & -0.98 & 0.17 & 2.44\\
  PLCKERC545 G277.36+59.21 & 180.094 & -1.097 & NGC 4030 & 4409@113 & -1.53 & -0.86 & -0.04\\
  PLCKERC545 G280.27+58.42 & 181.211 & -2.382 & NGC 4079 & 897@111 & -0.20 & 0.49 & 1.55\\
  PLCKERC545 G294.87+88.34 & 192.603 & 25.492 & NGC 4725 & 4410@237 & 4.09 & 5.80 & 8.04\\
  PCCS1 545 G305.91+88.64 & 192.938 & 25.776 & NGC 4747 & 635@139 & 0.29 & 0.80 & 1.06\\
  PLCKERC545 G101.42+88.06 & 193.672 & 28.930 & NGC 4793 & 1505@97 & -0.98 & -0.50 & 0.54\\
  PCCS1 545 G044.60+86.76 & 196.435 & 27.736 & NGC 4961 & 599@232 & -0.71 & -0.16 & 1.06\\
  PCCS1 545 G351.36+83.79 & 197.896 & 22.924 & NGC 5012 & 1061@158 & 0.29 & -0.50 & -0.04\\
  PCCS1 545 G047.55+83.74 & 199.755 & 28.539 & NGC 5081 & 150@146 & 0.53 & 0.80 & -0.04\\
  PCCS1 545 G042.41+79.20 & 204.985 & 28.385 & NGC 5263 & 332@125 & -0.45 & -0.16 & 0.54\\
  PCCS1 545 G340.48+55.74 & 212.924 & -1.159 & NGC 5496 & 273@212 & -3.45 & -2.54 & -1.52\\
  PLCKERC545 G345.12+54.85 & 215.603 & -0.381 & NGC 5584 & 1039@118 & 0.05 & -0.16 & -0.04\\
  PLCKERC545 G060.29+67.38 & 217.604 & 35.325 & NGC 5656 & 1004@86 & 2.31 & -2.07 & 2.86\\
  PLCKERC545 G353.14+54.45 & 219.414 & 2.290 & NGC 5690 & 1509@127 & -1.25 & -0.86 & -0.04\\
  PCCS1 545 G350.45+51.86 & 219.958 & -0.719 & NGC 5705 & 277@183 & -1.25 & -0.50 & 1.06\\
  PLCKERC545 G351.01+52.12 & 220.047 & -0.292 & NGC 5713 & 2041@136 & -0.20 & -1.64 & 0.54\\
  PLCKERC545 G351.21+51.96 & 220.242 & -0.327 & NGC 5719 & 1175@174 & -2.12 & -0.86 & -0.04\\
  PCCS1 545 G354.49+52.85 & 221.100 & 1.682 & NGC 5740 & 671@202 & -1.53 & 0.17 & 0.54\\
  PLCKERC545 G354.97+52.95 & 221.236 & 1.956 & NGC 5746 & 3095@143 & -0.98 & -0.86 & 0.54\\
  PCCS2 545 G088.85+33.67 & 261.839 & 60.031 & NGC 6381 & 319@215 & 4.09 & 4.93 & 3.25\\
  PLCKERC545 G012.05-57.77 & 336.070 & -33.700 & NGC 7267 & 599@74 & 1.88 & 1.68 & 2.86\\
  PCCS1 545 G019.27-61.60 & 340.583 & -30.071 & NGC 7361 & 469@118 & 1.00 & 0.80 & 2.86\\
  PLCKERC545 G015.53-75.66 & 356.945 & -30.508 & NGC 7755 & 1203@145 & -1.53 & -0.86 & 0.54\\
  PLCKERC545 G004.50-77.17 & 359.463 & -32.593 & NGC 7793 & 9171@378 & 2.52 & 4.70 & 8.04\\
  PLCKERC545 G260.18-87.65 & 14.678 & -28.841 & None & 929@160 & 2.31 & 1.39 & 1.06\\
  PCCS1 545 G355.68-75.23 & 358.461 & -35.324 & None & 523@109 & 0.05 & 1.96 & 2.01\\
  PCCS1 545 G345.09-79.28 & 4.114 & -34.800 & None & 622@160 & 0.77 & 1.39 & 2.44\\
  PLCKERC545 G007.56-64.14 & 344.024 & -35.214 & None & 584@75 & -4.71 & -? & -?\\
  PCCS1 545 G006.41-66.96 & 347.524 & -35.106 & None & 329@137 & 1.45 & 1.10 & 1.06\\
  PCCS1 545 G012.72-58.67 & 337.137 & -33.320 & None & 500@162 & 1.22 & 1.96 & 2.86\\
  PCCS1 545 G011.38-70.82 & 351.609 & -32.552 & None & 281@117 & -0.20 & 0.80 & 1.55\\
  PCCS1 545 G012.89-66.24 & 346.134 & -32.698 & None & 587@139 & 2.52 & 1.39 & 2.01\\
  PCCS1 545 G001.76-78.81 & 1.514 & -32.457 & None & 560@128 & 0.05 & 0.80 & 1.55\\
  PCCS1 545 G004.26-81.15 & 3.796 & -31.078 & None & 314@157 & 0.53 & 1.39 & 2.86\\
  PLCKERC545 G339.86-85.54 & 9.752 & -30.651 & None & 929@127 & -0.20 & 0.17 & 1.55\\
  PCCS1 545 G141.01+88.40 & 192.294 & 28.647 & None & 176@125 & 1.22 & 1.10 & 1.06\\
  PCCS1 545 G000.99+84.45 & 198.012 & 24.103 & None & 601@163 & -1.82 & 0.17 & 1.55\\
  PCCS1 545 G064.37+83.30 & 199.491 & 30.466 & None & 263@155 & -0.98 & 0.17 & 0.54\\
  PCCS1 545 G038.35+77.36 & 207.084 & 27.603 & None & 154@157 & 0.29 & 0.49 & 1.55\\
  PCCS1 545 G129.08+85.56 & 192.302 & 31.540 & None & 147@138 & 0.53 & 0.49 & -0.04\\
  PLCKERC545 G149.13+52.95 & 163.033 & 57.670 & None & 735@109 & 2.31 & 2.50 & 1.55\\
  PCCS1 545 G153.54+52.83 & 159.776 & 55.700 & None & 310@134 & 1.22 & 1.39 & -0.04\\
  PCCS1 545 G139.19-61.55 & 20.525 & 0.340 & None & 575@226 & -1.25 & -1.64 & -0.04\\
  PCCS1 545 G345.78+54.33 & 216.219 & -0.568 & None & 260@209 & -2.12 & -2.07 & -0.04\\
  PCCS1 545 G341.61+58.65 & 211.837 & 1.610 & None & 329@188 & 1.00 & 1.10 & 1.06\\
  PCCS1 545 G354.98+52.33 & 221.678 & 1.518 & None & 341@207 & -0.98 & 0.80 & -0.70\\
  PCCS1 545 G224.02+26.10 & 130.951 & 2.689 & None & 367@198 & 0.05 & 1.39 & 2.01\\
  PCCS1 545 G083.80+44.81 & 242.798 & 54.211 & None & 168@154 & 1.45 & 0.80 & -0.04\\
  PCCS1 545 G084.81+46.34 & 239.932 & 54.413 & None & 303@166 & 1.00 & 1.96 & -0.04\\
  PCCS1 545 G014.03-72.46 & 353.345 & -31.441 & None (No IRAS) & 277@137 & 0.05 & -0.16 & -0.70\\
  PCCS1 545 G007.73-72.26 & 353.597 & -33.347 & None (No IRAS) & 425@123 & 1.88 & 2.50 & 3.25\\
  PCCS1 545 G009.60-73.01 & 354.290 & -32.619 & None (No IRAS) & 478@191 & 2.31 & 1.68 & 1.55\\
  PCCS1 545 G256.79-80.21 & 21.323 & -33.651 & Off Map & 422@184 & -? & -? & -?\\
  PLCKERC545 G089.64+34.69 & 259.687 & 60.607 & Off Map & 949@98 & -5.26 & -? & -?\\
  PLCKERC545 G261.47-41.11 & 69.551 & -53.354 & Off Map & 545@60 & -2.12 & -1.24 & -0.04\\
  PCCS1 545 G285.33+61.23 & 184.492 & -0.489 & PKS 1215-002 & 624@179 & -1.25 & 0.17 & 0.54\\
  PCCS1 545 G235.53+42.77 & 150.108 & 3.361 & UGC 05376 & 548@119 & 0.53 & 0.17 & -0.04\\
  PCCS1 545 G107.45+88.72 & 193.246 & 28.355 & UGC 08017 & 426@154 & -0.98 & -0.16 & -0.70\\
  PCCS1 545 G072.04+78.36 & 203.750 & 34.047 & UGC 08561 & 486@206 & 0.05 & 0.17 & 0.54\\
  PCCS1 545 G089.39+34.19 & 260.727 & 60.439 & UGC 10830 & 432@253 & 4.65 & 5.59 & 3.64\\
  PCCS1 545 G141.16-61.74 & 21.377 & -0.088 & UM 321 & 557@151 & -0.71 & -0.16 & -0.04\\
\hline\end{tabular}


==> Conclusion/857GHzTable.txt <==
\newpage
\begin{landscape}
\begin{table}
\caption{Compact souces and their identifications from the \textit{Planck} 857GHz catalogues of compact sources.}
\begin{tabular}{|l|r|r|l|l|r|r|r|}

\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline

  PCCS1 857 G014.92-58.26 & 336.635 & -32.177 & Cluster Candidate & 302 $\pm$ 239 & 1.88 & 1.96 & 4.36\\
  PCCS1 857 G354.81-79.56 & 3.049 & -33.228 & Cluster Candidate & 1014 $\pm$ 233 & 1.67 & 2.23 & 3.25\\
  PLCKERC857 G257.09-87.10 & 15.233 & -29.122 & Cluster Candidate & 2403 $\pm$ 198 & 3.52 & 3.02 & 3.25\\
  PLCKERC857 G014.99-59.64 & 338.260 & -32.139 & Cluster Candidate & 943 $\pm$ 115 & 3.12 & 1.96 & 4.36\\
  PLCKERC857 G239.13-78.19 & 25.333 & -31.786 & Cluster Candidate & 1110 $\pm$ 145 & 2.72 & 1.68 & 3.25\\
  PLCKERC857 G017.86-68.67 & 348.790 & -30.591 & Cluster Candidate & 1657 $\pm$ 167 & 2.92 & 3.76 & 5.05\\
  PLCKERC857 G007.34-65.24 & 345.366 & -35.103 & Cluster Candidate & 920 $\pm$ 132 & 3.32 & 3.52 & 3.25\\
  PCCS1 857 G252.98-85.59 & 16.749 & -29.910 & Cluster Candidate & 619 $\pm$ 817 & 1.88 & 2.76 & 3.25\\
  PCCS1 857 G058.69+81.03 & 202.258 & 30.712 & Cluster Candidate & 845 $\pm$ 298 & 1.45 & 1.68 & 4.01\\
  PCCS1 857 G058.53+82.57 & 200.607 & 30.124 & Cluster Candidate & 827 $\pm$ 197 & 1.45 & 2.23 & 4.36\\
  PLCKERC857 G062.48+78.89 & 204.276 & 32.142 & Cluster Candidate & 814 $\pm$ 109 & 0.77 & 2.50 & 3.25\\
  PLCKERC857 G063.13+78.00 & 205.172 & 32.621 & Cluster Candidate & 912 $\pm$ 169 & 2.10 & 3.52 & 3.25\\
  PLCKERC857 G027.36+84.83 & 198.608 & 26.510 & Cluster Candidate & 792 $\pm$ 93 & 2.52 & 3.27 & 4.01\\
  PLCKERC857 G042.54+81.51 & 202.358 & 28.224 & Cluster Candidate & 1697 $\pm$ 251 & 1.67 & 3.76 & 4.01\\
  PLCKERC857 G149.81+50.11 & 158.364 & 59.196 & Cluster Candidate & 1249 $\pm$ 131 & 5.38 & 4.47 & 4.71\\
  PCCS1 857 G089.66+36.10 & 256.828 & 60.449 & Cluster Candidate & 886 $\pm$ 194 & 3.32 & 2.76 & 2.01\\
  PCCS1 857 G085.48+43.36 & 244.657 & 55.771 & Cluster Candidate & 748 $\pm$ 128 & 2.72 & 3.27 & 3.64\\
  PLCKERC857 G095.44+58.94 & 216.128 & 52.936 & Cluster Candidate & 1141 $\pm$ 176 & 4.65 & 5.80 & 2.44\\
  PCCS1 857 G238.20+42.27 & 150.845 & 1.469 & Cluster Candidate & 712 $\pm$ 269 & 4.28 & 3.76 & 2.01\\
  PLCKERC857 G060.37+66.55 & 218.579 & 35.559 & Cluster Candidate & 1241 $\pm$ 151 & 1.00 & 4.47 & 5.70\\
  PLCKERC857 G261.89-40.69 & 70.168 & -53.734 & Cluster Candidate & 795 $\pm$ 134 & 3.32 & 4.47 & 3.64\\
  PCCS1 857 G088.71+81.15 & 198.869 & 34.314 & Lens Candidate & 427 $\pm$ 159 & 0.29 & 0.17 & -0.04\\
  PCCS1 857 G076.18+79.96 & 201.639 & 33.732 & Lens Candidate & 282 $\pm$ 397 & -1.25 & -1.64 & 0.54\\
  PCCS1 857 G044.43+78.90 & 205.288 & 28.791 & Lens Candidate & 512 $\pm$ 233 & 0.05 & 0.17 & 2.01\\
  PCCS1 857 G151.39-61.73 & 25.907 & -1.783 & Lens Candidate & 445 $\pm$ 274 & -2.43 & -1.24 & 0.54\\
  PCCS1 857 G060.81+67.75 & 217.103 & 35.421 & (Lens) 1HERMES S250 J142823.9+352619 & 424 $\pm$ 323 & 0.05 & 1.96 & 1.55\\
  PCCS1 857 G231.57+30.82 & 138.393 & -0.610 & (Lens) H-ATLAS J091331.3-003642 & 730 $\pm$ 251 & 1.45 & 0.80 & 2.01\\
  PCCS1 857 G266.28+58.43 & 174.648 & 0.841 & (Lens) H-ATLAS J113833.3+004909 & 643 $\pm$ 402 & 0.77 & 1.10 & 0.54\\
  PCCS2 857 G270.56+58.54 & 176.637 & -0.187 & (Lens) H-ATLAS J114637.9-001132 & 1148 $\pm$ 337 & 0.77 & 2.76 & 2.44\\
  PLCKERC857 G047.32+82.53 & 201.116 & 28.742 & (Lens) H-ATLAS J132426.9+284452 & 1303 $\pm$ 152 & 2.31 & 1.96 & 3.25\\
  PCCS2 857 G052.27+77.90 & 206.125 & 30.506 & (Lens) H-ATLAS J134429.4+303036 & 355 $\pm$ 250 & -0.98 & -0.50 & 0.54\\
  PCCS2 857 G148.42+53.62 & 164.478 & 57.516 & (Lens) HERMES J105751.1+573027 & 223 $\pm$ 382 & -1.82 & -1.64 & -0.70\\
  PCCS1 857 G229.23+33.59 & 139.710 & 2.532 & (Lens)H-ATLAS J091840.8+023047 & 1991 $\pm$ 530 & 0.05 & 1.10 & 1.06\\
  PCCS1 857 G131.83-60.95 & 17.168 & 1.619 & (QSO) LBQS 0106+0119 & 657 $\pm$ 269 & -3.83 & -2.54 & -1.52\\
  PCCS1 857 G226.34+23.23 & 129.496 & -0.560 & (QSO) SDSS J083800.68-003306.0 & 1311 $\pm$ 429 & -0.20 & -0.16 & 1.06\\
  PCCS1 857 G020.48-64.90 & 344.405 & -29.622 & (Star) Formalhaut & 986 $\pm$ 244 & 0.05 & 0.49 & 0.54\\
  PLCKERC857 G167.74-57.97 & 34.836 & -2.970 & (Star) Omicron Cet & 4751 $\pm$ 167 & 6.07 & -3.07 & N/A\\
  PLCKERC857 G250.12-80.58 & 21.755 & -32.540 & (Star) R Scl & 1292 $\pm$ 138 & -0.45 & -1.24 & 1.06\\
  PCCS1 857 G272.66-83.32 & 16.856 & -32.835 & 2MASX J01072341-3249443 & 863 $\pm$ 666 & -1.82 & -2.07 & 1.06\\
  PCCS2 857 G134.60-61.96 & 18.318 & 0.416 & 2MASX J01131527+0026137 & 964 $\pm$ 316 & -0.98 & -1.24 & -0.70\\
  PCCS1 857 G160.59-56.74 & 32.432 & 0.285 & 2MASX J02094125+0015587 & 877 $\pm$ 375 & -0.71 & -0.86 & -0.70\\
  PCCS1 857 G086.97+83.70 & 197.220 & 32.155 & 2MASX J13085045+3209540 & 638 $\pm$ 382 & -0.45 & 0.17 & 0.54\\
  PLCKERC857 G068.89+81.23 & 201.226 & 32.027 & 2MASX J13250973+3200520 & 1802 $\pm$ 183 & 2.31 & 1.68 & 2.86\\
  PCCS1 857 G072.04+80.82 & 201.311 & 32.661 & 2MASX J13251511+3240167 & 418 $\pm$ 247 & 0.53 & 2.23 & 3.64\\
  PLCKERC857 G070.09+80.54 & 201.794 & 32.555 & 2MASX J13265837+3232115 & 1692 $\pm$ 240 & 2.10 & 2.50 & 2.44\\
  PLCKERC857 G070.52+80.05 & 202.236 & 32.880 & 2MASX J13285668+3252436 & 1167 $\pm$ 108 & -0.20 & 0.80 & 1.55\\
  
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PCCS1 857 G083.03+45.68 & 241.642 & 53.444 & 2MASX J16063296+5326319 & 473 $\pm$ 316 & 1.67 & -0.50 & 0.54\\
  PCCS2 857 G006.33-68.95 & 349.882 & -34.656 & 2MASX J23192682-3437467 & 423 $\pm$ 249 & 0.05 & 1.10 & 1.06\\
  PCCS2 857 G357.79-75.05 & 357.949 & -34.938 & 2MASX J23514878-3455460 & 574 $\pm$ 252 & 0.05 & 0.80 & 0.54\\
  PLCKERC857 G355.57-75.22 & 358.468 & -35.353 & 2MASX J23534806-3520536   & 875 $\pm$ 110 & 0.29 & 2.50 & 2.01\\
  PCCS1 857 G223.04-78.74 & 25.492 & -28.536 & 2MFGC 01281 & 774 $\pm$ 431 & 1.45 & 1.10 & 1.06\\
  PCCS1 857 G267.52+59.32 & 175.659 & 1.264 & 2MFGC 09181 & 333 $\pm$ 448 & 0.53 & 1.68 & 0.54\\
  PLCKERC857 G307.24-86.67 & 12.570 & -30.442 & AM 0047-304 & 1052 $\pm$ 179 & -0.20 & 1.68 & 1.06\\
  PCCS1 857 G249.29-87.97 & 14.713 & -28.318 & AM 0056-283 & 261 $\pm$ 393 & 0.29 & 0.17 & 1.06\\
  PLCKERC857 G219.43-78.58 & 25.709 & -27.835 & AM 0140-280 & 871 $\pm$ 123 & 1.45 & 0.80 & 1.06\\
  PLCKERC857 G274.04+60.90 & 179.271 & 1.115 & CGCG 013-010 & 1448 $\pm$ 110 & -0.45 & -0.16 & -0.04\\
  PLCKERC857 G281.52+60.68 & 182.564 & -0.463 & CGCG 013-092 & 1237 $\pm$ 173 & 3.12 & 1.39 & 3.25\\
  PCCS2 857 G341.22+56.12 & 213.070 & -0.617 & CGCG 018-077 & 1027 $\pm$ 338 & 0.05 & 0.49 & -0.70\\
  PCCS1 857 G344.28+57.82 & 213.472 & 1.731 & CGCG 018-084 & 628 $\pm$ 407 & 0.77 & 2.23 & 1.06\\
  PCCS1 857 G223.97+26.09 & 130.926 & 2.720 & CGCG 033-001 & 546 $\pm$ 347 & -0.98 & 0.80 & 2.01\\
  PLCKERC857 G066.56+83.87 & 198.767 & 30.394 & CGCG 160-170 & 1056 $\pm$ 152 & 2.10 & 1.10 & 1.06\\
  PCCS1 857 G085.81+43.85 & 243.702 & 55.859 & CGCG 276-004 & 650 $\pm$ 160 & 3.90 & 3.76 & 1.06\\
  PCCS1 857 G137.65-62.31 & 19.639 & -0.222 & CGCG 385-062 & 997 $\pm$ 384 & 1.22 & 1.39 & 0.54\\
  PLCKERC857 G126.90-63.28 & 14.644 & -0.473 & Cirrus & 2763 $\pm$ 313 & -0.98 & -0.50 & -0.04\\
  PLCKERC857 G131.56-63.86 & 16.650 & -1.251 & Cirrus & 5438 $\pm$ 921 & -1.25 & -0.86 & -0.04\\
  PLCKERC857 G159.09-55.91 & 32.175 & 1.433 & Cirrus & 1422 $\pm$ 240 & -2.43 & -1.24 & 0.54\\
  PLCKERC857 G147.26-60.62 & 24.521 & 0.022 & Cirrus & 2196 $\pm$ 238 & -1.53 & -1.24 & -0.04\\
  PLCKERC857 G145.33-60.97 & 23.513 & 0.028 & Cirrus & 1786 $\pm$ 280 & -0.20 & -0.16 & -1.52\\
  PLCKERC857 G131.96-63.35 & 16.898 & -0.770 & Cirrus & 1666 $\pm$ 252 & -1.25 & -0.86 & 0.54\\
  PCCS1 857 G139.80-62.24 & 20.627 & -0.395 & Cirrus & 1592 $\pm$ 940 & -0.98 & -0.50 & -0.04\\
  PCCS2 857 G138.41-61.22 & 20.244 & 0.760 & Cirrus & 797 $\pm$ 246 & -0.20 & -0.16 & 1.55\\
  PCCS1 857 G140.38-62.74 & 20.756 & -0.948 & Cirrus & 1380 $\pm$ 440 & -1.82 & -1.24 & 0.54\\
  PLCKERC857 G144.37-59.70 & 23.488 & 1.385 & Cirrus & 1753 $\pm$ 125 & -0.98 & -0.50 & -0.04\\
  PLCKERC857 G139.61-62.17 & 20.562 & -0.302 & Cirrus & 3445 $\pm$ 363 & -1.25 & -1.24 & -1.52\\
  PLCKERC857 G136.06-63.48 & 18.682 & -1.210 & Cirrus & 5603 $\pm$ 395 & -2.43 & -3.07 & N/A\\
  PLCKERC857 G126.28-63.31 & 14.363 & -0.478 & Cirrus & 4489 $\pm$ 469 & -1.82 & -1.24 & -0.70\\
  PLCKERC857 G126.80-63.90 & 14.564 & -1.080 & Cirrus & 2997 $\pm$ 369 & -2.75 & -2.07 & -0.70\\
  PCCS1 857 G131.08-64.08 & 16.415 & -1.436 & Cirrus & 2188 $\pm$ 709 & -3.83 & -2.54 & -1.52\\
  PCCS1 857 G134.53-63.43 & 18.021 & -1.026 & Cirrus & 1365 $\pm$ 1889 & -1.82 & -1.64 & 1.06\\
  PCCS1 857 G131.85-64.10 & 16.745 & -1.507 & Cirrus & 3259 $\pm$ 1192 & -1.53 & -1.24 & -0.70\\
  PLCKERC857 G287.82+60.54 & 185.491 & -1.463 & Cirrus & 2124 $\pm$ 240 & 2.31 & 3.52 & 4.36\\
  PLCKERC857 G266.26+58.99 & 174.940 & 1.323 & Cirrus & 1277 $\pm$ 211 & -1.82 & -0.86 & 0.54\\
  PLCKERC857 G224.73+23.79 & 129.253 & 0.998 & Cirrus & 2289 $\pm$ 293 & -1.53 & -0.86 & 0.54\\
  PLCKERC857 G231.25+32.05 & 139.284 & 0.279 & Cirrus & 1804 $\pm$ 324 & 3.12 & 3.02 & 4.01\\
  PLCKERC857 G224.33+24.38 & 129.583 & 1.602 & Cirrus & 2928 $\pm$ 421 & 0.05 & 0.49 & 2.01\\
  PLCKERC857 G231.43+32.10 & 139.413 & 0.173 & Cirrus & 2807 $\pm$ 430 & 3.71 & 3.76 & 6.01\\
  PLCKERC857 G230.97+32.31 & 139.381 & 0.614 & Cirrus & 1539 $\pm$ 280 & 1.45 & 0.80 & -0.70\\
  PLCKERC857 G226.70+24.89 & 131.101 & -0.013 & Cirrus & 2090 $\pm$ 194 & 1.45 & 1.96 & 1.55\\
  PLCKERC857 G227.26+24.72 & 131.206 & -0.540 & Cirrus & 3180 $\pm$ 438 & 1.22 & 1.39 & 1.55\\
  PCCS1 857 G228.60+29.58 & 135.998 & 0.919 & Cirrus & 1417 $\pm$ 348 & 0.29 & 1.39 & 1.55\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PLCKERC857 G227.24+24.51 & 131.018 & -0.629 & Cirrus & 2761 $\pm$ 387 & 0.29 & 1.96 & 2.86\\
  PLCKERC857 G223.40+22.96 & 127.935 & 1.659 & Cirrus & 2072 $\pm$ 314 & -0.20 & -0.50 & 0.54\\
  PLCKERC857 G224.70+24.60 & 129.940 & 1.415 & Cirrus & 2905 $\pm$ 317 & 1.67 & 1.39 & 2.01\\
  PLCKERC857 G227.58+24.57 & 131.222 & -0.863 & Cirrus & 3136 $\pm$ 276 & 2.10 & 1.68 & 3.64\\
  PCCS1 857 G223.74+24.66 & 129.572 & 2.213 & Cirrus & 2091 $\pm$ 654 & 3.32 & 1.96 & 2.01\\
  PCCS1 857 G230.39+34.28 & 140.794 & 2.074 & Cirrus & 572 $\pm$ 542 & -3.45 & -3.07 & N/A\\
  PCCS1 857 G223.82+24.63 & 129.580 & 2.127 & Cirrus & 1622 $\pm$ 282 & 3.12 & 3.27 & 2.44\\
  PLCKERC857 G227.75+30.24 & 136.180 & 1.886 & Cirrus & 3524 $\pm$ 482 & 0.77 & 1.68 & 3.25\\
  PLCKERC857 G231.38+32.24 & 139.511 & 0.291 & Cirrus & 2477 $\pm$ 435 & 2.10 & 1.68 & 2.44\\
  PLCKERC857 G226.98+26.25 & 132.398 & 0.454 & Cirrus & 2375 $\pm$ 315 & 1.00 & 1.10 & 1.06\\
  PCCS1 857 G017.51-71.04 & 351.544 & -30.537 & DUKST 470-030 & 425 $\pm$ 331 & 0.05 & 1.39 & 1.06\\
  PCCS1 857 G311.06-73.30 & 9.640 & -43.622 & ESO 242- G 021 & 901 $\pm$ 288 & 3.32 & -2.07 & 2.01\\
  PCCS1 857 G310.95-73.87 & 9.817 & -43.064 & ESO 242- G 023 & 1400 $\pm$ 212 & 2.52 & 2.23 & 2.01\\
  PCCS1 857 G357.76-75.78 & 358.749 & -34.602 & ESO 349- G 005 & 543 $\pm$ 285 & -1.25 & 0.17 & 2.01\\
  PCCS1 857 G356.25-76.69 & 359.917 & -34.481 & ESO 349- G 016 & 762 $\pm$ 199 & 0.29 & 1.96 & 1.06\\
  PCCS1 857 G353.76-79.19 & 2.809 & -33.594 & ESO 349- G 038 & 426 $\pm$ 214 & 0.05 & -0.16 & 0.54\\
  PCCS1 857 G259.62-82.44 & 18.996 & -32.491 & ESO 352- G 030 & 822 $\pm$ 421 & 1.00 & 2.23 & 2.44\\
  PCCS1 857 G254.41-81.05 & 20.825 & -32.826 & ESO 352- G 063 & 487 $\pm$ 382 & 0.29 & 0.80 & 0.54\\
  PCCS1 857 G255.18-80.62 & 21.138 & -33.184 & ESO 352- G 071 & 592 $\pm$ 281 & 1.67 & 1.96 & 0.54\\
  PLCKERC857 G249.83-79.43 & 22.942 & -33.109 & ESO 353- G 009 & 2089 $\pm$ 155 & 0.29 & 0.80 & 1.55\\
  PLCKERC857 G014.32-65.00 & 344.602 & -32.225 & ESO 406- G 035 & 1014 $\pm$ 133 & 0.29 & 0.49 & 1.55\\
  PLCKERC857 G009.50-65.08 & 344.981 & -34.238 & ESO 406- G 039 & 1309 $\pm$ 108 & -0.45 & 1.39 & 1.55\\
  PLCKERC857 G006.28-68.56 & 349.426 & -34.774 & ESO 407- G 014 & 1298 $\pm$ 113 & 1.22 & 1.68 & 2.01\\
  PCCS2 857 G010.95-86.53 & 9.204 & -28.379 & ESO 410- G 027 & 438 $\pm$ 324 & -0.20 & 0.49 & 1.55\\
  PLCKERC857 G359.78-81.31 & 4.324 & -31.617 & ESO 410-IG 006 & 953 $\pm$ 135 & 0.29 & 1.39 & 3.25\\
  PCCS1 857 G319.26-85.76 & 11.467 & -31.190 & ESO 411- G 010 & 583 $\pm$ 169 & 0.53 & 0.80 & 0.54\\
  PCCS1 857 G294.36-85.05 & 13.727 & -32.017 & ESO 411- G 030 & 655 $\pm$ 288 & 0.29 & 1.39 & 1.55\\
  PCCS1 857 G253.13-83.53 & 18.632 & -31.186 & ESO 412- G 021 & 1131 $\pm$ 293 & 0.29 & 1.96 & 1.55\\
  PLCKERC857 G247.41-81.38 & 21.212 & -31.758 & ESO 413- G 004 & 1175 $\pm$ 176 & 0.05 & 2.23 & 2.01\\
  PLCKERC857 G224.07-79.17 & 24.988 & -28.697 & ESO 413- G 016 & 1065 $\pm$ 112 & 0.77 & 0.49 & 0.54\\
  PCCS1 857 G220.52-79.20 & 24.999 & -28.031 & ESO 413- G 018 & 662 $\pm$ 172 & 0.77 & 0.80 & 1.06\\
  PCCS1 857 G225.10-55.12 & 52.480 & -28.776 & ESO 418- G 007 & 249 $\pm$ 208 & 3.32 & 2.50 & 2.01\\
  PLCKERC857 G016.48-57.99 & 336.338 & -31.350 & ESO 467-IG 055 & 1533 $\pm$ 130 & 2.10 & 0.80 & 1.06\\
  PLCKERC857 G018.03-66.69 & 346.485 & -30.616 & ESO 469- G 011 & 1120 $\pm$ 139 & 1.22 & 0.49 & 1.55\\
  PCCS1 857 G015.37-71.81 & 352.513 & -31.131 & ESO 470- G 013 & 606 $\pm$ 290 & 0.53 & 0.17 & 3.25\\
  PCCS1 857 G014.42-76.50 & 357.958 & -30.619 & ESO 471- G 028 & 929 $\pm$ 196 & 1.00 & 2.23 & 2.86\\
  PCCS2 857 G221.37-54.48 & 52.830 & -26.558 & ESO 482- G 001 & 749 $\pm$ 301 & 3.71 & 1.68 & 2.44\\
  PCCS1 857 G354.65+51.85 & 221.871 & 1.035 & FGC 1806 & 827 $\pm$ 308 & -0.71 & 1.10 & 1.55\\
  PCCS1 857 G054.16+67.86 & 217.596 & 32.944 & Holm 657 & 448 $\pm$ 159 & 0.53 & 3.27 & 2.01\\
  PCCS1 857 G231.90+31.90 & 139.457 & -0.267 & IC 0531 & 723 $\pm$ 196 & -0.98 & -0.50 & 0.54\\
  PCCS1 857 G140.74+87.22 & 191.881 & 29.768 & IC 0821 & 730 $\pm$ 156 & 1.22 & 1.10 & 0.54\\
  PCCS1 857 G002.19+85.13 & 197.459 & 24.566 & IC 0854 & 389 $\pm$ 233 & -0.45 & -0.86 & 1.55\\
  PLCKERC857 G008.90+84.11 & 198.768 & 24.611 & IC 0860 & 2052 $\pm$ 156 & 1.22 & 2.76 & 2.86\\
  PLCKERC857 G082.93+80.60 & 200.138 & 34.133 & IC 0883 & 2553 $\pm$ 147 & 1.88 & 1.96 & 1.55\\
  PLCKERC857 G339.69-83.51 & 8.275 & -32.249 & IC 1554 & 1159 $\pm$ 103 & -0.71 & 0.17 & 1.55\\
  PCCS1 857 G251.82-84.57 & 17.754 & -30.448 & IC 1637 & 560 $\pm$ 214 & -0.71 & -0.16 & 1.55\\
  PLCKERC857 G262.57-82.60 & 18.537 & -32.645 & IC 1657 & 1848 $\pm$ 180 & 0.53 & 1.39 & 2.01\\
  PLCKERC857 G225.15-79.05 & 25.095 & -28.911 & IC 1720 & 1835 $\pm$ 165 & 1.22 & 1.68 & 2.01\\
  PCCS1 857 G057.74+87.73 & 195.192 & 28.061 & IC 4040 & 434 $\pm$ 182 & 0.05 & 0.49 & 0.54\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PLCKERC857 G010.62-64.19 & 343.834 & -33.887 & IC 5262 & 1032 $\pm$ 103 & 2.52 & 3.02 & 2.86\\
  PLCKERC857 G010.78-64.76 & 344.509 & -33.744 & IC 5271 & 3848 $\pm$ 142 & 0.29 & 0.80 & 0.54\\
  PCCS2 857 G326.23-88.15 & 12.029 & -28.817 & IRAS F00456-2904NE & 69 $\pm$ 238 & -0.71 & -0.86 & -0.04\\
  PLCKERC857 G054.78+83.32 & 199.972 & 29.432 & KUG 1317+296 & 1213 $\pm$ 137 & 2.92 & 4.47 & 2.44\\
  PCCS1 857 G071.66+80.96 & 201.211 & 32.531 & KUG 1322+328 & 702 $\pm$ 308 & -1.82 & -0.16 & -0.04\\
  PCCS1 857 G071.93+78.54 & 203.576 & 33.925 & KUG 1331+342 & 931 $\pm$ 230 & 1.00 & 1.68 & 2.44\\
  PLCKERC857 G052.87+68.36 & 217.091 & 32.397 & KUG 1426+326 & 1257 $\pm$ 112 & -0.20 & 0.49 & 1.55\\
  PLCKERC857 G059.17+66.46 & 218.822 & 35.114 & KUG 144+353 & 999 $\pm$ 112 & -0.98 & -3.07 & N/A\\
  PCCS1 857 G062.57+78.53 & 204.657 & 32.303 & MCG +06-30-064 & 787 $\pm$ 402 & 0.05 & 1.39 & 2.86\\
  PCCS1 857 G007.78-77.44 & 359.471 & -31.822 & MCG -05-01-015 & 565 $\pm$ 205 & -0.98 & -0.50 & 2.01\\
  PCCS2 857 G246.27-80.51 & 22.202 & -32.029 & MCG -05-04-040 & 1013 $\pm$ 280 & -0.45 & -0.16 & 1.55\\
  PLCKERC857 G060.85+67.13 & 217.836 & 35.598 & MGC +06-32-056 & 1018 $\pm$ 98 & -0.71 & 3.52 & 2.01\\
  PCCS1 857 G354.13-78.58 & 2.152 & -33.871 & NGC 0010 & 1353 $\pm$ 254 & 0.05 & -0.16 & -0.04\\
  PCCS2 857 G349.11-81.94 & 5.973 & -32.536 & NGC 0101 & 1108 $\pm$ 193 & -0.98 & -0.50 & -0.70\\
  PLCKERC857 G340.47-81.55 & 6.689 & -33.686 & NGC 0115 & 809 $\pm$ 115 & -1.25 & -0.50 & 1.55\\
  PCCS1 857 G339.08-82.27 & 7.416 & -33.262 & NGC 0131 & 853 $\pm$ 308 & 0.05 & 0.49 & 2.01\\
  PLCKERC857 G338.28-82.37 & 7.594 & -33.246 & NGC 0134 & 23887 $\pm$ 439 & -0.98 & -2.07 & 0.54\\
  PLCKERC857 G021.83-86.13 & 8.571 & -27.807 & NGC 0150 & 4604 $\pm$ 197 & -0.45 & 1.39 & 1.06\\
  PLCKERC857 G355.57-86.04 & 9.248 & -29.482 & NGC 0174 & 2143 $\pm$ 140 & -0.45 & 0.17 & -0.04\\
  PLCKERC857 G299.12-85.91 & 13.176 & -31.206 & NGC 0289 & 7416 $\pm$ 175 & -0.20 & 1.10 & 3.64\\
  PLCKERC857 G256.92-85.55 & 16.558 & -30.168 & NGC 0378 & 1441 $\pm$ 129 & -0.20 & -0.50 & 1.06\\
  PLCKERC857 G250.46-84.78 & 17.641 & -30.222 & NGC 0418 & 1684 $\pm$ 96 & 0.29 & 0.17 & -0.04\\
  PLCKERC857 G239.77-85.12 & 17.847 & -29.242 & NGC 0423 & 1708 $\pm$ 150 & 1.00 & 0.80 & 3.25\\
  PLCKERC857 G134.22-61.41 & 18.236 & 0.986 & NGC 0428 & 2791 $\pm$ 271 & -1.25 & -0.86 & -0.70\\
  PCCS1 857 G136.33-63.11 & 18.878 & -0.876 & NGC 0450 & 1955 $\pm$ 484 & -1.82 & -2.07 & 0.54\\
  PLCKERC857 G138.92-60.96 & 20.544 & 0.946 & NGC 0493 & 2074 $\pm$ 124 & -2.43 & -1.24 & -0.04\\
  PCCS1 857 G140.00-62.69 & 20.601 & -0.856 & NGC 0497 & 1304 $\pm$ 347 & -0.98 & 0.17 & 1.06\\
  PCCS2 857 G140.57-59.63 & 21.679 & 2.025 & NGC 0550 & 823 $\pm$ 351 & -3.45 & -2.54 & -1.52\\
  PCCS1 857 G144.85-62.07 & 22.933 & -0.927 & NGC 0585 & 1159 $\pm$ 175 & -3.09 & -2.54 & N/A\\
  PLCKERC857 G229.07-80.28 & 23.581 & -29.418 & NGC 0613 & 17227 $\pm$ 296 & 0.53 & 1.96 & 2.01\\
  PCCS1 857 G145.82-60.22 & 24.002 & 0.655 & NGC 0622 & 307 $\pm$ 489 & -2.43 & -2.07 & -0.70\\
  PLCKERC857 G230.65-79.17 & 24.769 & -29.916 & NGC 0639 & 2319 $\pm$ 149 & -1.25 & -0.16 & 1.06\\
  PCCS2 857 G155.97-57.96 & 29.671 & 0.528 & NGC 0768 & 820 $\pm$ 198 & -1.53 & -0.86 & -0.70\\
  PCCS1 857 G157.99-58.08 & 30.536 & -0.112 & NGC 0800 & 420 $\pm$ 205 & -4.25 & -3.07 & -0.70\\
  PCCS1 857 G163.10-57.02 & 33.414 & -0.715 & NGC 0856 & 267 $\pm$ 266 & -3.83 & -3.07 & -1.52\\
  PCCS1 857 G163.48-56.94 & 33.631 & -0.767 & NGC 0863 & 238 $\pm$ 508 & -2.75 & -2.07 & -0.70\\
  PLCKERC857 G172.21-60.84 & 34.680 & -6.625 & NGC 0881 & 1825 $\pm$ 122 & 5.73 & 0.80 & 4.01\\
  PCCS2 857 G170.56-57.15 & 36.526 & -3.314 & NGC 0881 & 693 $\pm$ 211 & 2.10 & 2.76 & 2.86\\
  PLCKERC857 G171.77-59.54 & 35.402 & -5.523 & NGC 0895 & 3736 $\pm$ 155 & 7.08 & 0.17 & 8.04\\
  PLCKERC857 G263.34-41.83 & 67.913 & -54.603 & NGC 1617 & 2213 $\pm$ 98 & 7.08 & 8.04 & 5.05\\
  PLCKERC857 G152.29+53.37 & 161.355 & 55.964 & NGC 3353 & 1200 $\pm$ 114 & 4.47 & -3.70 & 2.01\\
  PLCKERC857 G148.24+52.44 & 163.020 & 58.417 & NGC 3408 & 813 $\pm$ 100 & 3.12 & 1.96 & 2.01\\
  PLCKERC857 G149.59+53.66 & 163.650 & 56.986 & NGC 3445 & 846 $\pm$ 92 & 3.52 & 4.47 & 2.01\\
  PLCKERC857 G147.66+53.84 & 165.363 & 57.677 & NGC 3488 & 746 $\pm$ 103 & 4.47 & 4.93 & 2.44\\
  PLCKERC857 G263.84+57.55 & 173.088 & 0.810 & NGC 3720 & 1669 $\pm$ 167 & -0.45 & 0.17 & 2.44\\
  PCCS1 857 G272.55+58.08 & 177.350 & -1.083 & NGC 3907B & 807 $\pm$ 521 & -1.53 & -1.24 & 0.54\\
  
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PLCKERC857 G277.37+59.21 & 180.100 & -1.104 & NGC 4030 & 16747 $\pm$ 287 & -2.43 & -1.24 & -0.04\\
  PLCKERC857 G280.29+58.41 & 181.218 & -2.397 & NGC 4079 & 2204 $\pm$ 150 & -0.71 & -0.16 & 1.06\\
  PCCS1 857 G140.19+86.20 & 191.549 & 30.749 & NGC 4676 & 618 $\pm$ 252 & 0.29 & -0.16 & -0.70\\
  PCCS1 857 G125.67+83.96 & 192.515 & 33.158 & NGC 4719 & 460 $\pm$ 200 & -1.25 & -0.50 & 1.55\\
  PLCKERC857 G294.85+88.35 & 192.603 & 25.497 & NGC 4725 & 11974 $\pm$ 574 & 4.09 & 5.59 & 8.04\\
  PCCS1 857 G125.12+88.34 & 192.787 & 28.781 & NGC 4738 & 854 $\pm$ 172 & 1.45 & 1.10 & 0.54\\
  PLCKERC857 G306.37+88.63 & 192.950 & 25.769 & NGC 4747 & 1862 $\pm$ 113 & 1.00 & 1.39 & 1.06\\
  PLCKERC857 G101.57+88.05 & 193.667 & 28.933 & NGC 4793 & 5552 $\pm$ 140 & -1.53 & -0.86 & -0.04\\
  PCCS1 857 G070.45+88.15 & 194.517 & 28.240 & NGC 4848 & 443 $\pm$ 216 & 0.29 & -0.86 & 0.54\\
  PLCKERC857 G050.58+87.80 & 195.227 & 27.775 & NGC 4911 & 1105 $\pm$ 136 & 1.00 & 0.80 & 2.01\\
  PCCS1 857 G052.56+87.66 & 195.344 & 27.890 & NGC 4921 & 335 $\pm$ 211 & 0.05 & 1.10 & 1.55\\
  PLCKERC857 G077.99+86.90 & 195.363 & 29.295 & NGC 4922 & 900 $\pm$ 166 & 0.29 & 1.39 & 0.54\\
  PLCKERC857 G044.43+86.76 & 196.446 & 27.728 & NGC 4961 & 1367 $\pm$ 134 & -0.45 & 0.17 & 1.06\\
  PLCKERC857 G064.15+86.19 & 196.580 & 29.051 & NGC 4966 & 1158 $\pm$ 135 & 0.77 & 1.39 & 2.01\\
  PLCKERC857 G057.61+85.56 & 197.459 & 28.903 & NGC 5000 & 842 $\pm$ 96 & -0.45 & -0.86 & 1.06\\
  PLCKERC857 G063.78+85.05 & 197.738 & 29.578 & NGC 5004 & 1247 $\pm$ 133 & 0.29 & 1.39 & 2.01\\
  PLCKERC857 G351.34+83.78 & 197.903 & 22.914 & NGC 5012 & 3810 $\pm$ 103 & 0.05 & -1.24 & -0.70\\
  PCCS1 857 G352.22+83.55 & 198.157 & 22.827 & NGC 5012A & 322 $\pm$ 171 & -0.45 & -1.24 & 1.06\\
  PLCKERC857 G001.00+84.43 & 198.030 & 24.092 & NGC 5016 & 1676 $\pm$ 101 & -2.12 & -0.16 & 1.55\\
  PLCKERC857 G079.49+83.41 & 198.186 & 31.811 & NGC 5025 & 1053 $\pm$ 168 & -0.45 & -2.07 & -1.52\\
  PLCKERC857 G041.82+85.07 & 198.362 & 27.783 & NGC 5032 & 1140 $\pm$ 144 & 0.53 & 1.10 & 3.64\\
  PLCKERC857 G069.61+83.37 & 199.052 & 30.948 & NGC 5056 & 1332 $\pm$ 132 & 0.29 & 1.96 & 2.01\\
  PCCS2 857 G069.35+83.06 & 199.376 & 31.095 & NGC 5065 & 610 $\pm$ 253 & -0.45 & 0.49 & 2.01\\
  PLCKERC857 G047.31+83.73 & 199.772 & 28.515 & NGC 5081 & 912 $\pm$ 101 & 0.05 & 0.49 & -0.04\\
  PLCKERC857 G033.44+82.97 & 200.742 & 26.971 & NGC 5116 & 1142 $\pm$ 139 & -0.71 & -2.07 & 0.54\\
  PCCS2 857 G044.42+82.93 & 200.732 & 28.316 & NGC 5117 & 408 $\pm$ 175 & -2.75 & -2.07 & -0.70\\
  PLCKERC857 G066.66+80.62 & 202.057 & 32.034 & NGC 5166 & 1051 $\pm$ 135 & -0.45 & 1.10 & 0.54\\
  PCCS2 857 G060.66+80.72 & 202.448 & 31.115 & NGC 5187 & 580 $\pm$ 308 & -0.71 & -0.86 & -0.70\\
  PLCKERC857 G037.10+79.78 & 204.351 & 27.403 & NGC 5251 & 1252 $\pm$ 108 & 1.67 & 1.96 & 2.86\\
  PLCKERC857 G042.48+79.19 & 204.986 & 28.397 & NGC 5263 & 1877 $\pm$ 86 & 0.05 & -0.50 & 0.54\\
  PCCS1 857 G340.43+55.75 & 212.898 & -1.165 & NGC 5496 & 984 $\pm$ 240 & -2.75 & -2.07 & -0.04\\
  PLCKERC857 G345.11+54.84 & 215.605 & -0.395 & NGC 5584 & 3308 $\pm$ 171 & 0.05 & 0.17 & -0.04\\
  PCCS1 857 G060.74+67.53 & 217.376 & 35.455 & NGC 5646 & 669 $\pm$ 183 & 0.53 & 1.68 & 2.44\\
  PLCKERC857 G060.27+67.38 & 217.606 & 35.319 & NGC 5656 & 2721 $\pm$ 146 & 2.31 & -2.07 & 2.86\\
  PLCKERC857 G353.15+54.45 & 219.422 & 2.288 & NGC 5690 & 5662 $\pm$ 198 & -0.98 & -0.50 & -0.04\\
  PCCS1 857 G350.17+52.42 & 219.462 & -0.406 & NGC 5691 & 1125 $\pm$ 263 & -0.45 & 0.49 & 0.54\\
  PLCKERC857 G350.46+51.85 & 219.962 & -0.716 & NGC 5705 & 1538 $\pm$ 196 & -1.53 & -0.86 & 0.54\\
  PLCKERC857 G351.01+52.11 & 220.048 & -0.298 & NGC 5713 & 7124 $\pm$ 222 & 0.05 & -1.24 & 1.06\\
  PLCKERC857 G351.22+51.97 & 220.238 & -0.320 & NGC 5719 & 4001 $\pm$ 226 & -1.53 & -0.16 & -0.04\\
  PLCKERC857 G354.50+52.84 & 221.113 & 1.676 & NGC 5740 & 2573 $\pm$ 190 & -1.53 & 0.17 & 0.54\\
  PLCKERC857 G354.96+52.95 & 221.237 & 1.951 & NGC 5746 & 9795 $\pm$ 306 & -0.98 & -0.86 & 0.54\\
  PCCS1 857 G352.89+51.17 & 221.541 & -0.210 & NGC 5750 & 666 $\pm$ 270 & -2.75 & -2.07 & -1.52\\
  PLCKERC857 G084.40+43.10 & 245.453 & 55.076 & NGC 6143 & 1108 $\pm$ 76 & 2.92 & 3.27 & 2.44\\
  PLCKERC857 G012.07-57.79 & 336.087 & -33.692 & NGC 7267 & 1784 $\pm$ 88 & 2.31 & 2.23 & 3.25\\
  PLCKERC857 G016.87-58.16 & 336.545 & -31.146 & NGC 7277 & 881 $\pm$ 148 & 3.12 & 2.50 & 1.55\\
  PLCKERC857 G019.30-61.60 & 340.589 & -30.054 & NGC 7361 & 1925 $\pm$ 89 & 1.88 & 1.96 & 4.36\\
  PLCKERC857 G015.44-75.68 & 356.965 & -30.527 & NGC 7755 & 3690 $\pm$ 233 & -1.25 & -0.16 & 1.55\\
  PLCKERC857 G004.50-77.17 & 359.464 & -32.592 & NGC 7793 & 26167 $\pm$ 806 & 2.52 & 4.70 & 8.04\\
  PCCS2 857 G355.71-77.40 & 0.734 & -34.223 & NGC 7812 & 1160 $\pm$ 409 & 1.67 & 1.10 & 2.86\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PCCS1 857 G013.37-62.85 & 342.100 & -32.798 & Not assigned  & 392 $\pm$ 246 & 0.77 & 2.50 & 2.01\\
  PCCS1 857 G293.47-84.07 & 14.017 & -32.965 & Not assigned  & 138 $\pm$ 221 & 0.05 & -0.16 & -0.04\\
  PCCS1 857 G230.86-80.29 & 23.497 & -29.712 & Not assigned  & 424 $\pm$ 211 & 1.00 & 1.68 & 2.01\\
  PCCS1 857 G343.37-84.34 & 8.568 & -31.364 & Not assigned  & 463 $\pm$ 512 & 0.77 & 1.39 & 2.01\\
  PCCS1 857 G338.93-84.48 & 9.063 & -31.535 & Not assigned  & 400 $\pm$ 244 & 0.53 & 1.10 & 2.01\\
  PLCKERC857 G259.96-87.61 & 14.717 & -28.862 & Not assigned  & 2320 $\pm$ 329 & 1.00 & 0.80 & 0.54\\
  PLCKERC857 G249.60-85.50 & 17.007 & -29.749 & Not assigned  & 1390 $\pm$ 215 & 0.77 & 0.17 & 2.01\\
  PCCS2 857 G020.34-88.13 & 10.807 & -27.520 & Not assigned  & 618 $\pm$ 412 & -1.82 & 1.39 & -0.04\\
  PCCS1 857 G008.30-68.26 & 348.868 & -34.119 & Not assigned  & 99 $\pm$ 391 & 0.05 & 0.80 & 1.55\\
  PCCS1 857 G004.31-80.79 & 3.409 & -31.217 & Not assigned  & 369 $\pm$ 292 & 0.53 & 0.80 & 2.44\\
  PLCKERC857 G013.68-79.70 & 1.614 & -30.071 & Not assigned  & 1066 $\pm$ 139 & -0.20 & 1.10 & 1.55\\
  PLCKERC857 G006.96-67.92 & 348.604 & -34.679 & Not assigned  & 940 $\pm$ 106 & 1.67 & 1.39 & 2.44\\
  PLCKERC857 G221.31-79.84 & 24.273 & -28.147 & Not assigned  & 1328 $\pm$ 191 & 2.52 & 1.96 & 2.86\\
  PLCKERC857 G222.32-80.00 & 24.074 & -28.312 & Not assigned  & 972 $\pm$ 128 & 2.10 & 2.50 & 2.44\\
  PLCKERC857 G244.96-80.43 & 22.403 & -31.874 & Not assigned  & 1367 $\pm$ 165 & 2.31 & 1.68 & 2.86\\
  PLCKERC857 G339.76-85.56 & 9.768 & -30.648 & Not assigned  & 1539 $\pm$ 223 & -0.20 & 0.80 & 1.55\\
  PLCKERC857 G272.23-87.16 & 14.525 & -29.560 & Not assigned  & 1843 $\pm$ 324 & 1.67 & 1.10 & 2.01\\
  PLCKERC857 G251.68-86.96 & 15.569 & -29.005 & Not assigned  & 2101 $\pm$ 362 & 1.67 & 2.23 & 1.55\\
  PCCS1 857 G074.62+80.41 & 201.406 & 33.240 & Not assigned  & 425 $\pm$ 270 & 0.77 & 1.96 & 1.06\\
  PCCS1 857 G036.04+80.21 & 203.865 & 27.230 & Not assigned  & 119 $\pm$ 474 & -0.20 & -1.24 & 0.54\\
  PCCS1 857 G029.92+79.80 & 204.218 & 26.136 & Not assigned  & 515 $\pm$ 190 & 1.88 & 2.23 & 2.01\\
  PLCKERC857 G014.88+80.31 & 202.929 & 23.771 & Not assigned  & 1243 $\pm$ 158 & 1.45 & 1.39 & 1.55\\
  PLCKERC857 G102.51+85.22 & 194.814 & 31.592 & Not assigned  & 861 $\pm$ 141 & 0.53 & 1.68 & 2.86\\
  PLCKERC857 G077.25+80.72 & 200.801 & 33.387 & Not assigned  & 1065 $\pm$ 97 & 2.31 & 0.80 & 1.06\\
  PCCS2 857 G069.76+76.61 & 205.857 & 34.547 & Not assigned  & 572 $\pm$ 297 & 0.29 & 0.49 & 0.54\\
  PLCKERC857 G028.53+83.67 & 199.905 & 26.468 & Not assigned  & 1301 $\pm$ 166 & 1.00 & 2.23 & 2.86\\
  PCCS1 857 G141.28-60.26 & 21.848 & 1.318 & Not assigned  & 565 $\pm$ 360 & -1.53 & -0.86 & -1.52\\
  PCCS2 857 G156.60-56.71 & 30.581 & 1.448 & Not assigned  & 1033 $\pm$ 292 & -3.09 & -2.07 & -0.70\\
  PCCS1 857 G285.70+60.28 & 184.415 & -1.452 & Not assigned  & 463 $\pm$ 185 & -0.45 & 0.49 & 2.01\\
  PCCS1 857 G279.25+59.97 & 181.268 & -0.745 & Not assigned  & 519 $\pm$ 259 & 0.53 & 1.68 & -0.04\\
  PLCKERC857 G230.55+31.91 & 138.859 & 0.711 & Not assigned  & 1216 $\pm$ 86 & -0.45 & 1.39 & 2.01\\
  PCCS2 857 G083.61+44.14 & 243.976 & 54.260 & Not assigned  & 458 $\pm$ 191 & 2.52 & 1.68 & -0.70\\
  PCCS1 857 G085.24+46.30 & 239.831 & 54.712 & Not assigned  & 637 $\pm$ 168 & 2.92 & 1.39 & 1.55\\
  PCCS1 857 G222.56-53.84 & 53.671 & -27.130 & Not assigned  & 227 $\pm$ 185 & 0.53 & 1.68 & 0.54\\
  PLCKERC857 G224.76-54.44 & 53.219 & -28.497 & Not assigned  & 807 $\pm$ 102 & 2.10 & 2.23 & 0.54\\
  PCCS2 857 G007.68-72.90 & 354.332 & -33.190 & Not assigned   & 669 $\pm$ 277 & -0.20 & 1.10 & 1.06\\
  PCCS1 857 G001.66-72.03 & 354.044 & -35.183 & Not assigned   & 392 $\pm$ 305 & -0.71 & 1.39 & 2.44\\
  PCCS1 857 G018.31-71.34 & 351.866 & -30.256 & Not assigned   & 749 $\pm$ 360 & 0.29 & 1.68 & 1.55\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  

  PCCS1 857 G135.78-62.78 & 18.701 & -0.497 & UGC 00793 & 823 $\pm$ 261 & -1.25 & -0.86 & 0.54\\
  PCCS1 857 G138.16-60.62 & 20.265 & 1.367 & UGC 00890 & 600 $\pm$ 374 & -2.43 & -1.64 & -0.04\\
  PCCS1 857 G223.87+23.88 & 128.948 & 1.727 & UGC 04491 & 460 $\pm$ 288 & -2.12 & -2.54 & -0.70\\
  PCCS1 857 G232.19+31.64 & 139.373 & -0.613 & UGC 04915 & 693 $\pm$ 324 & 0.05 & -1.64 & 1.06\\
  PCCS1 857 G235.51+42.78 & 150.107 & 3.372 & UGC 05376 & 1885 $\pm$ 222 & 0.29 & 0.17 & -0.04\\
  PCCS2 857 G268.20+56.69 & 174.632 & -1.175 & UGC 06608 & 489 $\pm$ 204 & -0.71 & -0.50 & 0.54\\
  PCCS1 857 G273.25+60.86 & 178.907 & 1.248 & UGC 06903 & 1015 $\pm$ 290 & -1.53 & -0.50 & -0.70\\
  PLCKERC857 G108.32+88.72 & 193.225 & 28.362 & UGC 08017 & 1183 $\pm$ 114 & -1.25 & 0.17 & -0.04\\
  PLCKERC857 G101.38+83.79 & 195.568 & 32.873 & UGC 08145 & 893 $\pm$ 109 & 2.10 & 1.68 & 2.86\\
  PLCKERC857 G091.96+84.28 & 196.322 & 31.984 & UGC 08179 & 890 $\pm$ 107 & 1.22 & -0.16 & 1.55\\
  PCCS1 857 G049.28+86.01 & 197.202 & 28.184 & UGC 08229 & 676 $\pm$ 339 & 1.22 & 1.10 & 2.01\\
  PCCS1 857 G094.47+81.88 & 197.524 & 34.185 & UGC 08246 & 308 $\pm$ 206 & 0.05 & -0.86 & 0.54\\
  PCCS1 857 G086.19+81.12 & 199.259 & 34.095 & UGC 08352 & 378 $\pm$ 249 & -1.53 & -1.24 & -0.70\\
  PLCKERC857 G038.66+84.14 & 199.435 & 27.559 & UGC 08359 & 1218 $\pm$ 114 & 1.00 & 0.80 & 1.06\\
  PCCS2 857 G006.30+81.88 & 200.754 & 23.273 & UGC 08409 & 705 $\pm$ 157 & 0.05 & 0.80 & 1.55\\
  PCCS1 857 G063.08+80.40 & 202.603 & 31.609 & UGC 08498 & 823 $\pm$ 201 & -0.98 & -0.86 & -0.04\\
  PCCS2 857 G075.02+78.38 & 203.306 & 34.525 & UGC 08536 & 528 $\pm$ 295 & -1.82 & 0.17 & 0.54\\
  PCCS1 857 G072.04+78.37 & 203.734 & 34.039 & UGC 08561 & 1549 $\pm$ 299 & -0.45 & -0.16 & 0.54\\
  PLCKERC857 G075.27+77.67 & 203.962 & 34.989 & UGC 08583 & 1026 $\pm$ 129 & 0.05 & 0.49 & 1.55\\
  PCCS1 857 G056.93+78.78 & 204.845 & 31.178 & UGC 08640 & 757 $\pm$ 371 & 1.88 & 0.49 & -0.04\\
  PCCS2 857 G071.87+76.53 & 205.635 & 35.009 & UGC 08681 & 768 $\pm$ 194 & 0.05 & 1.68 & 1.55\\
  PLCKERC857 G051.72+78.22 & 205.794 & 30.324 & UGC 08685 & 902 $\pm$ 117 & 0.05 & -0.16 & 1.06\\
  PCCS1 857 G065.77+76.25 & 206.773 & 33.889 & UGC 08715 & 965 $\pm$ 496 & 0.05 & 1.10 & 1.06\\
  PLCKERC857 G347.77+56.35 & 215.865 & 1.720 & UGC 09215 & 1221 $\pm$ 146 & -1.25 & -0.16 & 1.06\\
  PCCS1 857 G347.54+55.75 & 216.144 & 1.172 & UGC 09229 & 888 $\pm$ 238 & -0.45 & 0.49 & 1.55\\
  PCCS1 857 G089.40+34.18 & 260.751 & 60.450 & UGC 10830 & 1319 $\pm$ 481 & 4.09 & 5.37 & 3.64\\
  PCCS1 857 G088.83+33.68 & 261.815 & 60.011 & UGC 10870 & 1074 $\pm$ 271 & 5.38 & 5.37 & 2.44\\
  PLCKERC857 G055.79+67.45 & 217.966 & 33.623 & VV 775 & 1010 $\pm$ 184 & 0.77 & 2.50 & 1.06\\
\hline\end{tabular}

\end{table}
\end{landscape}



==> Conclusion/857GHzTable_temp.txt <==
\begin{tabular}{|l|l|l|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux} &
  \multicolumn{1}{c|}{Overdensity\_250} &
  \multicolumn{1}{c|}{Overdensity\_350} &
  \multicolumn{1}{c|}{Overdensity\_500} \\
\hline
  PCCS1 857 G014.92-58.26 & 336.635 & -32.177 & (Cluster Candidate) & 302@239 & 1.88 & 1.96 & 4.36\\
  PCCS1 857 G354.81-79.56 & 3.049 & -33.228 & (Cluster Candidate) & 1014@233 & 1.67 & 2.23 & 3.25\\
  PLCKERC857 G257.09-87.10 & 15.233 & -29.122 & (Cluster Candidate) & 2403@198 & 3.52 & 3.02 & 3.25\\
  PLCKERC857 G014.99-59.64 & 338.260 & -32.139 & (Cluster Candidate) & 943@115 & 3.12 & 1.96 & 4.36\\
  PLCKERC857 G239.13-78.19 & 25.333 & -31.786 & (Cluster Candidate) & 1110@145 & 2.72 & 1.68 & 3.25\\
  PLCKERC857 G017.86-68.67 & 348.790 & -30.591 & (Cluster Candidate) & 1657@167 & 2.92 & 3.76 & 5.05\\
  PLCKERC857 G007.34-65.24 & 345.366 & -35.103 & (Cluster Candidate) & 920@132 & 3.32 & 3.52 & 3.25\\
  PCCS1 857 G252.98-85.59 & 16.749 & -29.910 & (Cluster Candidate) & 619@817 & 1.88 & 2.76 & 3.25\\
  PCCS1 857 G058.69+81.03 & 202.258 & 30.712 & (Cluster Candidate) & 845@298 & 1.45 & 1.68 & 4.01\\
  PCCS1 857 G058.53+82.57 & 200.607 & 30.124 & (Cluster Candidate) & 827@197 & 1.45 & 2.23 & 4.36\\
  PLCKERC857 G062.48+78.89 & 204.276 & 32.142 & (Cluster Candidate) & 814@109 & 0.77 & 2.50 & 3.25\\
  PLCKERC857 G063.13+78.00 & 205.172 & 32.621 & (Cluster Candidate) & 912@169 & 2.10 & 3.52 & 3.25\\
  PLCKERC857 G027.36+84.83 & 198.608 & 26.510 & (Cluster Candidate) & 792@93 & 2.52 & 3.27 & 4.01\\
  PLCKERC857 G042.54+81.51 & 202.358 & 28.224 & (Cluster Candidate) & 1697@251 & 1.67 & 3.76 & 4.01\\
  PLCKERC857 G149.81+50.11 & 158.364 & 59.196 & (Cluster Candidate) & 1249@131 & 5.38 & 4.47 & 4.71\\
  PCCS1 857 G089.66+36.10 & 256.828 & 60.449 & (Cluster Candidate) & 886@194 & 3.32 & 2.76 & 2.01\\
  PCCS1 857 G085.48+43.36 & 244.657 & 55.771 & (Cluster Candidate) & 748@128 & 2.72 & 3.27 & 3.64\\
  PLCKERC857 G095.44+58.94 & 216.128 & 52.936 & (Cluster Candidate) & 1141@176 & 4.65 & 5.80 & 2.44\\
  PCCS1 857 G238.20+42.27 & 150.845 & 1.469 & (Cluster Candidate) & 712@269 & 4.28 & 3.76 & 2.01\\
  PLCKERC857 G060.37+66.55 & 218.579 & 35.559 & (Cluster Candidate) & 1241@151 & 1.00 & 4.47 & 5.70\\
  PLCKERC857 G261.89-40.69 & 70.168 & -53.734 & (Cluster Candidate) & 795@134 & 3.32 & 4.47 & 3.64\\
  PCCS1 857 G088.71+81.15 & 198.869 & 34.314 & (Lens Candidate) & 427@159 & 0.29 & 0.17 & -0.04\\
  PCCS1 857 G076.18+79.96 & 201.639 & 33.732 & (Lens Candidate) & 282@397 & -1.25 & -1.64 & 0.54\\
  PCCS1 857 G044.43+78.90 & 205.288 & 28.791 & (Lens Candidate) & 512@233 & 0.05 & 0.17 & 2.01\\
  PCCS1 857 G151.39-61.73 & 25.907 & -1.783 & (Lens Candidate) & 445@274 & -2.43 & -1.24 & 0.54\\
  PCCS1 857 G060.81+67.75 & 217.103 & 35.421 & (Lens) 1HERMES S250 J142823.9+352619 & 424@323 & 0.05 & 1.96 & 1.55\\
  PCCS1 857 G231.57+30.82 & 138.393 & -0.610 & (Lens) H-ATLAS J091331.3-003642 & 730@251 & 1.45 & 0.80 & 2.01\\
  PCCS1 857 G266.28+58.43 & 174.648 & 0.841 & (Lens) H-ATLAS J113833.3+004909 & 643@402 & 0.77 & 1.10 & 0.54\\
  PCCS2 857 G270.56+58.54 & 176.637 & -0.187 & (Lens) H-ATLAS J114637.9-001132 & 1148@337 & 0.77 & 2.76 & 2.44\\
  PLCKERC857 G047.32+82.53 & 201.116 & 28.742 & (Lens) H-ATLAS J132426.9+284452 & 1303@152 & 2.31 & 1.96 & 3.25\\
  PCCS2 857 G052.27+77.90 & 206.125 & 30.506 & (Lens) H-ATLAS J134429.4+303036 & 355@250 & -0.98 & -0.50 & 0.54\\
  PCCS2 857 G148.42+53.62 & 164.478 & 57.516 & (Lens) HERMES J105751.1+573027 & 223@382 & -1.82 & -1.64 & -0.70\\
  PCCS1 857 G229.23+33.59 & 139.710 & 2.532 & (Lens)H-ATLAS J091840.8+023047 & 1991@530 & 0.05 & 1.10 & 1.06\\
  PCCS1 857 G131.83-60.95 & 17.168 & 1.619 & (QSO) LBQS 0106+0119 & 657@269 & -3.83 & -2.54 & -1.52\\
  PCCS1 857 G226.34+23.23 & 129.496 & -0.560 & (QSO) SDSS J083800.68-003306.0 & 1311@429 & -0.20 & -0.16 & 1.06\\
  PCCS1 857 G020.48-64.90 & 344.405 & -29.622 & (Star) Formalhaut & 986@244 & 0.05 & 0.49 & 0.54\\
  PLCKERC857 G167.74-57.97 & 34.836 & -2.970 & (Star) Omicron Cet & 4751@167 & 6.07 & -3.07 & -?\\
  PLCKERC857 G250.12-80.58 & 21.755 & -32.540 & (Star) R Scl & 1292@138 & -0.45 & -1.24 & 1.06\\
  PCCS1 857 G272.66-83.32 & 16.856 & -32.835 & 2MASX J01072341-3249443 & 863@666 & -1.82 & -2.07 & 1.06\\
  PCCS2 857 G134.60-61.96 & 18.318 & 0.416 & 2MASX J01131527+0026137 & 964@316 & -0.98 & -1.24 & -0.70\\
  PCCS1 857 G160.59-56.74 & 32.432 & 0.285 & 2MASX J02094125+0015587 & 877@375 & -0.71 & -0.86 & -0.70\\
  PCCS1 857 G086.97+83.70 & 197.220 & 32.155 & 2MASX J13085045+3209540 & 638@382 & -0.45 & 0.17 & 0.54\\
  PLCKERC857 G068.89+81.23 & 201.226 & 32.027 & 2MASX J13250973+3200520 & 1802@183 & 2.31 & 1.68 & 2.86\\
  PCCS1 857 G072.04+80.82 & 201.311 & 32.661 & 2MASX J13251511+3240167 & 418@247 & 0.53 & 2.23 & 3.64\\
  PLCKERC857 G070.09+80.54 & 201.794 & 32.555 & 2MASX J13265837+3232115 & 1692@240 & 2.10 & 2.50 & 2.44\\
  PLCKERC857 G070.52+80.05 & 202.236 & 32.880 & 2MASX J13285668+3252436 & 1167@108 & -0.20 & 0.80 & 1.55\\
  PCCS1 857 G083.03+45.68 & 241.642 & 53.444 & 2MASX J16063296+5326319 & 473@316 & 1.67 & -0.50 & 0.54\\
  PCCS2 857 G006.33-68.95 & 349.882 & -34.656 & 2MASX J23192682-3437467 & 423@249 & 0.05 & 1.10 & 1.06\\
  PCCS2 857 G357.79-75.05 & 357.949 & -34.938 & 2MASX J23514878-3455460 & 574@252 & 0.05 & 0.80 & 0.54\\
  PLCKERC857 G355.57-75.22 & 358.468 & -35.353 & 2MASX J23534806-3520536 (No IRAS) & 875@110 & 0.29 & 2.50 & 2.01\\
  PCCS1 857 G223.04-78.74 & 25.492 & -28.536 & 2MFGC 01281 & 774@431 & 1.45 & 1.10 & 1.06\\
  PCCS1 857 G267.52+59.32 & 175.659 & 1.264 & 2MFGC 09181 & 333@448 & 0.53 & 1.68 & 0.54\\
  PLCKERC857 G307.24-86.67 & 12.570 & -30.442 & AM 0047-304 & 1052@179 & -0.20 & 1.68 & 1.06\\
  PCCS1 857 G249.29-87.97 & 14.713 & -28.318 & AM 0056-283 & 261@393 & 0.29 & 0.17 & 1.06\\
  PLCKERC857 G219.43-78.58 & 25.709 & -27.835 & AM 0140-280 & 871@123 & 1.45 & 0.80 & 1.06\\
  PLCKERC857 G274.04+60.90 & 179.271 & 1.115 & CGCG 013-010 & 1448@110 & -0.45 & -0.16 & -0.04\\
  PLCKERC857 G281.52+60.68 & 182.564 & -0.463 & CGCG 013-092 & 1237@173 & 3.12 & 1.39 & 3.25\\
  PCCS2 857 G341.22+56.12 & 213.070 & -0.617 & CGCG 018-077 & 1027@338 & 0.05 & 0.49 & -0.70\\
  PCCS1 857 G344.28+57.82 & 213.472 & 1.731 & CGCG 018-084 & 628@407 & 0.77 & 2.23 & 1.06\\
  PCCS1 857 G223.97+26.09 & 130.926 & 2.720 & CGCG 033-001 & 546@347 & -0.98 & 0.80 & 2.01\\
  PLCKERC857 G066.56+83.87 & 198.767 & 30.394 & CGCG 160-170 & 1056@152 & 2.10 & 1.10 & 1.06\\
  PCCS1 857 G085.81+43.85 & 243.702 & 55.859 & CGCG 276-004 & 650@160 & 3.90 & 3.76 & 1.06\\
  PCCS1 857 G137.65-62.31 & 19.639 & -0.222 & CGCG 385-062 & 997@384 & 1.22 & 1.39 & 0.54\\
  PLCKERC857 G126.90-63.28 & 14.644 & -0.473 & Cirrus & 2763@313 & -0.98 & -0.50 & -0.04\\
  PLCKERC857 G131.56-63.86 & 16.650 & -1.251 & Cirrus & 5438@921 & -1.25 & -0.86 & -0.04\\
  PLCKERC857 G159.09-55.91 & 32.175 & 1.433 & Cirrus & 1422@240 & -2.43 & -1.24 & 0.54\\
  PLCKERC857 G147.26-60.62 & 24.521 & 0.022 & Cirrus & 2196@238 & -1.53 & -1.24 & -0.04\\
  PLCKERC857 G145.33-60.97 & 23.513 & 0.028 & Cirrus & 1786@280 & -0.20 & -0.16 & -1.52\\
  PLCKERC857 G131.96-63.35 & 16.898 & -0.770 & Cirrus & 1666@252 & -1.25 & -0.86 & 0.54\\
  PCCS1 857 G139.80-62.24 & 20.627 & -0.395 & Cirrus & 1592@940 & -0.98 & -0.50 & -0.04\\
  PCCS2 857 G138.41-61.22 & 20.244 & 0.760 & Cirrus & 797@246 & -0.20 & -0.16 & 1.55\\
  PCCS1 857 G140.38-62.74 & 20.756 & -0.948 & Cirrus & 1380@440 & -1.82 & -1.24 & 0.54\\
  PLCKERC857 G144.37-59.70 & 23.488 & 1.385 & Cirrus & 1753@125 & -0.98 & -0.50 & -0.04\\
  PLCKERC857 G139.61-62.17 & 20.562 & -0.302 & Cirrus & 3445@363 & -1.25 & -1.24 & -1.52\\
  PLCKERC857 G136.06-63.48 & 18.682 & -1.210 & Cirrus & 5603@395 & -2.43 & -3.07 & -?\\
  PLCKERC857 G126.28-63.31 & 14.363 & -0.478 & Cirrus & 4489@469 & -1.82 & -1.24 & -0.70\\
  PLCKERC857 G126.80-63.90 & 14.564 & -1.080 & Cirrus & 2997@369 & -2.75 & -2.07 & -0.70\\
  PCCS1 857 G131.08-64.08 & 16.415 & -1.436 & Cirrus & 2188@709 & -3.83 & -2.54 & -1.52\\
  PCCS1 857 G134.53-63.43 & 18.021 & -1.026 & Cirrus & 1365@1889 & -1.82 & -1.64 & 1.06\\
  PCCS1 857 G131.85-64.10 & 16.745 & -1.507 & Cirrus & 3259@1192 & -1.53 & -1.24 & -0.70\\
  PLCKERC857 G287.82+60.54 & 185.491 & -1.463 & Cirrus & 2124@240 & 2.31 & 3.52 & 4.36\\
  PLCKERC857 G266.26+58.99 & 174.940 & 1.323 & Cirrus & 1277@211 & -1.82 & -0.86 & 0.54\\
  PLCKERC857 G224.73+23.79 & 129.253 & 0.998 & Cirrus & 2289@293 & -1.53 & -0.86 & 0.54\\
  PLCKERC857 G231.25+32.05 & 139.284 & 0.279 & Cirrus & 1804@324 & 3.12 & 3.02 & 4.01\\
  PLCKERC857 G224.33+24.38 & 129.583 & 1.602 & Cirrus & 2928@421 & 0.05 & 0.49 & 2.01\\
  PLCKERC857 G231.43+32.10 & 139.413 & 0.173 & Cirrus & 2807@430 & 3.71 & 3.76 & 6.01\\
  PLCKERC857 G230.97+32.31 & 139.381 & 0.614 & Cirrus & 1539@280 & 1.45 & 0.80 & -0.70\\
  PLCKERC857 G226.70+24.89 & 131.101 & -0.013 & Cirrus & 2090@194 & 1.45 & 1.96 & 1.55\\
  PLCKERC857 G227.26+24.72 & 131.206 & -0.540 & Cirrus & 3180@438 & 1.22 & 1.39 & 1.55\\
  PCCS1 857 G228.60+29.58 & 135.998 & 0.919 & Cirrus & 1417@348 & 0.29 & 1.39 & 1.55\\
  PLCKERC857 G227.24+24.51 & 131.018 & -0.629 & Cirrus & 2761@387 & 0.29 & 1.96 & 2.86\\
  PLCKERC857 G223.40+22.96 & 127.935 & 1.659 & Cirrus & 2072@314 & -0.20 & -0.50 & 0.54\\
  PLCKERC857 G224.70+24.60 & 129.940 & 1.415 & Cirrus & 2905@317 & 1.67 & 1.39 & 2.01\\
  PLCKERC857 G227.58+24.57 & 131.222 & -0.863 & Cirrus & 3136@276 & 2.10 & 1.68 & 3.64\\
  PCCS1 857 G223.74+24.66 & 129.572 & 2.213 & Cirrus & 2091@654 & 3.32 & 1.96 & 2.01\\
  PCCS1 857 G230.39+34.28 & 140.794 & 2.074 & Cirrus & 572@542 & -3.45 & -3.07 & -?\\
  PCCS1 857 G223.82+24.63 & 129.580 & 2.127 & Cirrus & 1622@282 & 3.12 & 3.27 & 2.44\\
  PLCKERC857 G227.75+30.24 & 136.180 & 1.886 & Cirrus & 3524@482 & 0.77 & 1.68 & 3.25\\
  PLCKERC857 G231.38+32.24 & 139.511 & 0.291 & Cirrus & 2477@435 & 2.10 & 1.68 & 2.44\\
  PLCKERC857 G226.98+26.25 & 132.398 & 0.454 & Cirrus & 2375@315 & 1.00 & 1.10 & 1.06\\
  PCCS1 857 G017.51-71.04 & 351.544 & -30.537 & DUKST 470-030 & 425@331 & 0.05 & 1.39 & 1.06\\
  PCCS1 857 G311.06-73.30 & 9.640 & -43.622 & ESO 242- G 021 & 901@288 & 3.32 & -2.07 & 2.01\\
  PCCS1 857 G310.95-73.87 & 9.817 & -43.064 & ESO 242- G 023 & 1400@212 & 2.52 & 2.23 & 2.01\\
  PCCS1 857 G357.76-75.78 & 358.749 & -34.602 & ESO 349- G 005 & 543@285 & -1.25 & 0.17 & 2.01\\
  PCCS1 857 G356.25-76.69 & 359.917 & -34.481 & ESO 349- G 016 & 762@199 & 0.29 & 1.96 & 1.06\\
  PCCS1 857 G353.76-79.19 & 2.809 & -33.594 & ESO 349- G 038 & 426@214 & 0.05 & -0.16 & 0.54\\
  PCCS1 857 G259.62-82.44 & 18.996 & -32.491 & ESO 352- G 030 & 822@421 & 1.00 & 2.23 & 2.44\\
  PCCS1 857 G254.41-81.05 & 20.825 & -32.826 & ESO 352- G 063 & 487@382 & 0.29 & 0.80 & 0.54\\
  PCCS1 857 G255.18-80.62 & 21.138 & -33.184 & ESO 352- G 071 & 592@281 & 1.67 & 1.96 & 0.54\\
  PLCKERC857 G249.83-79.43 & 22.942 & -33.109 & ESO 353- G 009 & 2089@155 & 0.29 & 0.80 & 1.55\\
  PLCKERC857 G014.32-65.00 & 344.602 & -32.225 & ESO 406- G 035 & 1014@133 & 0.29 & 0.49 & 1.55\\
  PLCKERC857 G009.50-65.08 & 344.981 & -34.238 & ESO 406- G 039 & 1309@108 & -0.45 & 1.39 & 1.55\\
  PLCKERC857 G006.28-68.56 & 349.426 & -34.774 & ESO 407- G 014 & 1298@113 & 1.22 & 1.68 & 2.01\\
  PCCS2 857 G010.95-86.53 & 9.204 & -28.379 & ESO 410- G 027 & 438@324 & -0.20 & 0.49 & 1.55\\
  PLCKERC857 G359.78-81.31 & 4.324 & -31.617 & ESO 410-IG 006 & 953@135 & 0.29 & 1.39 & 3.25\\
  PCCS1 857 G319.26-85.76 & 11.467 & -31.190 & ESO 411- G 010 & 583@169 & 0.53 & 0.80 & 0.54\\
  PCCS1 857 G294.36-85.05 & 13.727 & -32.017 & ESO 411- G 030 & 655@288 & 0.29 & 1.39 & 1.55\\
  PCCS1 857 G253.13-83.53 & 18.632 & -31.186 & ESO 412- G 021 & 1131@293 & 0.29 & 1.96 & 1.55\\
  PLCKERC857 G247.41-81.38 & 21.212 & -31.758 & ESO 413- G 004 & 1175@176 & 0.05 & 2.23 & 2.01\\
  PLCKERC857 G224.07-79.17 & 24.988 & -28.697 & ESO 413- G 016 & 1065@112 & 0.77 & 0.49 & 0.54\\
  PCCS1 857 G220.52-79.20 & 24.999 & -28.031 & ESO 413- G 018 & 662@172 & 0.77 & 0.80 & 1.06\\
  PCCS1 857 G225.10-55.12 & 52.480 & -28.776 & ESO 418- G 007 & 249@208 & 3.32 & 2.50 & 2.01\\
  PLCKERC857 G016.48-57.99 & 336.338 & -31.350 & ESO 467-IG 055 & 1533@130 & 2.10 & 0.80 & 1.06\\
  PLCKERC857 G018.03-66.69 & 346.485 & -30.616 & ESO 469- G 011 & 1120@139 & 1.22 & 0.49 & 1.55\\
  PCCS1 857 G015.37-71.81 & 352.513 & -31.131 & ESO 470- G 013 & 606@290 & 0.53 & 0.17 & 3.25\\
  PCCS1 857 G014.42-76.50 & 357.958 & -30.619 & ESO 471- G 028 & 929@196 & 1.00 & 2.23 & 2.86\\
  PCCS2 857 G221.37-54.48 & 52.830 & -26.558 & ESO 482- G 001 & 749@301 & 3.71 & 1.68 & 2.44\\
  PCCS1 857 G354.65+51.85 & 221.871 & 1.035 & FGC 1806 & 827@308 & -0.71 & 1.10 & 1.55\\
  PCCS1 857 G054.16+67.86 & 217.596 & 32.944 & Holm 657 & 448@159 & 0.53 & 3.27 & 2.01\\
  PCCS1 857 G231.90+31.90 & 139.457 & -0.267 & IC 0531 & 723@196 & -0.98 & -0.50 & 0.54\\
  PCCS1 857 G140.74+87.22 & 191.881 & 29.768 & IC 0821 & 730@156 & 1.22 & 1.10 & 0.54\\
  PCCS1 857 G002.19+85.13 & 197.459 & 24.566 & IC 0854 & 389@233 & -0.45 & -0.86 & 1.55\\
  PLCKERC857 G008.90+84.11 & 198.768 & 24.611 & IC 0860 & 2052@156 & 1.22 & 2.76 & 2.86\\
  PLCKERC857 G082.93+80.60 & 200.138 & 34.133 & IC 0883 & 2553@147 & 1.88 & 1.96 & 1.55\\
  PLCKERC857 G339.69-83.51 & 8.275 & -32.249 & IC 1554 & 1159@103 & -0.71 & 0.17 & 1.55\\
  PCCS1 857 G251.82-84.57 & 17.754 & -30.448 & IC 1637 & 560@214 & -0.71 & -0.16 & 1.55\\
  PLCKERC857 G262.57-82.60 & 18.537 & -32.645 & IC 1657 & 1848@180 & 0.53 & 1.39 & 2.01\\
  PLCKERC857 G225.15-79.05 & 25.095 & -28.911 & IC 1720 & 1835@165 & 1.22 & 1.68 & 2.01\\
  PCCS1 857 G057.74+87.73 & 195.192 & 28.061 & IC 4040 & 434@182 & 0.05 & 0.49 & 0.54\\
  PLCKERC857 G010.62-64.19 & 343.834 & -33.887 & IC 5262 & 1032@103 & 2.52 & 3.02 & 2.86\\
  PLCKERC857 G010.78-64.76 & 344.509 & -33.744 & IC 5271 & 3848@142 & 0.29 & 0.80 & 0.54\\
  PCCS2 857 G326.23-88.15 & 12.029 & -28.817 & IRAS F00456-2904NE & 69@238 & -0.71 & -0.86 & -0.04\\
  PLCKERC857 G054.78+83.32 & 199.972 & 29.432 & KUG 1317+296 & 1213@137 & 2.92 & 4.47 & 2.44\\
  PCCS1 857 G071.66+80.96 & 201.211 & 32.531 & KUG 1322+328 & 702@308 & -1.82 & -0.16 & -0.04\\
  PCCS1 857 G071.93+78.54 & 203.576 & 33.925 & KUG 1331+342 & 931@230 & 1.00 & 1.68 & 2.44\\
  PLCKERC857 G052.87+68.36 & 217.091 & 32.397 & KUG 1426+326 & 1257@112 & -0.20 & 0.49 & 1.55\\
  PLCKERC857 G059.17+66.46 & 218.822 & 35.114 & KUG 144+353 & 999@112 & -0.98 & -3.07 & -?\\
  PCCS1 857 G062.57+78.53 & 204.657 & 32.303 & MCG +06-30-064 & 787@402 & 0.05 & 1.39 & 2.86\\
  PCCS1 857 G007.78-77.44 & 359.471 & -31.822 & MCG -05-01-015 & 565@205 & -0.98 & -0.50 & 2.01\\
  PCCS2 857 G246.27-80.51 & 22.202 & -32.029 & MCG -05-04-040 & 1013@280 & -0.45 & -0.16 & 1.55\\
  PLCKERC857 G060.85+67.13 & 217.836 & 35.598 & MGC +06-32-056 & 1018@98 & -0.71 & 3.52 & 2.01\\
  PCCS1 857 G354.13-78.58 & 2.152 & -33.871 & NGC 0010 & 1353@254 & 0.05 & -0.16 & -0.04\\
  PCCS2 857 G349.11-81.94 & 5.973 & -32.536 & NGC 0101 & 1108@193 & -0.98 & -0.50 & -0.70\\
  PLCKERC857 G340.47-81.55 & 6.689 & -33.686 & NGC 0115 & 809@115 & -1.25 & -0.50 & 1.55\\
  PCCS1 857 G339.08-82.27 & 7.416 & -33.262 & NGC 0131 & 853@308 & 0.05 & 0.49 & 2.01\\
  PLCKERC857 G338.28-82.37 & 7.594 & -33.246 & NGC 0134 & 23887@439 & -0.98 & -2.07 & 0.54\\
  PLCKERC857 G021.83-86.13 & 8.571 & -27.807 & NGC 0150 & 4604@197 & -0.45 & 1.39 & 1.06\\
  PLCKERC857 G355.57-86.04 & 9.248 & -29.482 & NGC 0174 & 2143@140 & -0.45 & 0.17 & -0.04\\
  PLCKERC857 G299.12-85.91 & 13.176 & -31.206 & NGC 0289 & 7416@175 & -0.20 & 1.10 & 3.64\\
  PLCKERC857 G256.92-85.55 & 16.558 & -30.168 & NGC 0378 & 1441@129 & -0.20 & -0.50 & 1.06\\
  PLCKERC857 G250.46-84.78 & 17.641 & -30.222 & NGC 0418 & 1684@96 & 0.29 & 0.17 & -0.04\\
  PLCKERC857 G239.77-85.12 & 17.847 & -29.242 & NGC 0423 & 1708@150 & 1.00 & 0.80 & 3.25\\
  PLCKERC857 G134.22-61.41 & 18.236 & 0.986 & NGC 0428 & 2791@271 & -1.25 & -0.86 & -0.70\\
  PCCS1 857 G136.33-63.11 & 18.878 & -0.876 & NGC 0450 & 1955@484 & -1.82 & -2.07 & 0.54\\
  PLCKERC857 G138.92-60.96 & 20.544 & 0.946 & NGC 0493 & 2074@124 & -2.43 & -1.24 & -0.04\\
  PCCS1 857 G140.00-62.69 & 20.601 & -0.856 & NGC 0497 & 1304@347 & -0.98 & 0.17 & 1.06\\
  PCCS2 857 G140.57-59.63 & 21.679 & 2.025 & NGC 0550 & 823@351 & -3.45 & -2.54 & -1.52\\
  PCCS1 857 G144.85-62.07 & 22.933 & -0.927 & NGC 0585 & 1159@175 & -3.09 & -2.54 & -?\\
  PLCKERC857 G229.07-80.28 & 23.581 & -29.418 & NGC 0613 & 17227@296 & 0.53 & 1.96 & 2.01\\
  PCCS1 857 G145.82-60.22 & 24.002 & 0.655 & NGC 0622 & 307@489 & -2.43 & -2.07 & -0.70\\
  PLCKERC857 G230.65-79.17 & 24.769 & -29.916 & NGC 0639 & 2319@149 & -1.25 & -0.16 & 1.06\\
  PCCS2 857 G155.97-57.96 & 29.671 & 0.528 & NGC 0768 & 820@198 & -1.53 & -0.86 & -0.70\\
  PCCS1 857 G157.99-58.08 & 30.536 & -0.112 & NGC 0800 & 420@205 & -4.25 & -3.07 & -0.70\\
  PCCS1 857 G163.10-57.02 & 33.414 & -0.715 & NGC 0856 & 267@266 & -3.83 & -3.07 & -1.52\\
  PCCS1 857 G163.48-56.94 & 33.631 & -0.767 & NGC 0863 & 238@508 & -2.75 & -2.07 & -0.70\\
  PLCKERC857 G172.21-60.84 & 34.680 & -6.625 & NGC 0881 & 1825@122 & 5.73 & 0.80 & 4.01\\
  PCCS2 857 G170.56-57.15 & 36.526 & -3.314 & NGC 0881 & 693@211 & 2.10 & 2.76 & 2.86\\
  PLCKERC857 G171.77-59.54 & 35.402 & -5.523 & NGC 0895 & 3736@155 & 7.08 & 0.17 & 8.04\\
  PLCKERC857 G263.34-41.83 & 67.913 & -54.603 & NGC 1617 & 2213@98 & 7.08 & 8.04 & 5.05\\
  PLCKERC857 G152.29+53.37 & 161.355 & 55.964 & NGC 3353 & 1200@114 & 4.47 & -3.70 & 2.01\\
  PLCKERC857 G148.24+52.44 & 163.020 & 58.417 & NGC 3408 & 813@100 & 3.12 & 1.96 & 2.01\\
  PLCKERC857 G149.59+53.66 & 163.650 & 56.986 & NGC 3445 & 846@92 & 3.52 & 4.47 & 2.01\\
  PLCKERC857 G147.66+53.84 & 165.363 & 57.677 & NGC 3488 & 746@103 & 4.47 & 4.93 & 2.44\\
  PLCKERC857 G263.84+57.55 & 173.088 & 0.810 & NGC 3720 & 1669@167 & -0.45 & 0.17 & 2.44\\
  PCCS1 857 G272.55+58.08 & 177.350 & -1.083 & NGC 3907B & 807@521 & -1.53 & -1.24 & 0.54\\
  PLCKERC857 G277.37+59.21 & 180.100 & -1.104 & NGC 4030 & 16747@287 & -2.43 & -1.24 & -0.04\\
  PLCKERC857 G280.29+58.41 & 181.218 & -2.397 & NGC 4079 & 2204@150 & -0.71 & -0.16 & 1.06\\
  PCCS1 857 G140.19+86.20 & 191.549 & 30.749 & NGC 4676 & 618@252 & 0.29 & -0.16 & -0.70\\
  PCCS1 857 G125.67+83.96 & 192.515 & 33.158 & NGC 4719 & 460@200 & -1.25 & -0.50 & 1.55\\
  PLCKERC857 G294.85+88.35 & 192.603 & 25.497 & NGC 4725 & 11974@574 & 4.09 & 5.59 & 8.04\\
  PCCS1 857 G125.12+88.34 & 192.787 & 28.781 & NGC 4738 & 854@172 & 1.45 & 1.10 & 0.54\\
  PLCKERC857 G306.37+88.63 & 192.950 & 25.769 & NGC 4747 & 1862@113 & 1.00 & 1.39 & 1.06\\
  PLCKERC857 G101.57+88.05 & 193.667 & 28.933 & NGC 4793 & 5552@140 & -1.53 & -0.86 & -0.04\\
  PCCS1 857 G070.45+88.15 & 194.517 & 28.240 & NGC 4848 & 443@216 & 0.29 & -0.86 & 0.54\\
  PLCKERC857 G050.58+87.80 & 195.227 & 27.775 & NGC 4911 & 1105@136 & 1.00 & 0.80 & 2.01\\
  PCCS1 857 G052.56+87.66 & 195.344 & 27.890 & NGC 4921 & 335@211 & 0.05 & 1.10 & 1.55\\
  PLCKERC857 G077.99+86.90 & 195.363 & 29.295 & NGC 4922 & 900@166 & 0.29 & 1.39 & 0.54\\
  PLCKERC857 G044.43+86.76 & 196.446 & 27.728 & NGC 4961 & 1367@134 & -0.45 & 0.17 & 1.06\\
  PLCKERC857 G064.15+86.19 & 196.580 & 29.051 & NGC 4966 & 1158@135 & 0.77 & 1.39 & 2.01\\
  PLCKERC857 G057.61+85.56 & 197.459 & 28.903 & NGC 5000 & 842@96 & -0.45 & -0.86 & 1.06\\
  PLCKERC857 G063.78+85.05 & 197.738 & 29.578 & NGC 5004 & 1247@133 & 0.29 & 1.39 & 2.01\\
  PLCKERC857 G351.34+83.78 & 197.903 & 22.914 & NGC 5012 & 3810@103 & 0.05 & -1.24 & -0.70\\
  PCCS1 857 G352.22+83.55 & 198.157 & 22.827 & NGC 5012A & 322@171 & -0.45 & -1.24 & 1.06\\
  PLCKERC857 G001.00+84.43 & 198.030 & 24.092 & NGC 5016 & 1676@101 & -2.12 & -0.16 & 1.55\\
  PLCKERC857 G079.49+83.41 & 198.186 & 31.811 & NGC 5025 & 1053@168 & -0.45 & -2.07 & -1.52\\
  PLCKERC857 G041.82+85.07 & 198.362 & 27.783 & NGC 5032 & 1140@144 & 0.53 & 1.10 & 3.64\\
  PLCKERC857 G069.61+83.37 & 199.052 & 30.948 & NGC 5056 & 1332@132 & 0.29 & 1.96 & 2.01\\
  PCCS2 857 G069.35+83.06 & 199.376 & 31.095 & NGC 5065 & 610@253 & -0.45 & 0.49 & 2.01\\
  PLCKERC857 G047.31+83.73 & 199.772 & 28.515 & NGC 5081 & 912@101 & 0.05 & 0.49 & -0.04\\
  PLCKERC857 G033.44+82.97 & 200.742 & 26.971 & NGC 5116 & 1142@139 & -0.71 & -2.07 & 0.54\\
  PCCS2 857 G044.42+82.93 & 200.732 & 28.316 & NGC 5117 & 408@175 & -2.75 & -2.07 & -0.70\\
  PLCKERC857 G066.66+80.62 & 202.057 & 32.034 & NGC 5166 & 1051@135 & -0.45 & 1.10 & 0.54\\
  PCCS2 857 G060.66+80.72 & 202.448 & 31.115 & NGC 5187 & 580@308 & -0.71 & -0.86 & -0.70\\
  PLCKERC857 G037.10+79.78 & 204.351 & 27.403 & NGC 5251 & 1252@108 & 1.67 & 1.96 & 2.86\\
  PLCKERC857 G042.48+79.19 & 204.986 & 28.397 & NGC 5263 & 1877@86 & 0.05 & -0.50 & 0.54\\
  PCCS1 857 G340.43+55.75 & 212.898 & -1.165 & NGC 5496 & 984@240 & -2.75 & -2.07 & -0.04\\
  PLCKERC857 G345.11+54.84 & 215.605 & -0.395 & NGC 5584 & 3308@171 & 0.05 & 0.17 & -0.04\\
  PCCS1 857 G060.74+67.53 & 217.376 & 35.455 & NGC 5646 & 669@183 & 0.53 & 1.68 & 2.44\\
  PLCKERC857 G060.27+67.38 & 217.606 & 35.319 & NGC 5656 & 2721@146 & 2.31 & -2.07 & 2.86\\
  PLCKERC857 G353.15+54.45 & 219.422 & 2.288 & NGC 5690 & 5662@198 & -0.98 & -0.50 & -0.04\\
  PCCS1 857 G350.17+52.42 & 219.462 & -0.406 & NGC 5691 & 1125@263 & -0.45 & 0.49 & 0.54\\
  PLCKERC857 G350.46+51.85 & 219.962 & -0.716 & NGC 5705 & 1538@196 & -1.53 & -0.86 & 0.54\\
  PLCKERC857 G351.01+52.11 & 220.048 & -0.298 & NGC 5713 & 7124@222 & 0.05 & -1.24 & 1.06\\
  PLCKERC857 G351.22+51.97 & 220.238 & -0.320 & NGC 5719 & 4001@226 & -1.53 & -0.16 & -0.04\\
  PLCKERC857 G354.50+52.84 & 221.113 & 1.676 & NGC 5740 & 2573@190 & -1.53 & 0.17 & 0.54\\
  PLCKERC857 G354.96+52.95 & 221.237 & 1.951 & NGC 5746 & 9795@306 & -0.98 & -0.86 & 0.54\\
  PCCS1 857 G352.89+51.17 & 221.541 & -0.210 & NGC 5750 & 666@270 & -2.75 & -2.07 & -1.52\\
  PLCKERC857 G084.40+43.10 & 245.453 & 55.076 & NGC 6143 & 1108@76 & 2.92 & 3.27 & 2.44\\
  PLCKERC857 G012.07-57.79 & 336.087 & -33.692 & NGC 7267 & 1784@88 & 2.31 & 2.23 & 3.25\\
  PLCKERC857 G016.87-58.16 & 336.545 & -31.146 & NGC 7277 & 881@148 & 3.12 & 2.50 & 1.55\\
  PLCKERC857 G019.30-61.60 & 340.589 & -30.054 & NGC 7361 & 1925@89 & 1.88 & 1.96 & 4.36\\
  PLCKERC857 G015.44-75.68 & 356.965 & -30.527 & NGC 7755 & 3690@233 & -1.25 & -0.16 & 1.55\\
  PLCKERC857 G004.50-77.17 & 359.464 & -32.592 & NGC 7793 & 26167@806 & 2.52 & 4.70 & 8.04\\
  PCCS2 857 G355.71-77.40 & 0.734 & -34.223 & NGC 7812 & 1160@409 & 1.67 & 1.10 & 2.86\\
  PCCS1 857 G013.37-62.85 & 342.100 & -32.798 & None & 392@246 & 0.77 & 2.50 & 2.01\\
  PCCS1 857 G293.47-84.07 & 14.017 & -32.965 & None & 138@221 & 0.05 & -0.16 & -0.04\\
  PCCS1 857 G230.86-80.29 & 23.497 & -29.712 & None & 424@211 & 1.00 & 1.68 & 2.01\\
  PCCS1 857 G343.37-84.34 & 8.568 & -31.364 & None & 463@512 & 0.77 & 1.39 & 2.01\\
  PCCS1 857 G338.93-84.48 & 9.063 & -31.535 & None & 400@244 & 0.53 & 1.10 & 2.01\\
  PLCKERC857 G259.96-87.61 & 14.717 & -28.862 & None & 2320@329 & 1.00 & 0.80 & 0.54\\
  PLCKERC857 G249.60-85.50 & 17.007 & -29.749 & None & 1390@215 & 0.77 & 0.17 & 2.01\\
  PCCS2 857 G020.34-88.13 & 10.807 & -27.520 & None & 618@412 & -1.82 & 1.39 & -0.04\\
  PCCS1 857 G008.30-68.26 & 348.868 & -34.119 & None & 99@391 & 0.05 & 0.80 & 1.55\\
  PCCS1 857 G004.31-80.79 & 3.409 & -31.217 & None & 369@292 & 0.53 & 0.80 & 2.44\\
  PLCKERC857 G013.68-79.70 & 1.614 & -30.071 & None & 1066@139 & -0.20 & 1.10 & 1.55\\
  PLCKERC857 G006.96-67.92 & 348.604 & -34.679 & None & 940@106 & 1.67 & 1.39 & 2.44\\
  PLCKERC857 G221.31-79.84 & 24.273 & -28.147 & None & 1328@191 & 2.52 & 1.96 & 2.86\\
  PLCKERC857 G222.32-80.00 & 24.074 & -28.312 & None & 972@128 & 2.10 & 2.50 & 2.44\\
  PLCKERC857 G244.96-80.43 & 22.403 & -31.874 & None & 1367@165 & 2.31 & 1.68 & 2.86\\
  PLCKERC857 G339.76-85.56 & 9.768 & -30.648 & None & 1539@223 & -0.20 & 0.80 & 1.55\\
  PLCKERC857 G272.23-87.16 & 14.525 & -29.560 & None & 1843@324 & 1.67 & 1.10 & 2.01\\
  PLCKERC857 G251.68-86.96 & 15.569 & -29.005 & None & 2101@362 & 1.67 & 2.23 & 1.55\\
  PCCS1 857 G074.62+80.41 & 201.406 & 33.240 & None & 425@270 & 0.77 & 1.96 & 1.06\\
  PCCS1 857 G036.04+80.21 & 203.865 & 27.230 & None & 119@474 & -0.20 & -1.24 & 0.54\\
  PCCS1 857 G029.92+79.80 & 204.218 & 26.136 & None & 515@190 & 1.88 & 2.23 & 2.01\\
  PLCKERC857 G014.88+80.31 & 202.929 & 23.771 & None & 1243@158 & 1.45 & 1.39 & 1.55\\
  PLCKERC857 G102.51+85.22 & 194.814 & 31.592 & None & 861@141 & 0.53 & 1.68 & 2.86\\
  PLCKERC857 G077.25+80.72 & 200.801 & 33.387 & None & 1065@97 & 2.31 & 0.80 & 1.06\\
  PCCS2 857 G069.76+76.61 & 205.857 & 34.547 & None & 572@297 & 0.29 & 0.49 & 0.54\\
  PLCKERC857 G028.53+83.67 & 199.905 & 26.468 & None & 1301@166 & 1.00 & 2.23 & 2.86\\
  PCCS1 857 G141.28-60.26 & 21.848 & 1.318 & None & 565@360 & -1.53 & -0.86 & -1.52\\
  PCCS2 857 G156.60-56.71 & 30.581 & 1.448 & None & 1033@292 & -3.09 & -2.07 & -0.70\\
  PCCS1 857 G285.70+60.28 & 184.415 & -1.452 & None & 463@185 & -0.45 & 0.49 & 2.01\\
  PCCS1 857 G279.25+59.97 & 181.268 & -0.745 & None & 519@259 & 0.53 & 1.68 & -0.04\\
  PLCKERC857 G230.55+31.91 & 138.859 & 0.711 & None & 1216@86 & -0.45 & 1.39 & 2.01\\
  PCCS2 857 G083.61+44.14 & 243.976 & 54.260 & None & 458@191 & 2.52 & 1.68 & -0.70\\
  PCCS1 857 G085.24+46.30 & 239.831 & 54.712 & None & 637@168 & 2.92 & 1.39 & 1.55\\
  PCCS1 857 G222.56-53.84 & 53.671 & -27.130 & None & 227@185 & 0.53 & 1.68 & 0.54\\
  PLCKERC857 G224.76-54.44 & 53.219 & -28.497 & None & 807@102 & 2.10 & 2.23 & 0.54\\
  PCCS2 857 G007.68-72.90 & 354.332 & -33.190 & None (No IRAS) & 669@277 & -0.20 & 1.10 & 1.06\\
  PCCS1 857 G001.66-72.03 & 354.044 & -35.183 & None (No IRAS) & 392@305 & -0.71 & 1.39 & 2.44\\
  PCCS1 857 G018.31-71.34 & 351.866 & -30.256 & None (No IRAS) & 749@360 & 0.29 & 1.68 & 1.55\\
  PCCS2 857 G019.11-69.84 & 350.113 & -30.085 & Off Map & 358@436 & -2.75 & -1.64 & -0.70\\
  PCCS1 857 G016.74+78.12 & 205.286 & 23.276 & Off Map & 698@289 & -2.75 & -1.64 & 1.06\\
  PCCS1 857 G288.69+88.29 & 192.396 & 25.478 & Off Map & 756@280 & -4.25 & -3.07 & -1.52\\
  PLCKERC857 G077.42+77.30 & 203.977 & 35.587 & Off Map & 1242@107 & -3.45 & -2.07 & -1.52\\
  PLCKERC857 G027.54+76.47 & 207.754 & 25.075 & Off Map & 987@146 & -5.26 & -3.70 & -1.52\\
  PLCKERC857 G139.70-60.05 & 21.144 & 1.734 & Off Map & 3358@196 & -5.26 & -? & -?\\
  PCCS2 857 G338.35+57.12 & 211.200 & -0.612 & Off Map & 501@273 & -3.09 & -2.07 & -1.52\\
  PCCS1 857 G090.00+36.02 & 256.910 & 60.728 & Off Map & 801@248 & -5.26 & -? & -?\\
  PLCKERC857 G089.64+34.69 & 259.682 & 60.605 & Off Map & 4321@170 & -5.26 & -? & -?\\
  PCCS2 857 G227.62-54.93 & 52.867 & -30.190 & Off Map & 743@363 & -? & -? & -?\\
  PLCKERC857 G061.08+65.48 & 219.783 & 36.094 & Off Map & 1031@119 & -5.26 & -? & -?\\
  PLCKERC857 G059.93+68.74 & 216.037 & 34.853 & Off Map & 2217@155 & -3.09 & -2.07 & -0.70\\
  PCCS1 857 G261.47-41.16 & 69.473 & -53.349 & Off Map & 638@137 & -4.71 & -3.70 & -?\\
  PCCS1 857 G135.78-62.78 & 18.701 & -0.497 & UGC 00793 & 823@261 & -1.25 & -0.86 & 0.54\\
  PCCS1 857 G138.16-60.62 & 20.265 & 1.367 & UGC 00890 & 600@374 & -2.43 & -1.64 & -0.04\\
  PCCS1 857 G223.87+23.88 & 128.948 & 1.727 & UGC 04491 & 460@288 & -2.12 & -2.54 & -0.70\\
  PCCS1 857 G232.19+31.64 & 139.373 & -0.613 & UGC 04915 & 693@324 & 0.05 & -1.64 & 1.06\\
  PCCS1 857 G235.51+42.78 & 150.107 & 3.372 & UGC 05376 & 1885@222 & 0.29 & 0.17 & -0.04\\
  PCCS2 857 G268.20+56.69 & 174.632 & -1.175 & UGC 06608 & 489@204 & -0.71 & -0.50 & 0.54\\
  PCCS1 857 G273.25+60.86 & 178.907 & 1.248 & UGC 06903 & 1015@290 & -1.53 & -0.50 & -0.70\\
  PLCKERC857 G108.32+88.72 & 193.225 & 28.362 & UGC 08017 & 1183@114 & -1.25 & 0.17 & -0.04\\
  PLCKERC857 G101.38+83.79 & 195.568 & 32.873 & UGC 08145 & 893@109 & 2.10 & 1.68 & 2.86\\
  PLCKERC857 G091.96+84.28 & 196.322 & 31.984 & UGC 08179 & 890@107 & 1.22 & -0.16 & 1.55\\
  PCCS1 857 G049.28+86.01 & 197.202 & 28.184 & UGC 08229 & 676@339 & 1.22 & 1.10 & 2.01\\
  PCCS1 857 G094.47+81.88 & 197.524 & 34.185 & UGC 08246 & 308@206 & 0.05 & -0.86 & 0.54\\
  PCCS1 857 G086.19+81.12 & 199.259 & 34.095 & UGC 08352 & 378@249 & -1.53 & -1.24 & -0.70\\
  PLCKERC857 G038.66+84.14 & 199.435 & 27.559 & UGC 08359 & 1218@114 & 1.00 & 0.80 & 1.06\\
  PCCS2 857 G006.30+81.88 & 200.754 & 23.273 & UGC 08409 & 705@157 & 0.05 & 0.80 & 1.55\\
  PCCS1 857 G063.08+80.40 & 202.603 & 31.609 & UGC 08498 & 823@201 & -0.98 & -0.86 & -0.04\\
  PCCS2 857 G075.02+78.38 & 203.306 & 34.525 & UGC 08536 & 528@295 & -1.82 & 0.17 & 0.54\\
  PCCS1 857 G072.04+78.37 & 203.734 & 34.039 & UGC 08561 & 1549@299 & -0.45 & -0.16 & 0.54\\
  PLCKERC857 G075.27+77.67 & 203.962 & 34.989 & UGC 08583 & 1026@129 & 0.05 & 0.49 & 1.55\\
  PCCS1 857 G056.93+78.78 & 204.845 & 31.178 & UGC 08640 & 757@371 & 1.88 & 0.49 & -0.04\\
  PCCS2 857 G071.87+76.53 & 205.635 & 35.009 & UGC 08681 & 768@194 & 0.05 & 1.68 & 1.55\\
  PLCKERC857 G051.72+78.22 & 205.794 & 30.324 & UGC 08685 & 902@117 & 0.05 & -0.16 & 1.06\\
  PCCS1 857 G065.77+76.25 & 206.773 & 33.889 & UGC 08715 & 965@496 & 0.05 & 1.10 & 1.06\\
  PLCKERC857 G347.77+56.35 & 215.865 & 1.720 & UGC 09215 & 1221@146 & -1.25 & -0.16 & 1.06\\
  PCCS1 857 G347.54+55.75 & 216.144 & 1.172 & UGC 09229 & 888@238 & -0.45 & 0.49 & 1.55\\
  PCCS1 857 G089.40+34.18 & 260.751 & 60.450 & UGC 10830 & 1319@481 & 4.09 & 5.37 & 3.64\\
  PCCS1 857 G088.83+33.68 & 261.815 & 60.011 & UGC 10870 & 1074@271 & 5.38 & 5.37 & 2.44\\
  PLCKERC857 G055.79+67.45 & 217.966 & 33.623 & VV 775 & 1010@184 & 0.77 & 2.50 & 1.06\\
\hline\end{tabular}


==> Discussion/NgtF_protoclusters_350micron.txt <==

column 1: log10[F(mJy)]
column 2: N(>F) for r_clust=1 x r_0 and Q = 1/b^2 (sr^{-1})
column 3: N(>F) for r_clust=1 x r_0 and Q = 1/b (sr^{-1})
column 4: N(>F) for r_clust=2 x r_0 and Q = 1/b^2 (sr^{-1})
column 5: N(>F) for r_clust=2 x r_0 and Q = 1/b (sr^{-1})

-4.01 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-4.003 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.996 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.989 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.982 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.975 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.968 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.961 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.954 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.947 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.94 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.933 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.926 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.919 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.912 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.905 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.898 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.891 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.884 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.877 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.87 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.863 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.856 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.849 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.842 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.835 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.828 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.821 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.814 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.807 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.8 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.793 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.786 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.779 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.772 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.765 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.758 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.751 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.744 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.737 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.73 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.723 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.716 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.709 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.702 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.695 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.688 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.681 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.674 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.667 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.66 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.653 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.646 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.639 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.632 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.625 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.618 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.611 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.604 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.597 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.59 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.583 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.576 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.569 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.562 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.555 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.548 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.541 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.534 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.527 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.52 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.513 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.506 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.499 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.492 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.485 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.478 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.471 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.464 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.457 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.45 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.443 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.436 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.429 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.422 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.415 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.408 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.401 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.394 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.387 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.38 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.373 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.366 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.359 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.352 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.345 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.338 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.331 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.324 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.317 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.31 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.303 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.296 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.289 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.282 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.275 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.268 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.261 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.254 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.247 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.24 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.233 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.226 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.219 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.212 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.205 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.198 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.191 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.184 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.177 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.17 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.163 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.156 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.149 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.142 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.135 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.128 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.121 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.114 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.107 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.1 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.093 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.086 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.079 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.072 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.065 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.058 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.051 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.044 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.037 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.03 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.023 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.016 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.009 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.002 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.995 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.988 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.981 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.974 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.967 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.96 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.953 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.946 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.939 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.932 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.925 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.918 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.911 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.904 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.897 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.89 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.883 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.876 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.869 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.862 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.855 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.848 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.841 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.834 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.827 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.82 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.813 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.806 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.799 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.792 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.785 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.778 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.771 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.764 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.757 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.75 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.743 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.736 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.729 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.722 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.715 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.708 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.701 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.694 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.687 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.68 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.673 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.666 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.659 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.652 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.645 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.638 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.631 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.624 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.617 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.61 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.603 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.596 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.589 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.582 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.575 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.568 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.561 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.554 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.547 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.54 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.533 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.526 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.519 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.512 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.505 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.498 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.491 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.484 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.477 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.47 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.463 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.456 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.449 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.442 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.435 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.428 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.421 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.414 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.407 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.4 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.393 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.386 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.379 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.372 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.365 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.358 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.351 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.344 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.337 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.33 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.323 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.316 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.309 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.302 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.295 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.288 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.281 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.274 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.267 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.26 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.253 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.246 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.239 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.232 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.225 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.218 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.211 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.204 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.197 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.19 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.183 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.176 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.169 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.162 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.155 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.148 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.141 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.134 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.127 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.12 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.113 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.106 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.099 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.092 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.085 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.078 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.071 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.064 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.057 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.05 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.043 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.036 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.029 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.022 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.015 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.008 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.001 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.994 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.987 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.98 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.973 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.966 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.959 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.952 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.945 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.938 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.931 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.924 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.917 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.91 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.903 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.896 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.889 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.882 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.875 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.868 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.861 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.854 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.847 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.84 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.833 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.826 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.819 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.812 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.805 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.798 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.791 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.784 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.777 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.77 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.763 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.756 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.749 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.742 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.735 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.728 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.721 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.714 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.707 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.7 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.693 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.686 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.679 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.672 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.665 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.658 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.651 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.644 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.637 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.63 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.623 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.616 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.609 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.602 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.595 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.588 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.581 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.574 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.567 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.56 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.553 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.546 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.539 14890928.0368 14890928.0368 5708218.55857 5708218.55857
-1.532 14890928.0368 14890928.0368 5708218.55857 5708218.55857
-1.525 14890928.0367 14890928.0367 5708218.55857 5708218.55857
-1.518 14890928.0366 14890928.0366 5708218.55857 5708218.55857
-1.511 14890928.0365 14890928.0365 5708218.55857 5708218.55857
-1.504 14890928.0364 14890928.0364 5708218.55857 5708218.55857
-1.497 14890928.0363 14890928.0363 5708218.55857 5708218.55857
-1.49 14890928.0362 14890928.0362 5708218.55857 5708218.55857
-1.483 14890928.036 14890928.036 5708218.55857 5708218.55857
-1.476 14890928.0358 14890928.0358 5708218.55857 5708218.55857
-1.469 14890928.0356 14890928.0356 5708218.55857 5708218.55857
-1.462 14890928.0353 14890928.0353 5708218.55857 5708218.55857
-1.455 14890928.035 14890928.035 5708218.55857 5708218.55857
-1.448 14890928.0346 14890928.0346 5708218.55857 5708218.55857
-1.441 14890928.0342 14890928.0342 5708218.55857 5708218.55857
-1.434 14890928.0337 14890928.0337 5708218.55857 5708218.55857
-1.427 14890928.0331 14890928.0331 5708218.55857 5708218.55857
-1.42 14890928.0325 14890928.0325 5708218.55857 5708218.55857
-1.413 14890928.0317 14890928.0317 5708218.55857 5708218.55857
-1.406 14890928.0308 14890928.0308 5708218.55857 5708218.55857
-1.399 14890928.0297 14890928.0297 5708218.55857 5708218.55857
-1.392 14890928.0285 14890928.0285 5708218.55857 5708218.55857
-1.385 14890928.027 14890928.027 5708218.55857 5708218.55856
-1.378 14890928.0254 14890928.0254 5708218.55856 5708218.55856
-1.371 14890928.0235 14890928.0235 5708218.55856 5708218.55856
-1.364 14890928.0213 14890928.0213 5708218.55856 5708218.55856
-1.357 14890928.0187 14890928.0187 5708218.55856 5708218.55855
-1.35 14890928.0157 14890928.0157 5708218.55855 5708218.55855
-1.343 14890928.0123 14890928.0123 5708218.55855 5708218.55854
-1.336 14890928.0084 14890928.0084 5708218.55854 5708218.55854
-1.329 14890928.0038 14890928.0038 5708218.55853 5708218.55853
-1.322 14890927.9985 14890927.9985 5708218.55853 5708218.55852
-1.315 14890927.9925 14890927.9925 5708218.55851 5708218.55851
-1.308 14890927.9855 14890927.9855 5708218.5585 5708218.5585
-1.301 14890927.9775 14890927.9775 5708218.55849 5708218.55848
-1.294 14890927.9683 14890927.9683 5708218.55847 5708218.55846
-1.287 14890927.9577 14890927.9577 5708218.55845 5708218.55844
-1.28 14890927.9456 14890927.9456 5708218.55842 5708218.55842
-1.273 14890927.9317 14890927.9317 5708218.55839 5708218.55838
-1.266 14890927.9157 14890927.9157 5708218.55836 5708218.55835
-1.259 14890927.8974 14890927.8974 5708218.55831 5708218.5583
-1.252 14890927.8766 14890927.8766 5708218.55826 5708218.55825
-1.245 14890927.8527 14890927.8527 5708218.5582 5708218.55819
-1.238 14890927.8254 14890927.8254 5708218.55813 5708218.55811
-1.231 14890927.7942 14890927.7942 5708218.55804 5708218.55802
-1.224 14890927.7587 14890927.7587 5708218.55794 5708218.55792
-1.217 14890927.7182 14890927.7182 5708218.55782 5708218.55779
-1.21 14890927.6721 14890927.6721 5708218.55767 5708218.55765
-1.203 14890927.6195 14890927.6195 5708218.5575 5708218.55747
-1.196 14890927.5598 14890927.5598 5708218.5573 5708218.55727
-1.189 14890927.4919 14890927.4919 5708218.55706 5708218.55702
-1.182 14890927.4148 14890927.4148 5708218.55678 5708218.55674
-1.175 14890927.3272 14890927.3272 5708218.55644 5708218.5564
-1.168 14890927.228 14890927.228 5708218.55605 5708218.556
-1.161 14890927.1155 14890927.1155 5708218.55559 5708218.55553
-1.154 14890926.9881 14890926.988 5708218.55504 5708218.55497
-1.147 14890926.8439 14890926.8439 5708218.5544 5708218.55433
-1.14 14890926.6809 14890926.6808 5708218.55365 5708218.55356
-1.133 14890926.4967 14890926.4967 5708218.55276 5708218.55267
-1.126 14890926.2887 14890926.2887 5708218.55173 5708218.55162
-1.119 14890926.054 14890926.054 5708218.55051 5708218.5504
-1.112 14890925.7894 14890925.7894 5708218.54909 5708218.54896
-1.105 14890925.4913 14890925.4913 5708218.54743 5708218.54728
-1.098 14890925.1557 14890925.1557 5708218.54548 5708218.54532
-1.091 14890924.7781 14890924.778 5708218.54321 5708218.54303
-1.084 14890924.3535 14890924.3535 5708218.54056 5708218.54037
-1.077 14890923.8766 14890923.8766 5708218.53748 5708218.53726
-1.07 14890923.3412 14890923.3412 5708218.53389 5708218.53364
-1.063 14890922.7407 14890922.7406 5708218.52971 5708218.52944
-1.056 14890922.0675 14890922.0675 5708218.52486 5708218.52455
-1.049 14890921.3134 14890921.3134 5708218.51923 5708218.51889
-1.042 14890920.4695 14890920.4694 5708218.5127 5708218.51232
-1.035 14890919.5254 14890919.5253 5708218.50513 5708218.50471
-1.028 14890918.4704 14890918.4703 5708218.49637 5708218.4959
-1.021 14890917.2919 14890917.2919 5708218.48623 5708218.48571
-1.014 14890915.9767 14890915.9767 5708218.47451 5708218.47393
-1.007 14890914.5098 14890914.5097 5708218.46098 5708218.46033
-1.0 14890912.8749 14890912.8749 5708218.44536 5708218.44464
-0.993 14890911.0544 14890911.0543 5708218.42736 5708218.42656
-0.986 14890909.0281 14890909.028 5708218.40662 5708218.40573
-0.979 14890906.7749 14890906.7747 5708218.38277 5708218.38179
-0.972 14890904.2709 14890904.2708 5708218.35534 5708218.35425
-0.965 14890901.4906 14890901.4904 5708218.32387 5708218.32266
-0.958 14890898.405 14890898.4048 5708218.28774 5708218.2864
-0.951 14890894.984 14890894.9838 5708218.24636 5708218.24487
-0.944 14890891.193 14890891.1928 5708218.19894 5708218.19729
-0.937 14890886.9958 14890886.9956 5708218.14469 5708218.14286
-0.93 14890882.3515 14890882.3512 5708218.08264 5708218.08062
-0.923 14890877.2163 14890877.2159 5708218.01175 5708218.00951
-0.916 14890871.5423 14890871.5419 5708217.93084 5708217.92836
-0.909 14890865.2775 14890865.2771 5708217.83855 5708217.83581
-0.902 14890858.3659 14890858.3653 5708217.73344 5708217.7304
-0.895 14890850.7448 14890850.7442 5708217.61374 5708217.61038
-0.888 14890842.3489 14890842.3482 5708217.47767 5708217.47396
-0.881 14890833.1052 14890833.1044 5708217.32302 5708217.31892
-0.874 14890822.9359 14890822.935 5708217.14758 5708217.14304
-0.867 14890811.7548 14890811.7538 5708216.94851 5708216.9435
-0.86 14890799.4726 14890799.4714 5708216.72309 5708216.71755
-0.853 14890785.9878 14890785.9864 5708216.46779 5708216.46167
-0.846 14890771.1957 14890771.1941 5708216.17905 5708216.1723
-0.839 14890754.9787 14890754.9769 5708215.85267 5708215.84522
-0.832 14890737.213 14890737.2109 5708215.48408 5708215.47585
-0.825 14890717.7641 14890717.7618 5708215.06823 5708215.05916
-0.818 14890696.4877 14890696.485 5708214.59939 5708214.58939
-0.811 14890673.2295 14890673.2265 5708214.07149 5708214.06047
-0.804 14890647.82 14890647.8166 5708213.4773 5708213.46516
-0.797 14890620.0827 14890620.0788 5708212.80955 5708212.79617
-0.79 14890589.8242 14890589.8198 5708212.05933 5708212.0446
-0.783 14890556.8396 14890556.8346 5708211.21784 5708211.20162
-0.776 14890520.9051 14890520.8994 5708210.27405 5708210.25619
-0.769 14890481.7899 14890481.7835 5708209.2173 5708209.19766
-0.762 14890439.237 14890439.2297 5708208.03427 5708208.01266
-0.755 14890392.9819 14890392.9736 5708206.71149 5708206.68773
-0.748 14890342.7327 14890342.7233 5708205.23336 5708205.20724
-0.741 14890288.1842 14890288.1736 5708203.58308 5708203.55437
-0.734 14890229.0091 14890228.9971 5708201.74241 5708201.71086
-0.727 14890164.8595 14890164.8459 5708199.69087 5708199.65622
-0.72 14890095.3676 14890095.3523 5708197.40693 5708197.36889
-0.713 14890020.1342 14890020.1168 5708194.86555 5708194.82379
-0.706 14889938.7468 14889938.7272 5708192.04154 5708191.99571
-0.699 14889850.7607 14889850.7386 5708188.90489 5708188.85461
-0.692 14889755.7072 14889755.6822 5708185.42578 5708185.37064
-0.685 14889653.0836 14889653.0555 5708181.568 5708181.50754
-0.678 14889542.3734 14889542.3417 5708177.29653 5708177.23025
-0.671 14889423.0116 14889422.9758 5708172.56864 5708172.49601
-0.664 14889294.4201 14889294.3798 5708167.34144 5708167.26187
-0.657 14889155.9711 14889155.9257 5708161.56601 5708161.47887
-0.65 14889007.0132 14889006.9621 5708155.1904 5708155.095
-0.643 14888846.8571 14888846.7996 5708148.15871 5708148.05429
-0.636 14888674.7768 14888674.7121 5708140.40941 5708140.29516
-0.629 14888490.0134 14888489.9407 5708131.87813 5708131.75315
-0.622 14888291.7529 14888291.6712 5708122.49155 5708122.35487
-0.615 14888079.1625 14888079.0708 5708112.17622 5708112.0268
-0.608 14887851.3576 14887851.2547 5708100.84677 5708100.68346
-0.601 14887607.4117 14887607.2961 5708088.41819 5708088.23976
-0.594 14887346.349 14887346.2194 5708074.79023 5708074.59532
-0.587 14887067.1708 14887067.0255 5708059.86576 5708059.65292
-0.58 14886768.8045 14886768.6416 5708043.52963 5708043.29727
-0.573 14886450.1598 14886449.9774 5708025.66657 5708025.41299
-0.566 14886110.071 14886109.8668 5708006.14755 5708005.87088
-0.559 14885747.3387 14885747.1102 5707984.8372 5707984.53543
-0.552 14885360.7106 14885360.4549 5707961.59131 5707961.26226
-0.545 14884948.8801 14884948.5942 5707936.25426 5707935.89557
-0.538 14884510.4972 14884510.1777 5707908.66404 5707908.27315
-0.531 14884044.1319 14884043.775 5707878.64024 5707878.2144
-0.524 14883548.3352 14883547.9367 5707846.00248 5707845.53869
-0.517 14883021.5925 14883021.1476 5707810.54677 5707810.04177
-0.51 14882462.3271 14882461.8308 5707772.069 5707771.51931
-0.503 14881868.9105 14881868.357 5707730.33618 5707729.738
-0.496 14881239.681 14881239.0639 5707685.12183 5707684.47107
-0.489 14880572.8886 14880572.2011 5707636.16536 5707635.45761
-0.482 14879866.767 14879866.0013 5707583.20663 5707582.43712
-0.475 14879119.4569 14879118.6044 5707525.95981 5707525.1234
-0.468 14878329.0628 14878328.1142 5707464.12885 5707463.21999
-0.461 14877493.6326 14877492.5776 5707397.40155 5707396.41426
-0.454 14876611.1487 14876609.9758 5707325.44773 5707324.37554
-0.447 14875679.5521 14875678.2487 5707247.92551 5707246.76149
-0.44 14874696.6905 14874695.2427 5707164.46293 5707163.19956
-0.433 14873660.4047 14873658.7971 5707074.68842 5707073.3176
-0.426 14872568.4756 14872566.6915 5706978.19398 5706976.707
-0.419 14871418.6085 14871416.6292 5706874.56876 5706872.95622
-0.412 14870208.4803 14870206.2854 5706763.36021 5706761.61201
-0.405 14868935.7287 14868933.296 5706644.12573 5706642.23101
-0.398 14867597.9172 14867595.2219 5706516.37282 5706514.31988
-0.391 14866192.604 14866189.6192 5706379.61042 5706377.38671
-0.384 14864717.2618 14864713.9577 5706233.30964 5706230.90165
-0.377 14863169.3378 14863165.682 5706076.92955 5706074.32276
-0.37 14861546.2423 14861542.1991 5705909.90611 5705907.08494
-0.363 14859845.3229 14859840.8532 5705731.65446 5705728.60216
-0.356 14858063.9102 14858058.9713 5705541.57346 5705538.27207
-0.349 14856199.2535 14856193.7984 5705339.02398 5705335.45419
-0.342 14854248.6217 14854242.599 5705123.36787 5705119.50894
-0.335 14852209.2595 14852202.613 5704893.92656 5704889.75623
-0.328 14850078.336 14850071.0042 5704650.01078 5704645.5052
-0.321 14847853.05 14847844.9657 5704390.89157 5704386.02516
-0.314 14845530.5591 14845521.6489 5704115.84895 5704110.59433
-0.307 14843107.9998 14843098.1835 5703824.11103 5703818.43885
-0.3 14840582.5237 14840571.7141 5703514.90904 5703508.78792
-0.293 14837951.2384 14837939.3402 5703187.4319 5703180.82819
-0.286 14835211.2462 14835198.1554 5702840.86089 5702833.73858
-0.279 14832359.662 14832345.2654 5702474.35346 5702466.67407
-0.272 14829393.5533 14829377.7274 5702087.05247 5702078.7748
-0.265 14826310.0197 14826292.6305 5701678.08568 5701669.16573
-0.258 14823106.118 14823087.0192 5701246.54711 5701236.93777
-0.251 14819778.9601 14819757.9924 5700791.5323 5700781.18321
-0.244 14816325.6892 14816302.6793 5700312.11354 5700300.97081
-0.237 14812743.3902 14812718.15 5699807.33821 5699795.34439
-0.23 14809029.2571 14809001.582 5699276.24536 5699263.33907
-0.223 14805180.4387 14805150.1071 5698717.87207 5698703.98789
-0.216 14801194.1478 14801160.9189 5698131.22908 5698116.29714
-0.209 14797067.6287 14797031.2418 5697515.33275 5697499.27865
-0.202 14792798.1515 14792758.3235 5696869.16829 5696851.91262
-0.195 14788382.9932 14788339.4173 5696191.72574 5696173.18385
-0.188 14783819.5138 14783771.8581 5695481.9829 5695462.06464
-0.181 14779105.0419 14779052.9468 5694738.91822 5694717.52755
-0.174 14774236.9974 14774180.0743 5693961.50686 5693938.54158
-0.167 14769212.809 14769150.6366 5693148.70972 5693124.06089
-0.16 14764029.9867 14763962.1095 5692299.49083 5692273.04245
-0.153 14758686.1181 14758612.0432 5691412.83141 5691384.45993
-0.146 14753178.7596 14753097.9554 5690487.67232 5690457.24654
-0.139 14747505.6477 14747417.5396 5689523.00508 5689490.38536
-0.132 14741664.4512 14741568.4204 5688517.79793 5688482.83608
-0.125 14735652.998 14735548.3762 5687471.04462 5687433.58303
-0.118 14729469.1352 14729355.2034 5686381.74824 5686341.61979
-0.111 14723110.817 14722986.7991 5685248.90827 5685205.93528
-0.104 14716575.9819 14716441.042 5684071.54525 5684025.53909
-0.097 14709862.7193 14709715.9581 5682848.69087 5682799.45152
-0.09 14702969.0946 14702809.5439 5681579.39331 5681526.70853
-0.083 14695893.2959 14695719.9157 5680262.71703 5680206.36192
-0.076 14688633.5695 14688445.2398 5678897.74075 5678837.47657
-0.069 14681188.2377 14680983.7545 5677483.55143 5677419.12509
-0.062 14673555.7033 14673333.7715 5676019.29985 5675950.44287
-0.055 14665734.3635 14665493.5954 5674504.09234 5674430.52084
-0.048 14657722.8245 14657461.7286 5672937.14332 5672858.55638
-0.041 14649519.5685 14649236.5487 5671317.62303 5671233.7027
-0.034 14641123.3173 14640816.6595 5669644.78196 5669555.19138
-0.027 14632532.7509 14632200.6228 5667917.88273 5667822.26626
-0.02 14623746.7296 14623387.1648 5666136.21996 5666034.20105
-0.013 14614764.0288 14614374.9219 5664299.1188 5664190.29939
-0.006 14605583.6017 14605162.7014 5662405.9398 5662289.8995
0.000999999999999 14596204.393 14595749.2903 5660456.06541 5660332.36003
0.008 14586625.4244 14586133.5462 5658448.90732 5658317.06814
0.015 14576845.8177 14576314.4101 5656383.91875 5656243.45034
0.022 14566864.7257 14566290.847 5654260.5706 5654110.95007
0.029 14556681.3256 14556061.8301 5652078.42145 5651919.09644
0.036 14546294.814 14545626.3512 5649837.00452 5649667.39342
0.043 14535704.5536 14534983.5437 5647535.9751 5647355.46398
0.05 14524909.7054 14524132.3399 5645174.94055 5644982.88348
0.057 14513909.7159 14513071.9293 5642753.61428 5642549.32982
0.064 14502703.8869 14501801.3582 5640271.71748 5640054.48925
0.071 14491291.7482 14490319.8678 5637729.03381 5637498.10642
0.078 14479672.6507 14478626.5127 5635125.37089 5634879.9493
0.085 14467846.0725 14466720.4606 5632460.58019 5632199.82821
0.092 14455811.5501 14454600.9157 5629734.52702 5629457.56491
0.099 14443568.5381 14442266.9889 5626947.09843 5626653.00176
0.106 14431116.6337 14429717.9011 5624098.23985 5623786.03584
0.113 14418455.4009 14416952.8292 5621187.92231 5620856.58874
0.12 14405584.3257 14403970.8388 5618216.19024 5617864.65194
0.127 14392502.9612 14390771.0654 5615183.09805 5614810.22772
0.134 14379210.8869 14377352.6225 5612088.77535 5611693.38815
0.141 14365707.4447 14363714.3912 5608933.32462 5608514.17923
0.148 14351992.249 14349855.4693 5605716.93385 5605272.72641
0.155 14338064.665 14335774.7141 5602439.78611 5601969.1516
0.162 14323924.2964 14321471.1564 5599102.13505 5598603.64042
0.169 14309570.4992 14306943.568 5595704.23912 5595176.38253
0.176 14295002.6145 14292190.6833 5592246.38478 5591687.59341
0.183 14280220.1984 14277211.4108 5588728.85793 5588137.48415
0.19 14265222.4731 14262004.3088 5585151.94737 5584526.26724
0.197 14250008.8441 14246568.0592 5581515.99426 5580854.20167
0.204 14234578.6486 14230901.2624 5577821.3604 5577121.56593
0.211 14218931.026 14215002.2575 5574068.44439 5573328.66937
0.218 14203065.2856 14198869.5671 5570257.67555 5569475.85425
0.225 14186980.5225 14182501.4096 5566389.48082 5565563.45141
0.232 14170675.6874 14165895.8769 5562464.29587 5561591.80314
0.239 14154149.903 14149051.1324 5558482.58079 5557561.26614
0.246 14137401.9943 14131965.064 5554444.78761 5553472.19228
0.253 14120430.9919 14114635.65 5550351.40541 5549324.95926
0.26 14103235.673 14097060.602 5546202.91422 5545119.93524
0.267 14085814.6174 14079237.3993 5541999.79563 5540857.48708
0.274 14068166.8292 14061163.8761 5537742.51553 5536537.96009
0.281 14050290.7453 14042837.279 5533431.54897 5532161.70709
0.288 14032184.9931 14024254.9452 5529067.37828 5527729.07947
0.295 14013848.1674 14005414.1666 5524650.48951 5523240.43162
0.302 13995278.5677 13986311.8289 5520181.36899 5518696.10869
0.309 13976474.8105 13966945.1684 5515660.52019 5514096.47749
0.316 13957435.022 13947310.7804 5511088.38886 5509441.83323
0.323 13938157.4275 13927405.3979 5506465.46381 5504732.51931
0.33 13918640.2444 13907225.5831 5501792.18281 5499968.81314
0.337 13898881.4206 13886767.6707 5497069.00351 5495151.01758
0.344 13878879.0449 13866027.9533 5492296.3502 5490279.3856
0.351 13858631.009 13845002.5085 5487474.63438 5485354.1571
0.358 13838134.8914 13823687.0561 5482604.27416 5480375.57535
0.365 13817388.8268 13802077.7581 5477685.64148 5475343.82864
0.372 13796390.3302 13780170.1393 5472719.17863 5470259.17425
0.379 13775137.0503 13757959.7008 5467705.25486 5465121.78409
0.386 13753626.6844 13735441.987 5462644.24165 5459931.83237
0.393 13731856.6203 13712612.0556 5457536.45827 5454689.42673
0.4 13709824.6491 13689465.4314 5452382.22478 5449394.68281
0.407 13687527.9317 13665996.7805 5447181.80429 5444047.63954
0.414 13664963.9804 13642201.1857 5441935.5021 5438648.38533
0.421 13642130.1384 13618073.3265 5436643.54533 5433196.91022
0.428 13619023.5235 13593607.7173 5431306.19553 5427693.24522
0.435 13595641.3375 13568798.699 5425923.65281 5422137.33782
0.442 13571980.6595 13543640.4632 5420496.05969 5416529.07624
0.449 13548038.31 13518126.8961 5415023.648 5410868.4345
0.456 13523811.5542 13492252.1533 5409506.53113 5405155.25415
0.463 13499297.2679 13466010.0003 5403944.97477 5399389.52753
0.47 13474492.3546 13439394.003 5398339.11334 5393571.09821
0.477 13449393.78 13412397.8011 5392689.10299 5387699.83123
0.484 13423998.3456 13385014.6171 5386994.96742 5381775.43774
0.491 13398303.1008 13357238.0233 5381256.73588 5375797.64164
0.498 13372304.674 13329060.8646 5375474.45886 5369766.1613
0.505 13346000.0241 13300476.4105 5369648.1089 5363680.64205
0.512 13319385.9794 13271477.5105 5363777.69549 5357540.74081
0.519 13292459.055 13242056.7668 5357863.14902 5351346.03562
0.526 13265215.8632 13212206.575 5351904.45732 5345096.13439
0.533 13237652.9269 13181919.2019 5345901.41508 5338790.44155
0.54 13209766.737 13151186.8542 5339854.0168 5332428.55494
0.547 13181553.7962 13120001.5134 5333762.07691 5326009.8669
0.554 13153010.6508 13088355.2476 5327625.5223 5319533.87482
0.561 13124133.7981 13056239.7928 5321444.22615 5312999.99503
0.568 13094919.5835 13023646.7785 5315218.02751 5306407.60128
0.575 13065364.5453 12990567.7298 5308946.62892 5299755.8964
0.582 13035464.9255 12956994.0219 5302629.69476 5293044.04042
0.589 13005217.1853 12922916.9208 5296267.04835 5286271.31417
0.596 12974617.5808 12888327.6089 5289858.17422 5279436.64579
0.603 12943662.6198 12853217.2581 5283402.81951 5272539.19406
0.61 12912348.1096 12817576.4019 5276900.44654 5265577.80368
0.617 12880670.0944 12781395.5582 5270350.74267 5258551.5092
0.624 12848624.4436 12744665.0486 5263753.11303 5251459.02206
0.631 12816207.2717 12707375.4824 5257107.08252 5244299.15216
0.638 12783414.0265 12669516.577 5250412.13173 5237070.61456
0.645 12750240.5627 12631078.5968 5243667.54793 5229771.89586
0.652 12716682.71 12592051.5607 5236872.80645 5222401.62132
0.659 12682735.5836 12552424.9035 5230027.17061 5214958.16566
0.666 12648395.011 12512188.5767 5223129.90501 5207439.84164
0.673 12613655.5925 12471331.5446 5216180.1631 5199844.80685
0.68 12578512.9967 12429843.6775 5209177.24246 5192171.30067
0.687 12542961.6334 12387713.8092 5202119.99942 5184417.05273
0.694 12506996.7783 12344931.6201 5195007.58564 5176580.04456
0.701 12470612.2338 12301485.4889 5187838.87963 5168657.87864
0.708 12433802.2426 12257364.2702 5180612.89043 5160648.24117
0.715 12396560.487 12212556.4905 5173328.542 5152548.62011
0.722 12358881.0372 12167051.3056 5165984.48917 5144356.17602
0.729 12320756.4081 12120836.4951 5158579.73452 5136068.32695
0.736 12282179.4986 12073900.5827 5151112.67722 5127681.78527
0.743 12243143.0518 12026232.3043 5143582.04209 5119193.50723
0.75 12203638.118 11977819.1598 5135986.33212 5110600.12996
0.757 12163656.8119 11928650.0675 5128324.06083 5101898.19724
0.764 12123188.778 11878712.1369 5120593.81032 5093084.20694
0.771 12082225.11 11827994.457 5112793.867 5084154.27685
0.778 12040754.2498 11776484.2252 5104922.53059 5075104.37695
0.785 11998765.6697 11724170.4621 5096978.01673 5065930.36273
0.792 11956246.2375 11671040.4045 5088958.59306 5056627.91357
0.799 11913182.9901 11617082.4444 5080862.32966 5047192.48675
0.806 11869561.4162 11562284.6123 5072687.5267 5037619.56204
0.813 11825366.9846 11506635.875 5064431.89272 5027903.95406
0.82 11780582.3967 11450123.9032 5056093.77247 5018041.00787
0.827 11735189.8839 11392737.063 5047670.85169 5008025.25814
0.834 11689170.714 11334464.7 5039160.88522 4997851.24344
0.841 11642502.9223 11275294.55 5030561.8071 4987513.55169
0.848 11595165.3003 11215216.6807 5021871.24258 4977006.39604
0.855 11547133.1153 11154219.1873 5013087.35367 4966324.36569
0.862 11498381.9467 11092292.7598 5004207.40716 4955461.16935
0.869 11448884.1649 11029426.2837 4995229.4267 4944411.04923
0.876 11398611.5333 10965610.9334 4986150.90054 4933167.84364
0.883 11347533.5125 10900836.568 4976969.57092 4921725.3442
0.89 11295617.6178 10835094.6991 4967682.9107 4910077.22706
0.897 11242830.0682 10768376.8167 4958288.56649 4898217.15293
0.904 11189135.6696 10700675.6317 4948783.81566 4886138.49382
0.911 11134497.0237 10631983.3335 4939166.37214 4873835.03226
0.918 11078874.7465 10562292.8546 4929433.72594 4861300.34653
0.925 11022229.066 10491598.7527 4919583.0537 4848527.81415
0.932 10964517.1139 10419894.5223 4909612.04963 4835511.3043
0.939 10905695.9741 10347176.3278 4899517.89683 4822244.39166
0.946 10845722.9769 10273439.4365 4889298.48996 4808721.26794
0.953 10784553.0432 10198681.3744 4878950.792 4794935.58184
0.96 10722143.5007 10122899.42 4868472.73292 4780881.79174
0.967 10658448.215 10046092.5331 4857861.63904 4766554.29424
0.974 10593425.7266 9968260.21628 4847114.96976 4751947.41893
0.981 10527030.6748 9889403.47631 4836230.12485 4737055.96473
0.988 10459221.7123 9809524.13749 4825204.34633 4721874.66103
0.995 10389958.5689 9728625.39672 4814035.05186 4706398.83203
1.002 10319202.7463 9646711.09398 4802719.57076 4690623.81844
1.009 10246918.5875 9563786.24391 4791255.51643 4674545.69359
1.016 10173072.6513 9479857.38522 4779640.1517 4658160.58481
1.023 10097637.3858 9394931.70752 4767870.98826 4641465.01661
1.03 10020584.8051 9309018.22456 4755945.3514 4624455.97947
1.037 9941897.12029 9222127.24534 4743860.78388 4607130.69629
1.044 9861555.33827 9134269.9185 4731614.59709 4589486.97999
1.051 9779551.13068 9045459.66468 4719204.51987 4571523.01364
1.058 9695876.74089 8955709.92313 4706627.89529 4553237.50743
1.065 9610534.09308 8865037.26551 4693882.13595 4534629.2095
1.072 9523529.03745 8773458.77502 4680964.52955 4515697.51567
1.079 9434872.45822 8680993.37233 4667872.18834 4496442.05401
1.086 9344585.37843 8587661.0555 4654602.65815 4476863.40759
1.093 9252690.14405 8493483.43372 4641152.95508 4456961.76308
1.1 9159221.07577 8398483.81588 4627520.65587 4436738.43333
1.107 9064213.30709 8302685.94017 4613703.14111 4416195.09677
1.114 8967712.8173 8206116.31819 4599697.54738 4395333.23792
1.121 8869768.12924 8108801.27977 4585501.25888 4374155.40852
1.128 8770432.39202 8010770.59102 4571111.17698 4352663.61928
1.135 8669765.13608 7912052.87457 4556524.75761 4330861.22656
1.142 8567827.19789 7812680.97518 4541739.10849 4308751.18708
1.149 8464687.27623 7712685.78626 4526751.24228 4286337.06626
1.156 8360412.11618 7612103.04358 4511558.2058 4263622.52583
1.163 8255077.92334 7510967.47336 4496156.66953 4240611.35316
1.17 8148758.35501 7409316.17713 4480543.41444 4217307.79335
1.177 8041529.35444 7307186.3333 4464715.51857 4193716.5291
1.184 7933467.18907 7204617.04376 4448669.18878 4169841.61804
1.191 7824648.38456 7101648.95552 4432401.36537 4145687.7874
1.198 7715148.98887 6998321.60804 4415908.66276 4121260.05127
1.205 7605041.79542 6894678.3737 4399187.38137 4096562.76127
1.212 7494401.87412 6790760.24022 4382234.01624 4071601.1506
1.219 7383296.3476 6686612.20142 4365044.25549 4046379.47745
1.226 7271794.93318 6582276.56255 4347614.6284 4020903.10709
1.233 7159960.54538 6477799.79245 4329940.62162 3995176.58823
1.24 7047855.76889 6373225.1655 4312018.29109 3969204.80219
1.247 6935538.67342 6268600.34062 4293843.00151 3942992.55553
1.254 6823064.61375 6163970.65421 4275410.1904 3916544.44011
1.261 6710488.42331 6059383.39321 4256715.21596 3889865.31452
1.268 6597854.39217 5954884.4665 4237753.64914 3862959.93482
1.275 6485210.53564 5850521.3193 4218519.74603 3835832.58516
1.282 6372596.46907 5746341.70614 4199008.47068 3808487.64334
1.289 6260051.48495 5642391.30415 4179214.36902 3780929.59162
1.296 6147611.26359 5538718.70544 4159131.57337 3753162.38514
1.303 6035308.46158 5435369.01038 4138754.43325 3725190.3681
1.31 5923176.18044 5332389.79284 4118076.1216 3697017.27146
1.317 5811242.73522 5229825.63864 4097090.98153 3668647.26409
1.324 5699539.47948 5127723.18277 4075791.35136 3640084.01882
1.331 5588091.65341 5026125.93976 4054171.46679 3611331.39772
1.338 5476930.05877 4925079.42119 4032223.31208 3582393.18948
1.345 5366079.20393 4824626.41083 4009940.27241 3553273.18265
1.352 5255568.40844 4724810.40122 3987314.76588 3523975.24097
1.359 5145423.75752 4625672.38646 3964339.65109 3494503.11388
1.366 5035675.18138 4527254.1144 3941006.64222 3464860.51312
1.373 4926352.55239 4429595.91275 3917307.28532 3435051.10594
1.38 4817485.69982 4332736.20992 3893233.94288 3405078.63912
1.387 4709108.9046 4236714.02631 3868777.32205 3374946.87383
1.394 4601253.93569 4141565.42718 3843929.89581 3344659.63317
1.401 4493958.11527 4047326.3346 3818681.96945 3314220.87505
1.408 4387256.59311 3954030.61411 3793026.09359 3283634.47495
1.415 4281189.42495 3861711.41836 3766952.27775 3252904.51271
1.422 4175794.6463 3770399.93138 3740453.30991 3222035.08749
1.429 4071114.91848 3680126.55833 3713519.42069 3191030.60234
1.436 3967191.46213 3590919.62827 3686142.87253 3159895.58965
1.443 3864067.82456 3502806.78388 3658315.3046 3128634.71399
1.45 3761788.33546 3415813.06828 3630028.69685 3097252.64053
1.457 3660398.94679 3329963.48212 3601275.91796 3065754.36252
1.464 3559945.79276 3245280.47261 3572048.50419 3034144.87628
1.471 3460475.35365 3161785.58351 3542340.877 3002429.22033
1.478 3362035.2385 3079498.75388 3512145.17305 2970612.86863
1.485 3264672.32616 2998438.53621 3481456.96879 2938701.11829
1.492 3168433.30855 2918621.29128 3450270.35994 2906699.87952
1.499 3073364.53187 2840062.71284 3418581.7047 2874614.6543
1.506 2979511.20265 2762775.97681 3386387.24838 2842451.6377
1.513 2886917.84677 2686773.72221 3353684.48433 2810216.66574
1.52 2795627.56522 2612066.12246 3320471.87138 2777916.28038
1.527 2705682.80502 2538662.48273 3286748.70058 2745556.90656
1.534 2617123.89072 2466570.52992 3252515.95092 2713145.20205
1.541 2529989.78643 2395796.26317 3217774.89545 2680687.75431
1.548 2444318.43543 2326345.08306 3182529.58479 2648191.59173
1.555 2360144.45223 2258219.87344 3146784.00587 2615663.73412
1.562 2277502.03776 2191423.60838 3110544.40209 2583111.07824
1.569 2196422.00793 2125956.72156 3073817.9837 2550541.09112
1.576 2116934.30455 2061819.74335 3036613.4388 2517960.81786
1.583 2039064.94104 1999010.45333 2998942.03194 2485377.99898
1.59 1962838.88784 1937526.97325 2960814.55304 2452799.77629
1.597 1888277.00738 1877364.65444 2922246.08733 2420234.07429
1.604 1815398.98484 1818519.31054 2883249.83443 2387688.14172
1.611 1744220.49575 1760984.08637 2843844.26633 2355170.03662
1.618 1674756.16909 1704752.31632 2804047.04946 2322687.41489
1.625 1607016.61454 1649815.6006 2763878.26195 2290248.15828
1.632 1541010.79898 1596165.0048 2723359.03888 2257859.93735
1.639 1476744.90428 1543790.75805 2682511.78824 2225530.77817
1.646 1414221.74942 1492681.47477 2641361.62388 2193268.65682
1.653 1353442.93027 1442826.31311 2599932.14099 2161081.24223
1.66 1294406.19231 1394212.24354 2558251.59283 2128976.73184
1.667 1237108.21121 1346827.05306 2516345.41422 2096962.72755
1.674 1181542.04394 1300656.45848 2474244.06378 2065047.38483
1.681 1127699.44887 1255686.84896 2431974.66461 2033238.22526
1.688 1075568.63807 1211902.65484 2389569.2369 2001543.35276
1.695 1025136.93976 1169289.13397 2347056.31118 1969970.15934
1.702 976388.135 1127829.60451 2304468.92845 1938526.63915
1.709 929305.365783 1087508.1027 2261838.27296 1907220.2986
1.716 883868.451572 1048307.31757 2219196.12578 1876058.77244
1.723 840056.70725 1010210.29874 2176574.58149 1845049.38657
1.73 797846.705947 973199.291025 2134004.68226 1814199.66994
1.737 757213.588806 937256.002405 2091519.51416 1783517.0336
1.744 718131.355554 902362.6364 2049148.46856 1753008.51423
1.751 680571.851202 868500.160193 2006924.28728 1722681.51097
1.758 644506.341733 835650.375914 1964875.41551 1692542.81445
1.765 609904.411687 803794.112795 1923032.64528 1662599.50883
1.772 576735.029615 772912.760576 1881423.56913 1632858.16187
1.779 544965.515861 742986.799787 1840076.85091 1603325.58124
1.786 514563.263847 713997.493988 1799018.68513 1574008.04721
1.793 485493.816381 685925.083398 1758275.51937 1544912.07785
1.8 457722.900821 658750.592558 1717871.74356 1516043.78414
1.807 431214.831888 632454.279103 1677831.21782 1487409.27015
1.814 405934.538593 607017.162709 1638175.94514 1459014.29065
1.821 381845.472445 582419.653431 1598927.27848 1430864.67446
1.828 358911.539162 558642.398541 1560105.386 1402966.02184
1.835 337096.246605 535666.3181 1521728.48309 1375323.63787
1.842 316362.837855 513471.978939 1483814.37709 1347942.92761
1.849 296674.782304 492040.519031 1446378.85088 1320828.83667
1.856 277995.641343 471352.972067 1409436.4334 1293986.29863
1.863 260289.310355 451390.737899 1373000.81383 1267419.93668
1.87 243519.704443 432135.070399 1337083.7464 1241134.26869
1.877 227651.665671 413567.849053 1301696.60168 1215133.5383
1.884 212649.739635 395670.606321 1266848.68747 1189421.87408
1.891 198479.297217 378425.517937 1232548.28663 1164003.1438
1.898 185105.920676 361814.499879 1198803.24014 1138881.08265
1.905 172496.349037 345820.26766 1165619.25674 1114059.09543
1.912 160617.129653 330425.174977 1133002.55391 1089540.57767
1.919 149436.182349 315612.175736 1100956.90624 1065328.59334
1.926 138921.731441 301364.339206 1069486.67527 1041426.06609
1.933 129042.791339 287664.910718 1038594.09171 1017835.75422
1.94 119769.133255 274497.477671 1008281.89819 994560.182654
1.947 111071.451952 261845.962392 978550.530679 971601.61477
1.954 102921.313795 249694.551234 949401.315734 948962.207803
1.961 95291.0691826 238027.655526 920833.371924 926643.778929
1.968 88154.2701204 226830.18625 892846.614763 904648.084724
1.975 81484.943205 216087.067867 865439.078903 882976.53763
1.982 75258.0967141 205783.704422 838608.971342 861630.433625
1.989 69449.6153075 195905.564801 812353.956465 840610.855024
1.996 64036.4927525 186438.785515 786670.943171 819918.630024
2.003 58996.1653897 177369.358831 761557.13017 799554.525426
2.01 54307.4205719 168683.935666 737008.179672 779518.947774
2.017 49949.6142718 160369.234923 713020.941657 759812.30217
2.024 45903.0507544 152412.349389 689590.479004 740434.663884
2.031 42148.8395888 144800.600101 666713.00731 721386.075611
2.038 38669.0210768 137521.748354 644383.066132 702666.202115
2.045 35446.495861 130563.795256 622596.161939 684274.742218
2.052 32464.9560179 123915.062187 601346.408453 666210.975901
2.059 29709.0656801 117564.280255 580628.678968 648474.256744
2.066 27164.0546861 111500.329606 560436.695357 631063.518704
2.073 24815.914065 105712.440743 540764.733561 613977.692572
2.08 22651.4334971 100190.056856 521606.335918 597215.47064
2.087 20658.1618927 94923.1133202 502955.245721 580775.405514
2.094 18824.1403879 89901.5473994 484804.872071 564655.953039
2.101 17138.3072637 85115.853744 467148.152306 548855.273551
2.108 15590.0747911 80556.6024121 449978.591782 533371.600785
2.115 14169.5154288 76214.7353954 433288.77419 518202.812187
2.122 12867.265296 72081.3770631 417071.969813 503346.874105
2.129 11674.5586513 68148.0301254 401320.680544 488801.396169
2.136 10583.2004714 64406.423406 386027.809224 474564.087215
2.143 9585.49633206 60848.5699214 371185.653559 460632.287309
2.15 8674.33009591 57466.8071146 356786.882308 447003.473478
2.157 7842.95719224 54253.6396233 342823.585693 433674.745874
2.164 7085.0723286 51201.8219806 329288.278402 420643.27768
2.171 6394.84462485 48304.3472674 316172.898822 407906.026529
2.178 5766.84465199 45554.5385328 303469.803786 395459.931016
2.185 5195.95369112 42945.792096 291170.883045 383301.81329
2.192 4677.50513045 40471.9083363 279268.101293 371428.324371
2.199 4207.10403261 38126.7726109 267753.48559 359836.203741
2.206 3780.69056507 35904.5580922 256618.801149 348521.911829
2.213 3394.49909551 33799.5888745 245856.046037 337482.042379
2.22 3045.0507589 31806.4583938 235457.101938 326712.938795
2.227 2729.1515886 29919.9500919 225413.896587 316211.0569
2.234 2443.8424976 28135.0570996 215718.266258 305972.599603
2.241 2186.43220972 26447.0070992 206362.208566 295993.925123
2.248 1954.40532553 24851.1664833 197337.532198 286271.116345
2.255 1745.44459027 23343.0694194 188636.304964 276800.371238
2.262 1557.44391223 21918.4511808 180250.338845 267577.725574
2.269 1388.46640701 20573.249027 172171.828004 258599.292233
2.276 1236.71705719 19303.4895204 164392.662528 249861.068227
2.283 1100.58128609 18105.4592145 156905.015037 241359.010524
2.29 978.562649206 16975.523119 149700.987922 233089.14837
2.297 869.297150724 15910.2378772 142772.766428 225047.350025
2.304 771.540978999 14906.2748193 136112.594218 217229.613978
2.311 684.158333139 13960.4758818 129712.906541 209631.815265
2.318 606.125330639 13069.8204521 123566.125997 202249.931306
2.325 536.504406901 12231.4266902 117664.816004 195079.809409
2.332 474.457236689 11442.5640344 112001.672869 188117.447571
2.339 419.2099918 10700.6011795 106569.410188 181358.67816
2.346 370.060440501 10003.0097941 101360.922087 174799.462542
2.353 326.380337873 9347.4050994 96369.0863229 168435.664642
2.36 287.599228839 8731.51499233 91587.0972661 162263.280437
2.367 253.196905271 8153.14280511 87008.0191492 156278.210274
2.374 222.711391792 7610.24270387 82625.2449803 150476.412876
2.381 195.721294617 7100.82894386 78432.1293944 144853.897296
2.388 171.847174263 6623.0296907 74422.2295207 139406.619165
2.395 150.748979244 6175.05023692 70589.1457406 134130.642475
2.402 132.119393936 5755.19489197 66926.7347159 129022.01058
2.409 115.686507047 5361.85414407 63428.8993929 124076.854215
2.416 101.203883353 4993.50297389 60089.729716 119291.269049
2.423 88.4549807098 4648.70310928 56903.4725974 114661.48645
2.43 77.2421593014 4326.08012241 53864.4618525 110183.660867
2.437 67.3888073982 4024.31661496 50967.1817919 105854.069465
2.444 58.7392126717 3742.18549219 48206.2118861 101668.951449
2.451 51.1538188927 3478.51690584 45576.3796698 97624.6926817
2.458 44.507309927 3232.19313501 43072.4917036 93717.6148748
2.465 38.6897504726 3002.17609447 40689.6468197 89944.1501746
2.472 33.6024564453 2787.46707273 38422.9547935 86300.7653424
2.479 29.1575617959 2587.12887306 36267.7292428 82783.9461127
2.486 25.2777100126 2400.27012597 34219.3487279 79390.262677
2.493 21.8936361365 2226.05275967 32273.4043005 76116.3265996
2.5 18.9452188793 2063.68616962 30425.5826045 72958.8234977
2.507 16.3784607318 1912.42737522 28671.7254473 69914.4609423
2.514 14.1467583741 1771.5778006 27007.8335654 66980.0625738
2.521 12.2080102493 1640.47621916 25429.9967948 64152.4333883
2.528 10.5251835352 1518.48983803 23934.4307185 61428.4831402
2.535 9.06607071954 1405.03678736 22517.4710221 58805.1270589
2.542 7.8021877859 1299.5617456 21175.6297806 56279.4134651
2.549 6.70833512074 1201.54043971 19905.4501542 53848.358251
2.556 5.76266449107 1110.48713346 18703.6935997 51509.0997181
2.563 4.94587800689 1025.93864879 17567.1584674 49258.802473
2.57 4.24097075449 947.4622918 16492.8007125 47094.6852268
2.577 3.63324300779 874.649589617 15477.6489791 45014.0311902
2.584 3.10964023825 807.118779579 14518.8769558 43014.189682
2.591 2.659053346 744.511339434 13613.759785 41092.5725657
2.598 2.27158281884 686.493571114 12759.6807586 39246.6379341
2.605 1.93884166482 632.752185415 11954.1523034 37473.9383736
2.612 1.65332321088 582.993814269 11194.7565789 35772.0385718
2.619 1.40853048167 536.937886538 10479.1690699 34138.5856079
2.626 1.19888521962 494.329788436 9805.16865129 32571.2562197
2.633 1.01952043207 454.926194486 9170.64511572 31067.833073
2.64 0.86619217852 418.500097015 8573.53393652 29626.0906041
2.647 0.735262419242 384.841683802 8011.91129326 28243.9122962
2.654 0.623569841601 353.752601054 7483.89431556 26919.2038309
2.661 0.528355361144 325.048447534 6987.70329094 25649.9325064
2.668 0.447278390177 298.556289467 6521.62039745 24434.1144843
2.675 0.378275175102 274.115655712 6084.01584246 23269.8318764
2.682 0.31962512803 251.576280488 5673.33857477 22155.2182534
2.689 0.269805228428 230.799830024 5288.10611181 21088.4562038
2.696 0.227549646959 211.656440256 4926.92254648 20067.801163
2.703 0.191734913798 194.02593618 4588.44016965 19091.5319715
2.71 0.161404648672 177.793366362 4271.37079353 18157.9879882
2.717 0.135747619298 162.855795577 3974.49992993 17265.5461075
2.724 0.114065692451 149.114715426 3696.67432664 16412.6596073
2.731 0.0957586478949 136.479281754 3436.78101229 15597.7877332
2.738 0.080317564433 124.865760435 3193.78651109 14819.4744396
2.745 0.0673074615316 114.195625203 2966.69037494 14076.2828844
2.752 0.0563520519459 104.396272414 2754.55125072 13366.8299498
2.759 0.0471382517396 95.39999001 2556.4707863 12689.7688826
2.766 0.0393917083313 87.1444708345 2371.59948337 12043.8065847
2.773 0.032888493304 79.5714537554 2199.13740712 11427.6902017
2.78 0.0274314906379 72.6279528338 2038.32502997 10840.2079961
2.787 0.022860084383 66.264171851 1888.45206107 10280.2010884
2.794 0.0190327983169 60.434612226 1748.83856139 9746.53422027
2.801 0.0158312222262 55.0957197553 1618.83726714 9238.11390415
2.808 0.0131560637368 50.2090073487 1497.84663284 8753.88156559
2.815 0.0109230552907 45.7375997076 1385.29487489 8292.82939542
2.822 0.00906074317826 41.6478644761 1280.63812586 7853.96123152
2.829 0.00750918242685 37.9089036947 1183.37242703 7436.34028422
2.836 0.00621798776194 34.4919511214 1093.01557449 7039.04564388
2.843 0.00514392770405 31.37057742 1009.11556691 6661.19660944
2.85 0.00425174244523 28.5202417745 931.24574025 6301.93859589
2.857 0.00351069502129 25.9185775274 859.00448613 5960.4553528
2.864 0.00289624297381 23.5446736149 792.016654555 5635.96007275
2.871 0.00238687910276 21.3797606752 729.929195082 5327.69601784
2.878 0.00196543333489 19.406164317 672.413280012 5034.94238056
2.885 0.00161688405442 17.6079496286 619.157473863 4756.99739722
2.892 0.00132887484135 15.9698454611 569.865940157 4493.18643853
2.899 0.00109115625487 14.478531619 524.267934277 4242.86235082
2.906 0.000895151621728 13.1212363829 482.105536535 4005.40936835
2.913 0.000733686389068 11.8864310832 443.137084337 3780.22360636
2.92 0.000600803488091 10.7635674747 407.13894518 3566.73938835
2.927 0.000491579844505 9.74288702415 373.899659179 3364.40319876
2.934 0.000401823234281 8.8154889788 343.221740919 3172.68848366
2.941 0.000328183751185 7.97313492662 314.920630266 2991.08650778
2.948 0.000267753777966 7.2083960374 288.823679245 2819.1133856
2.955 0.000218263773814 6.51432058779 264.770497593 2656.30523007
2.962 0.000177731773795 5.88475481739 242.61181734 2502.21808687
2.969 0.00014460844447 5.313888985 222.208819637 2356.43081671
2.976 0.000117546517636 4.79655649681 203.431687338 2218.53573666
2.983 9.54572148095e-05 4.32779976445 186.157151602 2088.14174145
2.99 7.74466417688e-05 3.90334838633 170.274209943 1964.87694891
2.997 6.27774056659e-05 3.51910741552 155.676805161 1848.38762064
3.004 5.08408031138e-05 3.17141534087 142.26705923 1738.32958496
3.011 4.11365179156e-05 2.85693875129 129.954507019 1634.38147115
3.018 3.32580688304e-05 2.57261004537 118.654582506 1536.23045947
3.025 2.6861749137e-05 2.31565443979 108.288638929 1443.5802736
3.032 2.16786044016e-05 2.08350882223 98.7838089823 1356.14607088
3.039 1.74760080855e-05 1.87388870173 90.072469695 1273.65788586
3.046 1.40765754937e-05 1.68465255175 82.0919936512 1195.85833422
3.053 1.13257941322e-05 1.51393169194 74.7848619077 1122.5022472
3.06 9.10545839541e-06 1.35995674586 68.0975470033 1053.35797135
3.067 7.31333430299e-06 1.22117585227 61.9807079875 988.202493911
3.074 5.86828136841e-06 1.09609819699 56.3874460135 926.822314211
3.081 4.70432532011e-06 0.983454785407 51.2762240336 869.016174662
3.088 3.76782550683e-06 0.882029607519 46.6072294553 814.59264803
3.095 3.01507431533e-06 0.790744586242 42.3442593749 763.36697094
3.102 2.41050433485e-06 0.70862413006 38.4539094964 715.167074864
3.109 1.92570986951e-06 0.634774196935 34.9052823093 669.826416204
3.116 1.53683063404e-06 0.568393625114 31.669792123 627.187853009
3.123 1.22558989218e-06 0.508743054016 28.721137877 587.101107101
3.13 9.76223981078e-07 0.455171651994 26.035149034 549.424215781
3.137 7.76996847801e-07 0.407067867737 23.5894622929 514.022550156
3.144 6.17703727757e-07 0.363905809442 21.3638434444 480.768479336
3.151 4.90707962816e-07 0.325186020999 19.3394188547 449.541840573
3.158 3.89436686111e-07 0.290476437118 17.4990612344 420.227602303
3.165 3.08768215747e-07 0.259361620515 15.8264600455 392.715852871
3.172 2.44576013819e-07 0.231491855644 14.307406815 366.903872291
3.179 1.93554000217e-07 0.206532561979 12.9282432319 342.693939767
3.186 1.5304225155e-07 0.184189326033 11.6767223253 319.992497999
3.193 1.20897702586e-07 0.164197594634 10.5415734394 298.712611187
3.2 9.54379000594e-08 0.146315679644 9.51246842326 278.770635407
3.207 7.52585175983e-08 0.130329237844 8.57991425525 260.087913036
3.214 5.93068700842e-08 0.116040448301 7.73522162205 242.58963369
3.221 4.66770669645e-08 0.103277444501 6.97049642433 226.205356282
3.228 3.67109176747e-08 0.0918782830211 6.2784288616 210.868607543
3.235 2.88367506338e-08 0.0817057314341 5.65251189366 196.516685581
3.242 2.26362383192e-08 0.0726290719842 5.08665500494 183.090739962
3.249 1.77508992405e-08 0.0645367425737 4.57542135678 170.534764359
3.256 1.39065682975e-08 0.0573214243369 4.1136212716 158.795335894
3.263 1.08842363011e-08 0.0508936975039 3.69680628731 147.822958432
3.27 8.51104682588e-09 0.0451682306728 3.32069049209 137.570524399
3.277 6.64963214781e-09 0.0400704195868 2.98148035137 127.993301907
3.284 5.19042174187e-09 0.0355337666667 2.67569813041 119.049804191
3.291 4.04885082619e-09 0.0314976463571 2.40018182563 110.700360243
3.298 3.15476646498e-09 0.0279088976754 2.15204844068 102.907779767
3.305 2.45671557904e-09 0.0247184123 1.9286679579 95.6368855588
3.312 1.91050258266e-09 0.0218841013434 1.72768198276 88.854668208
3.319 1.4847997827e-09 0.01936618676 1.54690187175 82.5301149392
3.326 1.15241479904e-09 0.0171314468657 1.3844125293 76.6341316187
3.333 8.93894992979e-10 0.0151481517898 1.23841403781 71.1394797322
3.34 6.92637326281e-10 0.0133895744339 1.10732642609 66.0203994858
3.347 5.36182075194e-10 0.0118300057991 0.989637983921 61.2523530389
3.354 4.14655751163e-10 0.010448223724 0.884072703238 56.812805243
3.361 3.2038365573e-10 0.00922404822132 0.789399559723 52.6802941297
3.368 2.47339211743e-10 0.00813993145918 0.704541641063 48.8346083942
3.375 1.90764133175e-10 0.0071803739297 0.628516826483 45.2570346061
3.382 1.47047589963e-10 0.0063312599519 0.56043775601 41.9297897391
3.389 1.13212346245e-10 0.00558036159295 0.499503098944 38.8362526965
3.396 8.71219236546e-11 0.00491636453481 0.444983095038 35.9607864417
3.403 6.69442019654e-11 0.00432970591439 0.396232644481 33.2887722824
3.41 5.14123924438e-11 0.0038113201924 0.352651167647 30.8065280167
3.417 3.9427280493e-11 0.00335374331173 0.313722356799 28.5012943981
3.424 3.02202354405e-11 0.00294982984359 0.278958824818 26.3611483924
3.431 2.31376748984e-11 0.00259363644472 0.247939865298 24.3748900152
3.438 1.76984264557e-11 0.00227944996131 0.220262119031 22.5318612822
3.445 1.35240441836e-11 0.00200259371724 0.195589988782 20.8223612543
3.452 1.03249156248e-11 0.00175864093946 0.173599636063 19.2371428852
3.459 7.87622827811e-12 0.00154375918882 0.154010684867 17.7675704003
3.466 6.00232860399e-12 0.001354597179 0.13656913508 16.4056604799
3.473 4.57212172667e-12 0.0011881033605 0.121046581233 15.1438739557
3.48 3.47818319973e-12 0.00104166820276 0.10723903302 13.9751854193
3.487 2.64508180609e-12 0.000912871762998 0.0949607681204 12.8930193444
3.494 2.00823462437e-12 0.0007996974062 0.0840501013597 11.8912538564
3.501 1.52408432936e-12 0.000700227657897 0.0743559310512 10.9641773184
3.508 1.15484230256e-12 0.000612905538384 0.0657506522687 10.1064981621
3.515 8.74680465318e-13 0.000536237770662 0.0581132876555 9.31327771892
3.522 6.61715156342e-13 0.000468997161709 0.0513411189546 8.57991025335
3.529 5.00144078384e-13 0.000410005598557 0.0453355145142 7.9020156414
3.536 3.77625210426e-13 0.000358305852795 0.0400154951064 7.27564318
3.543 2.84863310376e-13 0.000312996868168 0.0353029957964 6.69702309458
3.55 2.14722325255e-13 0.000273301246153 0.0311310340381 6.16266413152
3.557 1.61686588441e-13 0.000238546565141 0.027439416408 5.66934370244
3.564 1.21706162275e-13 0.000208120154561 0.0241741930436 5.21403720948
3.571 9.14835527803e-14 0.000181505140588 0.0212877753585 4.79393493845
3.578 6.87525784125e-14 0.000158220914346 0.0187367949395 4.40641975648
3.585 5.15762642433e-14 0.000137872612447 0.016484095769 4.04906632208
3.592 3.868017904e-14 0.000120083735061 0.0144948106278 3.71961743705
3.599 2.89588946243e-14 0.000104552635827 0.0127400102817 3.41599679195
3.606 2.1673834948e-14 9.09896284467e-05 0.0111921585201 3.13626772621
3.613 1.62014073513e-14 7.91593466674e-05 0.00982824577755 2.87863802912
3.62 1.21000042297e-14 6.8836286786e-05 0.00862616025369 2.64140371171
3.627 9.0269520696e-15 5.98384149051e-05 0.00756796567906 2.42304195188
3.634 6.7283655574e-15 5.19954942058e-05 0.00663640962752 2.22209799715
3.641 5.01138309803e-15 4.51610225352e-05 0.00581680188663 2.03723574152
3.648 3.72860338092e-15 3.92097557853e-05 0.00509606488295 1.86722382229
3.655 2.77349992854e-15 3.40274246222e-05 0.00446250057341 1.71091344827
3.662 2.05992003547e-15 2.95189739196e-05 0.0039059294975 1.56724097709
3.669 1.52989469402e-15 2.55957510326e-05 0.00341705691448 1.43522004804
3.676 1.13397305093e-15 2.21859438844e-05 0.0029880495813 1.31394126746
3.683 8.40406209013e-16 1.92209069419e-05 0.00261152605372 1.20255982603
3.69 6.21665332924e-16 1.66463449019e-05 0.00228146712486 1.10030459185
3.697 4.59767337536e-16 1.44100766609e-05 0.00199212344426 1.00645631329
3.704 3.39581937725e-16 1.24701590589e-05 0.00173876383439 0.920354809451
3.711 2.50602423713e-16 1.07865137752e-05 0.00151684175758 0.841372344612
3.718 1.84724841546e-16 9.32696960861e-06 0.00132270914031 0.768953120946
3.725 1.36045253788e-16 8.06166402404e-06 0.00115286902353 0.702565550708
3.732 1.00123552417e-16 6.96494125582e-06 0.00100436279961 0.641725398178
3.739 7.360586349e-17 6.01513908493e-06 0.000874584551736 0.5859871425
3.746 5.41053340532e-17 5.19245446672e-06 0.000761205096094 0.534937530139
3.753 3.97053888383e-17 4.48065115706e-06 0.000662226963736 0.488195309643
3.76 2.91428283845e-17 3.86453743068e-06 0.000575821375208 0.445408333958
3.767 2.13426093866e-17 3.33197878174e-06 0.00050047264948 0.406253771188
3.774 1.56309667716e-17 2.87135039924e-06 0.00043474676475 0.370432069655
3.781 1.14240655363e-17 2.4735696937e-06 0.000377493825279 0.337672052462
3.788 8.34892152624e-18 2.12990658516e-06 0.000327612343326 0.307720658227
3.795 6.09283859216e-18 1.83341413946e-06 0.000284209009798 0.280347597104
3.802 4.44291153554e-18 1.57747649215e-06 0.000246426119512 0.255333816003
3.809 3.23583322445e-18 1.3568082722e-06 0.000213582111612 0.232487168091
3.816 2.35467356173e-18 1.16654425155e-06 0.000185026648646 0.211623661263
3.823 1.71232194536e-18 1.0025083232e-06 0.000160212389201 0.192577037682
3.83 1.24378372909e-18 8.61220161178e-07 0.000138662880053 0.175194621327
3.837 9.03483949854e-19 7.39490173051e-07 0.000119952163163 0.159335566869
3.844 6.55107324608e-19 6.34741678669e-07 0.000103720532035 0.144870445737
3.851 4.75195222465e-19 5.44555648961e-07 8.96375892051e-05 0.131680125951
3.858 3.43840485712e-19 4.67026368522e-07 7.74340588936e-05 0.119656069262
3.865 2.48857979243e-19 4.00324890233e-07 6.68542200964e-05 0.108697622325
3.872 1.79699780077e-19 3.43038776167e-07 5.76963065653e-05 0.0987144608529
3.879 1.29773666948e-19 2.93811071601e-07 4.97666278621e-05 0.089622212614
3.886 9.35732877659e-20 2.51572068746e-07 4.29102490851e-05 0.0813447817018
3.893 6.74229326922e-20 2.1530711653e-07 3.69786670974e-05 0.07380974199
3.9 4.85175132047e-20 1.84208814336e-07 3.18548870877e-05 0.0669541522812
3.907 3.4884081146e-20 1.5754076339e-07 2.74279044177e-05 0.0607176776297
3.914 2.50657676717e-20 1.3467097802e-07 2.36046858241e-05 0.0550462239568
3.921 1.79895407237e-20 1.15079883735e-07 2.03052738036e-05 0.0498902236795
3.928 1.29135644398e-20 9.82899067123e-08 1.74581051073e-05 0.0452041835775
3.935 9.25160283398e-21 8.39209944888e-08 1.50037111685e-05 0.0409464783829
3.942 6.6322544965e-21 7.16151338867e-08 1.2887271285e-05 0.0370789079488
3.949 4.74144384748e-21 6.10940722983e-08 1.10648460226e-05 0.0335669028509
3.956 3.39130582e-21 5.20904007189e-08 9.49456829158e-06 0.030378405749
3.963 2.41946055103e-21 4.43998666938e-08 8.14391141379e-06 0.0274849124158
3.97 1.72659034033e-21 3.78264600609e-08 6.98160619239e-06 0.0248597607303
3.977 1.23005468514e-21 3.22170017266e-08 5.98296196327e-06 0.0224791250686
3.984 8.75770534968e-22 2.74268704407e-08 5.1243737943e-06 0.0203203115844
3.991 6.22656255806e-22 2.33413513329e-08 4.3873855261e-06 0.0183637794782
3.998 4.42344559601e-22 1.98568621194e-08 3.75460191192e-06 0.0165907798258
4.005 3.14059042931e-22 1.68844631654e-08 3.2114915212e-06 0.0149846295846
4.012 2.22703839094e-22 1.43520560434e-08 2.74573424181e-06 0.0135300798291
4.019 1.57982041799e-22 1.21931516422e-08 2.34628296476e-06 0.0122132009212
4.026 1.11829143742e-22 1.035563328e-08 2.00410874755e-06 0.0110213079999
4.033 7.92305037304e-23 8.79024149463e-09 1.71085633535e-06 0.0099427883779
4.04 5.59632843929e-23 7.45919314071e-09 1.45993848959e-06 0.00896720897319
4.047 3.95574727748e-23 6.32614429632e-09 1.24506059667e-06 0.00808489028662
4.054 2.78825005282e-23 5.36362055865e-09 1.06140380644e-06 0.00728730762671
4.061 1.96624942156e-23 4.54530203427e-09 9.04332478632e-07 0.00656647388093
4.068 1.3840082118e-23 3.8507845956e-09 7.70230387383e-07 0.00591531883486
4.075 9.73688564632e-24 3.26090511591e-09 6.55651980646e-07 0.00532710236324
4.082 6.83976809209e-24 2.76050076247e-09 5.57921137477e-07 0.00479607323249
4.089 4.80108424446e-24 2.33602743688e-09 4.74534468777e-07 0.00431670937454
4.096 3.36810863091e-24 1.97584277016e-09 4.03405863347e-07 0.0038841325916
4.103 2.3598247775e-24 1.67064438578e-09 3.42791867825e-07 0.00349389682133
4.11 1.65431637116e-24 1.41182292596e-09 2.91125339583e-07 0.0031419580052
4.117 1.15702300926e-24 1.19273174354e-09 2.47147005963e-07 0.00282465261
4.124 8.10182861645e-25 1.00706814267e-09 2.09686957655e-07 0.00253863317798
4.131 5.65397935958e-25 8.50059387693e-10 1.77837684221e-07 0.00228091541636
4.138 3.94964376636e-25 7.17112507316e-10 1.50729935659e-07 0.00204872808218
4.145 2.75049490847e-25 6.04788932557e-10 1.27707482551e-07 0.00183965453018
4.152 1.91673010336e-25 5.09802331599e-10 1.08139099638e-07 0.00165142619231
4.159 1.33297890971e-25 4.29623734132e-10 9.15379242788e-08 0.00148205411987
4.166 9.26679348017e-26 3.61891817171e-10 7.74419861643e-08 0.0013296405408
4.173 6.4315024376e-26 3.04741546088e-10 6.54945672229e-08 0.00119258042139
4.18 4.4606863038e-26 2.56526131656e-10 5.53647306483e-08 0.0010693320046
4.187 3.09204555737e-26 2.15827645904e-10 4.67771900336e-08 0.000958542626902
4.194 2.14052281298e-26 1.81529753917e-10 3.95052940645e-08 0.000858983495639
4.201 1.48294174372e-26 1.52595378636e-10 3.33447143803e-08 0.000769541183378
4.208 1.0247696788e-26 1.28235903992e-10 2.81340725217e-08 0.000689212746784
4.215 7.09224139004e-27 1.07701214948e-10 2.37228503418e-08 0.000617083055209
4.222 4.89009113808e-27 9.04302870322e-11 1.99961285061e-08 0.000552342889403
4.229 3.37606618971e-27 7.58832467183e-11 1.6843630146e-08 0.000494239843421
4.236 2.32281491986e-27 6.36595563159e-11 1.41831953708e-08 0.000442124383455
4.243 1.59962594605e-27 5.33775404745e-11 1.19358598155e-08 0.000395385513253
4.25 1.09911544541e-27 4.47454549421e-11 1.00413588621e-08 0.000353492709653
4.257 7.55072666047e-28 3.74926307877e-11 8.44278492882e-09 0.000315939335493
4.264 5.17767449937e-28 3.14055375125e-11 7.09642048149e-09 0.000282300581841
4.271 3.54834406787e-28 2.62979308087e-11 5.96206961697e-09 0.000252168334174
4.278 2.43036411872e-28 2.20090989321e-11 5.00633574606e-09 0.000225186844404
4.285 1.66238954058e-28 1.84143972758e-11 4.20214439749e-09 0.000201034143884
4.292 1.13818083956e-28 1.53975774921e-11 3.52500705518e-09 0.000179419466122
4.299 7.7713862782e-29 1.28715605269e-11 2.95591679839e-09 0.000160082505265
4.306 5.3160226768e-29 1.07532811006e-11 2.4770771699e-09 0.000142785961707
4.313 3.62149591288e-29 8.98135174126e-12 2.07510957891e-09 0.00012732178621
4.32 2.47108173074e-29 7.49673022763e-12 1.73715913428e-09 0.000113496231003
4.327 1.67975544474e-29 6.25597987735e-12 1.4537672037e-09 0.000101143747391
4.334 1.14318924486e-29 5.21785569975e-12 1.21585695528e-09 9.01082721642e-05
4.341 7.76085798215e-30 4.35102312315e-12 1.01656892494e-09 8.02556052512e-05
4.348 5.26884248769e-30 3.62661133007e-12 8.49461117795e-10 7.14574897332e-05
4.355 3.56968214834e-30 3.02185750385e-12 7.09606944859e-10 6.3607275492e-05
4.362 2.41734558515e-30 2.51716314847e-12 5.92519668653e-10 5.66025255005e-05
4.369 1.63603714062e-30 2.09557153976e-12 4.94474211533e-10 5.0354486566e-05
4.376 1.10574386205e-30 1.74412933931e-12 4.12498169746e-10 4.47831679071e-05
4.383 7.48201628413e-31 1.45070767496e-12 3.43893438012e-10 3.98165374424e-05
4.39 5.04779690693e-31 1.20635496484e-12 2.86602205586e-10 3.53905352421e-05
4.397 3.41301880205e-31 1.00251001875e-12 2.38690513385e-10 3.14467888218e-05
4.404 2.29729833696e-31 8.32918162013e-13 1.9872625192e-10 2.79345742572e-05
4.411 1.54931449238e-31 6.91569753803e-13 1.65332300331e-10 2.48065685578e-05
4.418 1.04054940606e-31 5.7407792939e-13 1.37507220576e-10 2.20227535678e-05
4.425 6.99877823212e-32 4.76294217148e-13 1.14292115544e-10 1.95453213929e-05
4.432 4.69450272549e-32 3.9508429303e-13 9.4968946825e-11 1.73420733345e-05
4.439 3.14980551255e-32 3.27581559647e-13 7.88674438428e-11 1.53822169787e-05
4.446 2.10851433384e-32 2.71525960627e-13 6.54770543846e-11 1.36403513554e-05
4.453 1.41100305181e-32 2.24997942981e-13 5.43374419799e-11 1.20920931697e-05
4.46 9.43632089667e-33 1.86331543971e-13 4.50665521473e-11 1.07164350614e-05
4.467 6.30206827107e-33 1.54273402212e-13 3.73644097104e-11 9.49453132986e-06
4.474 4.21451089742e-33 1.27645253997e-13 3.09577000651e-11 8.40945187791e-06
4.481 2.80959103541e-33 1.05590094535e-13 2.56415881303e-11 7.44624665456e-06
4.488 1.87779557467e-33 8.7286413415e-14 2.12228824165e-11 6.59129304747e-06
4.495 1.2488769897e-33 7.21405928768e-14 1.75606037974e-11 5.83286177928e-06
4.502 8.32503746561e-34 5.95831243963e-14 1.45191503374e-11 5.15998813935e-06
4.509 5.52443092614e-34 4.92012650164e-14 1.20010003036e-11 4.56349598101e-06
4.516 3.67247695386e-34 4.06065085874e-14 9.91303934883e-12 4.03469721127e-06
4.523 2.4339807109e-34 3.35067724435e-14 8.18613456776e-12 3.56626319429e-06
4.53 1.61412812446e-34 2.76370129373e-14 6.7561743046e-12 3.1511821247e-06
4.537 1.067641322e-34 2.27881644255e-14 5.57449821956e-12 2.78371395163e-06
4.544 7.060771769e-35 1.87851759282e-14 4.59768613836e-12 2.45835394936e-06
4.551 4.6662044991e-35 1.54755878025e-14 3.78970438156e-12 2.1703841502e-06
4.558 3.07957331529e-35 1.27464407315e-14 3.12271943373e-12 1.91559359516e-06
4.565 2.03550507694e-35 1.04911258997e-14 2.57127381071e-12 1.69020664725e-06
4.572 1.34092531587e-35 8.63320143832e-15 2.11661852457e-12 1.4909142301e-06
4.579 8.85932312123e-36 7.09924854844e-15 1.74101126382e-12 1.31469992717e-06
4.586 5.82218455451e-36 5.83676902908e-15 1.43168756906e-12 1.15899097333e-06
4.593 3.83637891098e-36 4.79549650921e-15 1.1763726166e-12 1.02137720865e-06
4.6 2.51548218362e-36 3.93924131923e-15 9.66330525224e-13 8.99862481665e-07
4.607 1.65285706127e-36 3.23411417596e-15 7.93248741043e-13 7.92552867456e-07
4.614 1.08244553419e-36 2.6547485415e-15 6.51004546802e-13 6.97865797275e-07
4.621 7.09582653983e-37 2.17831601956e-15 5.33959610226e-13 6.14286735181e-07
4.628 4.63775748035e-37 1.78679186374e-15 4.37848285717e-13 5.40584828742e-07
4.635 3.03147924482e-37 1.4653073561e-15 3.58904863093e-13 4.75581304099e-07
4.642 1.9798186478e-37 1.20086203999e-15 2.94003853683e-13 4.18270671225e-07
4.649 1.29132640411e-37 9.83969707113e-16 2.40770475132e-13 3.67760461936e-07
4.656 8.43638554232e-38 8.05643184919e-16 1.9702423645e-13 3.23251656452e-07
4.663 5.49234280673e-38 6.59527404568e-16 1.61186845398e-13 2.84049504143e-07
4.67 3.58730983198e-38 5.39509028324e-16 1.31760120059e-13 2.49520232407e-07
4.677 2.32968593626e-38 4.41260080227e-16 1.07680975533e-13 2.19128472816e-07
4.684 1.51750400274e-38 3.60646752839e-16 8.79278135413e-14 1.92371594766e-07
4.691 9.83230399431e-39 2.94710827419e-16 7.17807227943e-14 1.68837587693e-07
4.698 6.38629415189e-39 2.40697736649e-16 5.85573865249e-14 1.48134772274e-07
4.705 4.13297414443e-39 1.96553615535e-16 4.77589642821e-14 1.29938879049e-07
4.712 2.67854075626e-39 1.60446089545e-16 3.89294682266e-14 1.13939573285e-07
4.719 1.73002485258e-39 1.30926244149e-16 3.17249459051e-14 9.98863805844e-08
4.726 1.11783138956e-39 1.06817303045e-16 2.58450655181e-14 8.75398496022e-08
4.733 7.21498490133e-40 8.70859436877e-17 2.10404926907e-14 7.66966146949e-08
4.74 4.65135514265e-40 7.09895370509e-17 1.71248845366e-14 6.71772476373e-08
4.747 3.0037488935e-40 5.78219362298e-17 1.39264846403e-14 5.88212778896e-08
4.754 1.93275244654e-40 4.70904932251e-17 1.13230884947e-14 5.14903311118e-08
4.761 1.24804165732e-40 3.83207479671e-17 9.19836459184e-15 4.50580456673e-08
4.768 8.01010963297e-41 3.11799596273e-17 7.47086253268e-15 3.94187209829e-08
4.775 5.15820778032e-41 2.53512449629e-17 6.06239885592e-15 3.44729003001e-08
4.782 3.30282390203e-41 2.06090821677e-17 4.91839147602e-15 3.01398877399e-08
4.789 2.12081405678e-41 1.67447562128e-17 3.98733821116e-15 2.6342830644e-08
4.796 1.3564354782e-41 1.36031674833e-17 3.23184810888e-15 2.30186771962e-08
4.803 8.69262759289e-42 1.10471905904e-17 2.61800559005e-15 2.01070996334e-08
4.81 5.54874645559e-42 8.96818815473e-18 2.1202988378e-15 1.75597225279e-08
4.817 3.54461625963e-42 7.27934345378e-18 1.71669822468e-15 1.5330399919e-08
4.824 2.26127421372e-42 5.90406880495e-18 1.38890900057e-15 1.33800938344e-08
4.831 1.44110148424e-42 4.78814480237e-18 1.12348222921e-15 1.16745814916e-08
4.838 9.19964950391e-43 3.87983643487e-18 9.07975020465e-16 1.01832761548e-08
4.845 5.8512643606e-43 3.14351677773e-18 7.33683267524e-16 8.88003035838e-09
4.852 3.73569553691e-43 2.54484926956e-18 5.92299855616e-16 7.74093508575e-09
4.859 2.36978855309e-43 2.05996693423e-18 4.78083445433e-16 6.74618794712e-09
4.866 1.50879859425e-43 1.66621720275e-18 3.85531436552e-16 5.87711535688e-09
4.873 9.54824090207e-44 1.3475586557e-18 3.10836281274e-16 5.1187182527e-09
4.88 6.06198823134e-44 1.08924244889e-18 2.50422771545e-16 4.45668872476e-09
4.887 3.83216747029e-44 8.80340035805e-19 2.01712319079e-16 3.87939149941e-09
4.894 2.42888661282e-44 7.11279883384e-19 1.62384670001e-16 3.37569970957e-09
4.901 1.53246834188e-44 5.74461063342e-19 1.30699079739e-16 2.93674541268e-09
4.908 9.68069038856e-45 4.63910588319e-19 1.05169238906e-16 2.55409108732e-09
4.915 6.104634149e-45 3.74332883634e-19 8.4560416542e-17 2.22062401793e-09
4.922 3.84660829563e-45 3.02034366729e-19 6.79797292206e-17 1.9301511641e-09
4.929 2.42761456171e-45 2.43479296194e-19 5.4598080788e-17 1.6771390653e-09
4.936 1.52648179086e-45 1.96263008985e-19 4.3845125214e-17 1.4568996863e-09
4.943 9.63628148682e-46 1.58067318399e-19 3.51752809735e-17 1.26513968753e-09
4.95 6.04275613566e-46 1.27294287464e-19 2.82161938396e-17 1.09833849765e-09
4.957 3.80410812616e-46 1.02433105487e-19 2.26116736777e-17 9.53169113887e-10
4.964 2.37960086161e-46 8.24186772994e-20 1.81173304516e-17 8.26985572249e-10
4.971 1.49392184403e-46 6.62785399568e-20 1.45048909723e-17 7.17260266207e-10
4.978 9.33578165421e-47 5.32938672688e-20 1.16107393537e-17 6.21955317532e-10
4.985 5.85377693856e-47 4.28411941283e-20 9.28885921781e-18 5.39123446425e-10
4.992 3.65108315376e-47 3.44240371381e-20 7.42998161699e-18 4.67221581694e-10
4.999 2.28131375249e-47 2.76589883804e-20 5.94186108514e-18 4.04785882689e-10
5.006 1.42219667149e-47 2.22043067068e-20 4.74784317143e-18 3.50586229941e-10
5.013 8.86240227372e-48 1.78250993449e-20 3.79339332337e-18 3.03559236069e-10
5.02 5.52985294123e-48 1.42958460622e-20 3.0276973036e-18 2.6275471396e-10
5.027 3.43827226379e-48 1.14649867693e-20 2.41637057934e-18 2.27375080039e-10
5.034 2.14624702839e-48 9.18644303362e-21 1.92645544382e-18 1.96688629281e-10
5.041 1.33064557164e-48 7.36030571092e-21 1.5357318818e-18 1.70101343296e-10
5.048 8.28344377427e-49 5.8925170314e-21 1.2229922206e-18 1.4705070826e-10
5.055 5.1225212115e-49 4.71703311354e-21 9.73802770306e-19 1.27093682749e-10
5.062 3.18054948063e-49 3.77399653352e-21 7.74756832586e-19 1.09806541742e-10
5.069 1.96511753935e-49 3.01924983605e-21 6.16302089138e-19 9.48504925819e-11
5.076 1.2193409745e-49 2.41487649064e-21 4.8998517275e-19 8.19021554994e-11
5.083 7.51937495098e-50 1.93058612826e-21 3.89495930209e-19 7.07066485142e-11
5.09 4.64856131598e-50 1.54340522181e-21 3.09567583455e-19 6.10229803421e-11
5.097 2.86531797603e-50 1.23274059695e-21 2.45822538928e-19 5.26492004929e-11
5.104 1.76624362697e-50 9.84639810746e-22 1.95196361689e-19 4.54120440074e-11
5.111 1.08970699524e-50 7.85671644484e-22 1.54824345223e-19 3.91566327004e-11
5.118 6.70108830625e-51 6.26911245366e-22 1.22799163205e-19 3.37541950775e-11
5.125 4.13645320573e-51 4.99762663815e-22 9.72894791238e-20 2.90863717774e-11
5.132 2.53598776592e-51 3.9838933688e-22 7.70751993736e-20 2.50580343499e-11
5.139 1.56120051606e-51 3.17322355556e-22 6.09947906807e-20 2.15789240661e-11
5.146 9.54602061559e-52 2.52735293327e-22 4.82638591926e-20 1.85786242567e-11
5.153 5.86273804578e-52 2.01186843501e-22 3.81580835377e-20 1.59897249469e-11
5.16 3.58201639041e-52 1.60142329749e-22 3.01643204059e-20 1.37587608204e-11
5.167 2.20017398997e-52 1.27447678218e-22 2.38323284306e-20 1.18347689834e-11
5.174 1.34171539823e-52 1.01375911965e-22 1.88268536465e-20 1.01777821684e-11
5.181 8.20936329193e-53 8.06413882719e-23 1.48712446638e-20 8.75015024037e-12
5.188 5.00386009821e-53 6.40847568597e-23 1.17355286226e-20 7.52039949696e-12
5.195 3.05206840996e-53 5.0931503095e-23 9.26126893798e-21 6.46173873953e-12
5.202 1.86202742583e-53 4.0434321758e-23 7.29990549062e-21 5.55020402999e-12
5.209 1.13275118352e-53 3.21019179518e-23 5.75408639693e-21 4.7660641877e-12
5.216 6.91474508739e-54 2.54616776177e-23 4.5302034765e-21 4.09114682071e-12
5.223 4.19292716039e-54 2.0194852972e-23 3.56660963723e-21 3.51099172698e-12
5.23 2.55281230458e-54 1.60042995659e-23 2.80478247896e-21 3.01185400632e-12
5.237 1.54363968683e-54 1.26827658383e-23 2.20549763104e-21 2.58310925538e-12
5.244 9.37880369183e-55 1.00453549817e-23 1.73275477375e-21 2.21457970817e-12
5.251 5.66754130268e-55 7.95604545622e-24 1.36118994454e-21 1.89825563081e-12
5.258 3.44719241204e-55 6.30045801384e-24 1.06873999904e-21 1.62651485803e-12
5.265 2.07918269013e-55 4.98653121175e-24 8.39017749984e-22 1.39340760217e-12
5.272 1.25950470344e-55 3.94703247771e-24 6.58653368852e-22 1.1933515173e-12
5.279 7.59272746439e-56 3.12095135213e-24 5.16532936888e-22 1.0216899555e-12
5.286 4.58384806547e-56 2.46808511787e-24 4.05119336697e-22 8.74491362555e-13
5.293 2.76557990111e-56 1.94956769133e-24 3.17325594184e-22 7.48235847785e-13
5.3 1.66477549733e-56 1.54010298076e-24 2.48579401967e-22 6.40053916061e-13
5.307 1.00499301392e-56 1.21539872809e-24 1.94479171735e-22 5.47297186042e-13
5.314 6.02855566734e-57 9.59172746205e-25 1.5215869904e-22 4.67879156445e-13
5.321 3.6301417766e-57 7.56329708861e-25 1.18905401359e-22 3.99813229897e-13
5.328 2.17112244474e-57 5.96369867632e-25 9.29144325004e-23 3.41577611623e-13
5.335 1.30516758245e-57 4.70003913219e-25 7.25396621484e-23 2.91713854362e-13
5.342 7.80205050984e-58 3.70403846523e-25 5.66275261074e-23 2.49082771933e-13
5.349 4.70074711774e-58 2.91889852969e-25 4.41832867522e-23 2.12602405693e-13
5.356 2.80471694629e-58 2.29870921019e-25 3.4470002075e-23 1.81431849552e-13
5.363 1.68266396777e-58 1.81059621523e-25 2.68931947142e-23 1.54785546486e-13
5.37 1.00334881466e-58 1.42453122418e-25 2.09587699344e-23 1.32009407118e-13
5.377 5.99731752348e-59 1.12098976798e-25 1.63368051115e-23 1.12555843545e-13
5.384 3.57849879375e-59 8.8106681142e-26 1.27162996396e-23 9.59340406289e-14
5.391 2.13204200927e-59 6.92572990305e-26 9.89964453494e-24 8.17478990271e-14
5.398 1.27281391599e-59 5.43828758617e-26 7.69644039476e-24 6.96310461045e-14
5.405 7.55449279613e-60 4.27050292e-26 5.98406296107e-24 5.9297678148e-14
5.412 4.49916443005e-60 3.35063346235e-26 4.64684051852e-24 5.04752661347e-14
5.419 2.66187403145e-60 2.62889732032e-26 3.60835779614e-24 4.2956866322e-14
5.426 1.58341469426e-60 2.06162925842e-26 2.79936530995e-24 3.65441161641e-14
5.433 9.36472216307e-61 1.61675072238e-26 2.17158980772e-24 3.1083192174e-14
5.44 5.5907728645e-61 1.26786988086e-26 1.68376684437e-24 2.64283221575e-14
5.447 3.30024872502e-61 9.93557500194e-27 1.30540630138e-24 2.2466667433e-14
5.454 1.9614837298e-61 7.78775000996e-27 1.01218797251e-24 1.90933042707e-14
5.461 1.15700920688e-61 6.09691969887e-27 7.83904699077e-25 1.62210052974e-14
5.468 6.84904848999e-62 4.77431699731e-27 6.07267777975e-25 1.37773792848e-14
5.475 4.04179372531e-62 3.73388938908e-27 4.69722544065e-25 1.16974524779e-14
5.482 2.38388692934e-62 2.92063623366e-27 3.6341010453e-25 9.92932406839e-15
5.489 1.40734599536e-62 2.28200068623e-27 2.80753616013e-25 8.42488198794e-15
5.496 8.2660610064e-63 1.78313910505e-27 2.16925655049e-25 7.14696035724e-15
5.503 4.86895512903e-63 1.39213477914e-27 1.67388240382e-25 6.06007225418e-15
5.51 2.84991103613e-63 1.0868869818e-27 1.29164461992e-25 5.13749910342e-15
5.517 1.6776099701e-63 8.48180955987e-28 9.9574103129e-26 4.35363270551e-15
5.524 9.81727206229e-64 6.6190425846e-28 7.67584946044e-26 3.68875243965e-15
5.531 5.80887068289e-64 5.165753833e-28 5.91426674641e-26 3.12421628602e-15
5.538 3.39277959217e-64 4.02827487371e-28 4.55660360487e-26 2.64564795505e-15
5.545 1.99813641221e-64 3.1422053042e-28 3.51131754482e-26 2.23974511905e-15
5.552 1.16599562227e-64 2.44790307796e-28 2.70238486882e-26 1.89546360964e-15
5.559 6.83706096923e-65 1.90756597889e-28 2.08055420068e-26 1.60371928162e-15
5.566 3.99035659989e-65 1.48451899205e-28 1.59920352425e-26 1.35634628056e-15
5.573 2.3302839597e-65 1.15551088767e-28 1.22957224322e-26 1.14688897363e-15
5.58 1.36032654346e-65 8.98394387428e-29 9.43922080793e-27 9.69349625375e-16
5.587 7.90759298472e-66 6.98556812812e-29 7.24766030211e-27 8.19139756376e-16
5.594 4.60652101674e-66 5.42699421257e-29 5.55724887745e-27 6.91873110939e-16
5.601 2.66766597262e-66 4.21630305793e-29 4.26128177205e-27 5.84274341956e-16
5.608 1.5539974408e-66 3.27429547883e-29 3.26431989291e-27 4.93205342892e-16
5.615 8.99838884472e-67 2.54280465741e-29 2.50051922688e-27 4.16265593366e-16
5.622 5.27787149503e-67 1.97503998753e-29 1.91457096439e-27 3.51192081481e-16
5.629 3.05015403979e-67 1.53264179709e-29 1.46583262368e-27 2.96245700025e-16
5.636 1.78028101029e-67 1.18977831524e-29 1.1226013355e-27 2.49825560637e-16
5.643 1.02773160703e-67 9.22355589729e-30 8.58566209567e-28 2.10603996418e-16
5.65 5.97020176491e-68 7.15286536299e-30 6.56930835118e-28 1.77498900238e-16
5.657 3.44598347203e-68 5.53928225022e-30 5.01768920105e-28 1.49535909864e-16
5.664 1.99267476486e-68 4.29067026493e-30 3.83395223248e-28 1.25952735914e-16
5.671 1.15014823284e-68 3.31958563646e-30 2.9246779972e-28 1.06039578195e-16
5.678 6.61727018078e-69 2.56858756189e-30 2.23158043153e-28 8.92585884537e-17
5.685 3.81213666318e-69 1.98575047647e-30 1.70026984939e-28 7.50951234018e-17
5.692 2.18417674379e-69 1.53524222252e-30 1.29555626369e-28 6.31679408421e-17
5.699 1.25907447787e-69 1.18647009526e-30 9.86172862725e-29 5.31119981522e-17
5.706 7.21383478033e-70 9.16962409182e-31 7.50659391911e-29 4.46498404267e-17
5.713 4.19452156258e-70 7.08847317998e-31 5.71145339643e-29 3.75206863059e-17
5.72 2.39842537786e-70 5.47400425769e-31 4.34537123337e-29 3.15247761006e-17
5.727 1.38744663794e-70 4.22911189023e-31 3.30733194088e-29 2.64792179997e-17
5.734 7.92325763804e-71 3.26257224453e-31 2.51357162756e-29 2.22324705458e-17
5.741 4.56006545497e-71 2.51792743648e-31 1.91138307272e-29 1.8662166484e-17
5.748 2.60283972724e-71 1.94038149986e-31 1.45072028385e-29 1.56579220776e-17
5.755 1.49041321502e-71 1.49569609223e-31 1.1015716288e-29 1.31342823486e-17
5.762 8.50482827287e-72 1.15150706104e-31 8.34993222439e-30 1.10115005061e-17
5.769 4.84293742993e-72 8.86641523272e-32 6.33109957406e-30 9.22971685073e-18
5.776 2.75879998143e-72 6.82091501043e-32 4.79305717352e-30 7.7316093565e-18
5.783 1.56377586058e-72 5.24759481579e-32 3.62903370274e-30 6.47504144874e-18
5.79 8.91970315326e-73 4.03565761582e-32 2.74478895952e-30 5.41970209921e-18
5.797 5.05619348259e-73 3.10369680532e-32 2.0759739233e-30 4.53514073366e-18
5.804 2.91442409245e-73 2.3877053062e-32 1.56946457474e-30 3.79282870043e-18
5.811 1.64866957012e-73 1.83468752766e-32 1.18645477212e-30 3.17097879696e-18
5.818 9.45225369282e-74 1.41041590766e-32 8.97331605069e-31 2.64975537426e-18
5.825 5.33920242433e-74 1.0825061494e-32 6.77564762181e-31 2.21273478983e-18
5.832 3.04430934831e-74 8.31140485396e-33 5.11935838108e-31 1.84678028067e-18
5.839 1.71821323413e-74 6.370916185e-33 3.85978904762e-31 1.54001870671e-18
5.846 9.74213181196e-75 4.88423765928e-33 2.91136933651e-31 1.28335491571e-18
5.853 5.49553615307e-75 3.7390360621e-33 2.19160370197e-31 1.06828279902e-18
5.86 3.09700153417e-75 2.86210284551e-33 1.65005495884e-31 8.88476652536e-19
5.867 1.74432818516e-75 2.18817737945e-33 1.24002231784e-31 7.37875325813e-19
5.874 9.78061494881e-76 1.67235384086e-33 9.31701941712e-32 6.12056543633e-19
5.881 5.51948862533e-76 1.27699452631e-33 6.98961649553e-32 5.06794350319e-19
5.888 3.09491738563e-76 9.74436902966e-34 5.24050535146e-32 4.18915328387e-19
5.895 1.76815353484e-76 7.43177893948e-34 3.92439303665e-32 3.45456563894e-19
5.902 9.89278216627e-77 5.6532761974e-34 2.93547771929e-32 2.84161654951e-19
5.909 5.61944172339e-77 4.2956880159e-34 2.19389270911e-32 2.32988226482e-19
5.916 3.13800022311e-77 3.25118542889e-34 1.63355906954e-32 1.90246180452e-19
5.923 1.77117033371e-77 2.45449452151e-34 1.21404707141e-32 1.54596586721e-19
5.93 9.87071695142e-78 1.84233182072e-34 8.96894389402e-33 1.24826862688e-19
5.937 5.52843334287e-78 1.37565220075e-34 6.59652087512e-33 1.00017924746e-19
5.944 3.0696945002e-78 1.017878663e-34 4.80690555753e-33 7.93083803247e-20
5.951 1.69898444313e-78 7.45260166508e-35 3.46916362092e-33 6.20634873991e-20
5.958 9.33132372014e-79 5.36774996394e-35 2.46254406292e-33 4.76748003662e-20
5.965 5.0452394354e-79 3.77977823725e-35 1.71051311117e-33 3.57015888981e-20
5.972 2.68792129926e-79 2.56872605346e-35 1.14640679605e-33 2.57232597122e-20
5.979 1.36089897902e-79 1.64639920839e-35 7.25179444688e-34 1.74257626932e-20
5.986 6.44173417328e-80 9.45015367166e-36 4.10272896434e-34 1.05169471043e-20
5.993 2.26309976552e-80 4.07920720183e-36 1.75151926174e-34 4.77491093456e-21


==> Discussion/NgtF_protoclusters_350micron_short.txt <==

-4.01 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-4.003 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.996 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.989 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.982 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.975 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.968 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.961 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.954 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.947 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.94 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.933 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.926 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.919 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.912 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.905 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.898 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.891 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.884 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.877 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.87 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.863 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.856 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.849 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.842 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.835 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.828 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.821 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.814 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.807 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.8 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.793 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.786 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.779 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.772 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.765 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.758 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.751 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.744 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.737 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.73 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.723 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.716 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.709 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.702 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.695 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.688 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.681 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.674 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.667 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.66 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.653 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.646 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.639 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.632 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.625 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.618 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.611 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.604 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.597 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.59 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.583 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.576 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.569 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.562 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.555 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.548 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.541 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.534 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.527 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.52 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.513 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.506 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.499 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.492 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.485 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.478 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.471 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.464 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.457 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.45 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.443 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.436 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.429 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.422 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.415 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.408 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.401 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.394 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.387 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.38 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.373 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.366 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.359 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.352 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.345 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.338 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.331 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.324 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.317 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.31 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.303 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.296 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.289 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.282 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.275 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.268 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.261 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.254 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.247 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.24 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.233 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.226 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.219 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.212 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.205 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.198 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.191 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.184 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.177 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.17 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.163 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.156 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.149 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.142 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.135 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.128 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.121 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.114 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.107 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.1 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.093 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.086 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.079 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.072 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.065 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.058 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.051 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.044 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.037 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.03 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.023 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.016 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.009 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.002 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.995 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.988 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.981 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.974 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.967 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.96 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.953 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.946 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.939 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.932 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.925 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.918 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.911 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.904 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.897 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.89 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.883 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.876 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.869 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.862 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.855 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.848 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.841 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.834 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.827 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.82 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.813 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.806 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.799 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.792 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.785 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.778 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.771 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.764 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.757 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.75 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.743 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.736 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.729 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.722 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.715 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.708 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.701 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.694 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.687 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.68 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.673 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.666 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.659 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.652 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.645 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.638 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.631 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.624 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.617 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.61 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.603 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.596 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.589 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.582 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.575 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.568 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.561 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.554 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.547 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.54 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.533 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.526 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.519 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.512 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.505 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.498 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.491 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.484 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.477 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.47 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.463 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.456 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.449 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.442 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.435 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.428 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.421 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.414 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.407 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.4 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.393 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.386 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.379 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.372 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.365 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.358 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.351 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.344 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.337 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.33 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.323 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.316 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.309 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.302 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.295 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.288 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.281 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.274 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.267 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.26 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.253 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.246 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.239 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.232 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.225 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.218 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.211 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.204 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.197 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.19 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.183 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.176 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.169 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.162 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.155 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.148 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.141 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.134 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.127 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.12 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.113 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.106 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.099 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.092 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.085 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.078 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.071 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.064 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.057 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.05 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.043 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.036 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.029 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.022 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.015 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.008 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.001 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.994 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.987 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.98 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.973 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.966 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.959 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.952 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.945 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.938 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.931 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.924 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.917 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.91 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.903 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.896 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.889 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.882 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.875 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.868 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.861 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.854 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.847 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.84 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.833 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.826 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.819 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.812 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.805 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.798 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.791 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.784 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.777 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.77 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.763 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.756 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.749 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.742 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.735 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.728 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.721 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.714 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.707 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.7 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.693 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.686 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.679 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.672 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.665 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.658 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.651 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.644 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.637 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.63 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.623 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.616 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.609 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.602 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.595 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.588 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.581 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.574 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.567 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.56 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.553 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.546 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.539 14890928.0368 14890928.0368 5708218.55857 5708218.55857
-1.532 14890928.0368 14890928.0368 5708218.55857 5708218.55857
-1.525 14890928.0367 14890928.0367 5708218.55857 5708218.55857
-1.518 14890928.0366 14890928.0366 5708218.55857 5708218.55857
-1.511 14890928.0365 14890928.0365 5708218.55857 5708218.55857
-1.504 14890928.0364 14890928.0364 5708218.55857 5708218.55857
-1.497 14890928.0363 14890928.0363 5708218.55857 5708218.55857
-1.49 14890928.0362 14890928.0362 5708218.55857 5708218.55857
-1.483 14890928.036 14890928.036 5708218.55857 5708218.55857
-1.476 14890928.0358 14890928.0358 5708218.55857 5708218.55857
-1.469 14890928.0356 14890928.0356 5708218.55857 5708218.55857
-1.462 14890928.0353 14890928.0353 5708218.55857 5708218.55857
-1.455 14890928.035 14890928.035 5708218.55857 5708218.55857
-1.448 14890928.0346 14890928.0346 5708218.55857 5708218.55857
-1.441 14890928.0342 14890928.0342 5708218.55857 5708218.55857
-1.434 14890928.0337 14890928.0337 5708218.55857 5708218.55857
-1.427 14890928.0331 14890928.0331 5708218.55857 5708218.55857
-1.42 14890928.0325 14890928.0325 5708218.55857 5708218.55857
-1.413 14890928.0317 14890928.0317 5708218.55857 5708218.55857
-1.406 14890928.0308 14890928.0308 5708218.55857 5708218.55857
-1.399 14890928.0297 14890928.0297 5708218.55857 5708218.55857
-1.392 14890928.0285 14890928.0285 5708218.55857 5708218.55857
-1.385 14890928.027 14890928.027 5708218.55857 5708218.55856
-1.378 14890928.0254 14890928.0254 5708218.55856 5708218.55856
-1.371 14890928.0235 14890928.0235 5708218.55856 5708218.55856
-1.364 14890928.0213 14890928.0213 5708218.55856 5708218.55856
-1.357 14890928.0187 14890928.0187 5708218.55856 5708218.55855
-1.35 14890928.0157 14890928.0157 5708218.55855 5708218.55855
-1.343 14890928.0123 14890928.0123 5708218.55855 5708218.55854
-1.336 14890928.0084 14890928.0084 5708218.55854 5708218.55854
-1.329 14890928.0038 14890928.0038 5708218.55853 5708218.55853
-1.322 14890927.9985 14890927.9985 5708218.55853 5708218.55852
-1.315 14890927.9925 14890927.9925 5708218.55851 5708218.55851
-1.308 14890927.9855 14890927.9855 5708218.5585 5708218.5585
-1.301 14890927.9775 14890927.9775 5708218.55849 5708218.55848
-1.294 14890927.9683 14890927.9683 5708218.55847 5708218.55846
-1.287 14890927.9577 14890927.9577 5708218.55845 5708218.55844
-1.28 14890927.9456 14890927.9456 5708218.55842 5708218.55842
-1.273 14890927.9317 14890927.9317 5708218.55839 5708218.55838
-1.266 14890927.9157 14890927.9157 5708218.55836 5708218.55835
-1.259 14890927.8974 14890927.8974 5708218.55831 5708218.5583
-1.252 14890927.8766 14890927.8766 5708218.55826 5708218.55825
-1.245 14890927.8527 14890927.8527 5708218.5582 5708218.55819
-1.238 14890927.8254 14890927.8254 5708218.55813 5708218.55811
-1.231 14890927.7942 14890927.7942 5708218.55804 5708218.55802
-1.224 14890927.7587 14890927.7587 5708218.55794 5708218.55792
-1.217 14890927.7182 14890927.7182 5708218.55782 5708218.55779
-1.21 14890927.6721 14890927.6721 5708218.55767 5708218.55765
-1.203 14890927.6195 14890927.6195 5708218.5575 5708218.55747
-1.196 14890927.5598 14890927.5598 5708218.5573 5708218.55727
-1.189 14890927.4919 14890927.4919 5708218.55706 5708218.55702
-1.182 14890927.4148 14890927.4148 5708218.55678 5708218.55674
-1.175 14890927.3272 14890927.3272 5708218.55644 5708218.5564
-1.168 14890927.228 14890927.228 5708218.55605 5708218.556
-1.161 14890927.1155 14890927.1155 5708218.55559 5708218.55553
-1.154 14890926.9881 14890926.988 5708218.55504 5708218.55497
-1.147 14890926.8439 14890926.8439 5708218.5544 5708218.55433
-1.14 14890926.6809 14890926.6808 5708218.55365 5708218.55356
-1.133 14890926.4967 14890926.4967 5708218.55276 5708218.55267
-1.126 14890926.2887 14890926.2887 5708218.55173 5708218.55162
-1.119 14890926.054 14890926.054 5708218.55051 5708218.5504
-1.112 14890925.7894 14890925.7894 5708218.54909 5708218.54896
-1.105 14890925.4913 14890925.4913 5708218.54743 5708218.54728
-1.098 14890925.1557 14890925.1557 5708218.54548 5708218.54532
-1.091 14890924.7781 14890924.778 5708218.54321 5708218.54303
-1.084 14890924.3535 14890924.3535 5708218.54056 5708218.54037
-1.077 14890923.8766 14890923.8766 5708218.53748 5708218.53726
-1.07 14890923.3412 14890923.3412 5708218.53389 5708218.53364
-1.063 14890922.7407 14890922.7406 5708218.52971 5708218.52944
-1.056 14890922.0675 14890922.0675 5708218.52486 5708218.52455
-1.049 14890921.3134 14890921.3134 5708218.51923 5708218.51889
-1.042 14890920.4695 14890920.4694 5708218.5127 5708218.51232
-1.035 14890919.5254 14890919.5253 5708218.50513 5708218.50471
-1.028 14890918.4704 14890918.4703 5708218.49637 5708218.4959
-1.021 14890917.2919 14890917.2919 5708218.48623 5708218.48571
-1.014 14890915.9767 14890915.9767 5708218.47451 5708218.47393
-1.007 14890914.5098 14890914.5097 5708218.46098 5708218.46033
-1.0 14890912.8749 14890912.8749 5708218.44536 5708218.44464
-0.993 14890911.0544 14890911.0543 5708218.42736 5708218.42656
-0.986 14890909.0281 14890909.028 5708218.40662 5708218.40573
-0.979 14890906.7749 14890906.7747 5708218.38277 5708218.38179
-0.972 14890904.2709 14890904.2708 5708218.35534 5708218.35425
-0.965 14890901.4906 14890901.4904 5708218.32387 5708218.32266
-0.958 14890898.405 14890898.4048 5708218.28774 5708218.2864
-0.951 14890894.984 14890894.9838 5708218.24636 5708218.24487
-0.944 14890891.193 14890891.1928 5708218.19894 5708218.19729
-0.937 14890886.9958 14890886.9956 5708218.14469 5708218.14286
-0.93 14890882.3515 14890882.3512 5708218.08264 5708218.08062
-0.923 14890877.2163 14890877.2159 5708218.01175 5708218.00951
-0.916 14890871.5423 14890871.5419 5708217.93084 5708217.92836
-0.909 14890865.2775 14890865.2771 5708217.83855 5708217.83581
-0.902 14890858.3659 14890858.3653 5708217.73344 5708217.7304
-0.895 14890850.7448 14890850.7442 5708217.61374 5708217.61038
-0.888 14890842.3489 14890842.3482 5708217.47767 5708217.47396
-0.881 14890833.1052 14890833.1044 5708217.32302 5708217.31892
-0.874 14890822.9359 14890822.935 5708217.14758 5708217.14304
-0.867 14890811.7548 14890811.7538 5708216.94851 5708216.9435
-0.86 14890799.4726 14890799.4714 5708216.72309 5708216.71755
-0.853 14890785.9878 14890785.9864 5708216.46779 5708216.46167
-0.846 14890771.1957 14890771.1941 5708216.17905 5708216.1723
-0.839 14890754.9787 14890754.9769 5708215.85267 5708215.84522
-0.832 14890737.213 14890737.2109 5708215.48408 5708215.47585
-0.825 14890717.7641 14890717.7618 5708215.06823 5708215.05916
-0.818 14890696.4877 14890696.485 5708214.59939 5708214.58939
-0.811 14890673.2295 14890673.2265 5708214.07149 5708214.06047
-0.804 14890647.82 14890647.8166 5708213.4773 5708213.46516
-0.797 14890620.0827 14890620.0788 5708212.80955 5708212.79617
-0.79 14890589.8242 14890589.8198 5708212.05933 5708212.0446
-0.783 14890556.8396 14890556.8346 5708211.21784 5708211.20162
-0.776 14890520.9051 14890520.8994 5708210.27405 5708210.25619
-0.769 14890481.7899 14890481.7835 5708209.2173 5708209.19766
-0.762 14890439.237 14890439.2297 5708208.03427 5708208.01266
-0.755 14890392.9819 14890392.9736 5708206.71149 5708206.68773
-0.748 14890342.7327 14890342.7233 5708205.23336 5708205.20724
-0.741 14890288.1842 14890288.1736 5708203.58308 5708203.55437
-0.734 14890229.0091 14890228.9971 5708201.74241 5708201.71086
-0.727 14890164.8595 14890164.8459 5708199.69087 5708199.65622
-0.72 14890095.3676 14890095.3523 5708197.40693 5708197.36889
-0.713 14890020.1342 14890020.1168 5708194.86555 5708194.82379
-0.706 14889938.7468 14889938.7272 5708192.04154 5708191.99571
-0.699 14889850.7607 14889850.7386 5708188.90489 5708188.85461
-0.692 14889755.7072 14889755.6822 5708185.42578 5708185.37064
-0.685 14889653.0836 14889653.0555 5708181.568 5708181.50754
-0.678 14889542.3734 14889542.3417 5708177.29653 5708177.23025
-0.671 14889423.0116 14889422.9758 5708172.56864 5708172.49601
-0.664 14889294.4201 14889294.3798 5708167.34144 5708167.26187
-0.657 14889155.9711 14889155.9257 5708161.56601 5708161.47887
-0.65 14889007.0132 14889006.9621 5708155.1904 5708155.095
-0.643 14888846.8571 14888846.7996 5708148.15871 5708148.05429
-0.636 14888674.7768 14888674.7121 5708140.40941 5708140.29516
-0.629 14888490.0134 14888489.9407 5708131.87813 5708131.75315
-0.622 14888291.7529 14888291.6712 5708122.49155 5708122.35487
-0.615 14888079.1625 14888079.0708 5708112.17622 5708112.0268
-0.608 14887851.3576 14887851.2547 5708100.84677 5708100.68346
-0.601 14887607.4117 14887607.2961 5708088.41819 5708088.23976
-0.594 14887346.349 14887346.2194 5708074.79023 5708074.59532
-0.587 14887067.1708 14887067.0255 5708059.86576 5708059.65292
-0.58 14886768.8045 14886768.6416 5708043.52963 5708043.29727
-0.573 14886450.1598 14886449.9774 5708025.66657 5708025.41299
-0.566 14886110.071 14886109.8668 5708006.14755 5708005.87088
-0.559 14885747.3387 14885747.1102 5707984.8372 5707984.53543
-0.552 14885360.7106 14885360.4549 5707961.59131 5707961.26226
-0.545 14884948.8801 14884948.5942 5707936.25426 5707935.89557
-0.538 14884510.4972 14884510.1777 5707908.66404 5707908.27315
-0.531 14884044.1319 14884043.775 5707878.64024 5707878.2144
-0.524 14883548.3352 14883547.9367 5707846.00248 5707845.53869
-0.517 14883021.5925 14883021.1476 5707810.54677 5707810.04177
-0.51 14882462.3271 14882461.8308 5707772.069 5707771.51931
-0.503 14881868.9105 14881868.357 5707730.33618 5707729.738
-0.496 14881239.681 14881239.0639 5707685.12183 5707684.47107
-0.489 14880572.8886 14880572.2011 5707636.16536 5707635.45761
-0.482 14879866.767 14879866.0013 5707583.20663 5707582.43712
-0.475 14879119.4569 14879118.6044 5707525.95981 5707525.1234
-0.468 14878329.0628 14878328.1142 5707464.12885 5707463.21999
-0.461 14877493.6326 14877492.5776 5707397.40155 5707396.41426
-0.454 14876611.1487 14876609.9758 5707325.44773 5707324.37554
-0.447 14875679.5521 14875678.2487 5707247.92551 5707246.76149
-0.44 14874696.6905 14874695.2427 5707164.46293 5707163.19956
-0.433 14873660.4047 14873658.7971 5707074.68842 5707073.3176
-0.426 14872568.4756 14872566.6915 5706978.19398 5706976.707
-0.419 14871418.6085 14871416.6292 5706874.56876 5706872.95622
-0.412 14870208.4803 14870206.2854 5706763.36021 5706761.61201
-0.405 14868935.7287 14868933.296 5706644.12573 5706642.23101
-0.398 14867597.9172 14867595.2219 5706516.37282 5706514.31988
-0.391 14866192.604 14866189.6192 5706379.61042 5706377.38671
-0.384 14864717.2618 14864713.9577 5706233.30964 5706230.90165
-0.377 14863169.3378 14863165.682 5706076.92955 5706074.32276
-0.37 14861546.2423 14861542.1991 5705909.90611 5705907.08494
-0.363 14859845.3229 14859840.8532 5705731.65446 5705728.60216
-0.356 14858063.9102 14858058.9713 5705541.57346 5705538.27207
-0.349 14856199.2535 14856193.7984 5705339.02398 5705335.45419
-0.342 14854248.6217 14854242.599 5705123.36787 5705119.50894
-0.335 14852209.2595 14852202.613 5704893.92656 5704889.75623
-0.328 14850078.336 14850071.0042 5704650.01078 5704645.5052
-0.321 14847853.05 14847844.9657 5704390.89157 5704386.02516
-0.314 14845530.5591 14845521.6489 5704115.84895 5704110.59433
-0.307 14843107.9998 14843098.1835 5703824.11103 5703818.43885
-0.3 14840582.5237 14840571.7141 5703514.90904 5703508.78792
-0.293 14837951.2384 14837939.3402 5703187.4319 5703180.82819
-0.286 14835211.2462 14835198.1554 5702840.86089 5702833.73858
-0.279 14832359.662 14832345.2654 5702474.35346 5702466.67407
-0.272 14829393.5533 14829377.7274 5702087.05247 5702078.7748
-0.265 14826310.0197 14826292.6305 5701678.08568 5701669.16573
-0.258 14823106.118 14823087.0192 5701246.54711 5701236.93777
-0.251 14819778.9601 14819757.9924 5700791.5323 5700781.18321
-0.244 14816325.6892 14816302.6793 5700312.11354 5700300.97081
-0.237 14812743.3902 14812718.15 5699807.33821 5699795.34439
-0.23 14809029.2571 14809001.582 5699276.24536 5699263.33907
-0.223 14805180.4387 14805150.1071 5698717.87207 5698703.98789
-0.216 14801194.1478 14801160.9189 5698131.22908 5698116.29714
-0.209 14797067.6287 14797031.2418 5697515.33275 5697499.27865
-0.202 14792798.1515 14792758.3235 5696869.16829 5696851.91262
-0.195 14788382.9932 14788339.4173 5696191.72574 5696173.18385
-0.188 14783819.5138 14783771.8581 5695481.9829 5695462.06464
-0.181 14779105.0419 14779052.9468 5694738.91822 5694717.52755
-0.174 14774236.9974 14774180.0743 5693961.50686 5693938.54158
-0.167 14769212.809 14769150.6366 5693148.70972 5693124.06089
-0.16 14764029.9867 14763962.1095 5692299.49083 5692273.04245
-0.153 14758686.1181 14758612.0432 5691412.83141 5691384.45993
-0.146 14753178.7596 14753097.9554 5690487.67232 5690457.24654
-0.139 14747505.6477 14747417.5396 5689523.00508 5689490.38536
-0.132 14741664.4512 14741568.4204 5688517.79793 5688482.83608
-0.125 14735652.998 14735548.3762 5687471.04462 5687433.58303
-0.118 14729469.1352 14729355.2034 5686381.74824 5686341.61979
-0.111 14723110.817 14722986.7991 5685248.90827 5685205.93528
-0.104 14716575.9819 14716441.042 5684071.54525 5684025.53909
-0.097 14709862.7193 14709715.9581 5682848.69087 5682799.45152
-0.09 14702969.0946 14702809.5439 5681579.39331 5681526.70853
-0.083 14695893.2959 14695719.9157 5680262.71703 5680206.36192
-0.076 14688633.5695 14688445.2398 5678897.74075 5678837.47657
-0.069 14681188.2377 14680983.7545 5677483.55143 5677419.12509
-0.062 14673555.7033 14673333.7715 5676019.29985 5675950.44287
-0.055 14665734.3635 14665493.5954 5674504.09234 5674430.52084
-0.048 14657722.8245 14657461.7286 5672937.14332 5672858.55638
-0.041 14649519.5685 14649236.5487 5671317.62303 5671233.7027
-0.034 14641123.3173 14640816.6595 5669644.78196 5669555.19138
-0.027 14632532.7509 14632200.6228 5667917.88273 5667822.26626
-0.02 14623746.7296 14623387.1648 5666136.21996 5666034.20105
-0.013 14614764.0288 14614374.9219 5664299.1188 5664190.29939
-0.006 14605583.6017 14605162.7014 5662405.9398 5662289.8995
0.000999999999999 14596204.393 14595749.2903 5660456.06541 5660332.36003
0.008 14586625.4244 14586133.5462 5658448.90732 5658317.06814
0.015 14576845.8177 14576314.4101 5656383.91875 5656243.45034
0.022 14566864.7257 14566290.847 5654260.5706 5654110.95007
0.029 14556681.3256 14556061.8301 5652078.42145 5651919.09644
0.036 14546294.814 14545626.3512 5649837.00452 5649667.39342
0.043 14535704.5536 14534983.5437 5647535.9751 5647355.46398
0.05 14524909.7054 14524132.3399 5645174.94055 5644982.88348
0.057 14513909.7159 14513071.9293 5642753.61428 5642549.32982
0.064 14502703.8869 14501801.3582 5640271.71748 5640054.48925
0.071 14491291.7482 14490319.8678 5637729.03381 5637498.10642
0.078 14479672.6507 14478626.5127 5635125.37089 5634879.9493
0.085 14467846.0725 14466720.4606 5632460.58019 5632199.82821
0.092 14455811.5501 14454600.9157 5629734.52702 5629457.56491
0.099 14443568.5381 14442266.9889 5626947.09843 5626653.00176
0.106 14431116.6337 14429717.9011 5624098.23985 5623786.03584
0.113 14418455.4009 14416952.8292 5621187.92231 5620856.58874
0.12 14405584.3257 14403970.8388 5618216.19024 5617864.65194
0.127 14392502.9612 14390771.0654 5615183.09805 5614810.22772
0.134 14379210.8869 14377352.6225 5612088.77535 5611693.38815
0.141 14365707.4447 14363714.3912 5608933.32462 5608514.17923
0.148 14351992.249 14349855.4693 5605716.93385 5605272.72641
0.155 14338064.665 14335774.7141 5602439.78611 5601969.1516
0.162 14323924.2964 14321471.1564 5599102.13505 5598603.64042
0.169 14309570.4992 14306943.568 5595704.23912 5595176.38253
0.176 14295002.6145 14292190.6833 5592246.38478 5591687.59341
0.183 14280220.1984 14277211.4108 5588728.85793 5588137.48415
0.19 14265222.4731 14262004.3088 5585151.94737 5584526.26724
0.197 14250008.8441 14246568.0592 5581515.99426 5580854.20167
0.204 14234578.6486 14230901.2624 5577821.3604 5577121.56593
0.211 14218931.026 14215002.2575 5574068.44439 5573328.66937
0.218 14203065.2856 14198869.5671 5570257.67555 5569475.85425
0.225 14186980.5225 14182501.4096 5566389.48082 5565563.45141
0.232 14170675.6874 14165895.8769 5562464.29587 5561591.80314
0.239 14154149.903 14149051.1324 5558482.58079 5557561.26614
0.246 14137401.9943 14131965.064 5554444.78761 5553472.19228
0.253 14120430.9919 14114635.65 5550351.40541 5549324.95926
0.26 14103235.673 14097060.602 5546202.91422 5545119.93524
0.267 14085814.6174 14079237.3993 5541999.79563 5540857.48708
0.274 14068166.8292 14061163.8761 5537742.51553 5536537.96009
0.281 14050290.7453 14042837.279 5533431.54897 5532161.70709
0.288 14032184.9931 14024254.9452 5529067.37828 5527729.07947
0.295 14013848.1674 14005414.1666 5524650.48951 5523240.43162
0.302 13995278.5677 13986311.8289 5520181.36899 5518696.10869
0.309 13976474.8105 13966945.1684 5515660.52019 5514096.47749
0.316 13957435.022 13947310.7804 5511088.38886 5509441.83323
0.323 13938157.4275 13927405.3979 5506465.46381 5504732.51931
0.33 13918640.2444 13907225.5831 5501792.18281 5499968.81314
0.337 13898881.4206 13886767.6707 5497069.00351 5495151.01758
0.344 13878879.0449 13866027.9533 5492296.3502 5490279.3856
0.351 13858631.009 13845002.5085 5487474.63438 5485354.1571
0.358 13838134.8914 13823687.0561 5482604.27416 5480375.57535
0.365 13817388.8268 13802077.7581 5477685.64148 5475343.82864
0.372 13796390.3302 13780170.1393 5472719.17863 5470259.17425
0.379 13775137.0503 13757959.7008 5467705.25486 5465121.78409
0.386 13753626.6844 13735441.987 5462644.24165 5459931.83237
0.393 13731856.6203 13712612.0556 5457536.45827 5454689.42673
0.4 13709824.6491 13689465.4314 5452382.22478 5449394.68281
0.407 13687527.9317 13665996.7805 5447181.80429 5444047.63954
0.414 13664963.9804 13642201.1857 5441935.5021 5438648.38533
0.421 13642130.1384 13618073.3265 5436643.54533 5433196.91022
0.428 13619023.5235 13593607.7173 5431306.19553 5427693.24522
0.435 13595641.3375 13568798.699 5425923.65281 5422137.33782
0.442 13571980.6595 13543640.4632 5420496.05969 5416529.07624
0.449 13548038.31 13518126.8961 5415023.648 5410868.4345
0.456 13523811.5542 13492252.1533 5409506.53113 5405155.25415
0.463 13499297.2679 13466010.0003 5403944.97477 5399389.52753
0.47 13474492.3546 13439394.003 5398339.11334 5393571.09821
0.477 13449393.78 13412397.8011 5392689.10299 5387699.83123
0.484 13423998.3456 13385014.6171 5386994.96742 5381775.43774
0.491 13398303.1008 13357238.0233 5381256.73588 5375797.64164
0.498 13372304.674 13329060.8646 5375474.45886 5369766.1613
0.505 13346000.0241 13300476.4105 5369648.1089 5363680.64205
0.512 13319385.9794 13271477.5105 5363777.69549 5357540.74081
0.519 13292459.055 13242056.7668 5357863.14902 5351346.03562
0.526 13265215.8632 13212206.575 5351904.45732 5345096.13439
0.533 13237652.9269 13181919.2019 5345901.41508 5338790.44155
0.54 13209766.737 13151186.8542 5339854.0168 5332428.55494
0.547 13181553.7962 13120001.5134 5333762.07691 5326009.8669
0.554 13153010.6508 13088355.2476 5327625.5223 5319533.87482
0.561 13124133.7981 13056239.7928 5321444.22615 5312999.99503
0.568 13094919.5835 13023646.7785 5315218.02751 5306407.60128
0.575 13065364.5453 12990567.7298 5308946.62892 5299755.8964
0.582 13035464.9255 12956994.0219 5302629.69476 5293044.04042
0.589 13005217.1853 12922916.9208 5296267.04835 5286271.31417
0.596 12974617.5808 12888327.6089 5289858.17422 5279436.64579
0.603 12943662.6198 12853217.2581 5283402.81951 5272539.19406
0.61 12912348.1096 12817576.4019 5276900.44654 5265577.80368
0.617 12880670.0944 12781395.5582 5270350.74267 5258551.5092
0.624 12848624.4436 12744665.0486 5263753.11303 5251459.02206
0.631 12816207.2717 12707375.4824 5257107.08252 5244299.15216
0.638 12783414.0265 12669516.577 5250412.13173 5237070.61456
0.645 12750240.5627 12631078.5968 5243667.54793 5229771.89586
0.652 12716682.71 12592051.5607 5236872.80645 5222401.62132
0.659 12682735.5836 12552424.9035 5230027.17061 5214958.16566
0.666 12648395.011 12512188.5767 5223129.90501 5207439.84164
0.673 12613655.5925 12471331.5446 5216180.1631 5199844.80685
0.68 12578512.9967 12429843.6775 5209177.24246 5192171.30067
0.687 12542961.6334 12387713.8092 5202119.99942 5184417.05273
0.694 12506996.7783 12344931.6201 5195007.58564 5176580.04456
0.701 12470612.2338 12301485.4889 5187838.87963 5168657.87864
0.708 12433802.2426 12257364.2702 5180612.89043 5160648.24117
0.715 12396560.487 12212556.4905 5173328.542 5152548.62011
0.722 12358881.0372 12167051.3056 5165984.48917 5144356.17602
0.729 12320756.4081 12120836.4951 5158579.73452 5136068.32695
0.736 12282179.4986 12073900.5827 5151112.67722 5127681.78527
0.743 12243143.0518 12026232.3043 5143582.04209 5119193.50723
0.75 12203638.118 11977819.1598 5135986.33212 5110600.12996
0.757 12163656.8119 11928650.0675 5128324.06083 5101898.19724
0.764 12123188.778 11878712.1369 5120593.81032 5093084.20694
0.771 12082225.11 11827994.457 5112793.867 5084154.27685
0.778 12040754.2498 11776484.2252 5104922.53059 5075104.37695
0.785 11998765.6697 11724170.4621 5096978.01673 5065930.36273
0.792 11956246.2375 11671040.4045 5088958.59306 5056627.91357
0.799 11913182.9901 11617082.4444 5080862.32966 5047192.48675
0.806 11869561.4162 11562284.6123 5072687.5267 5037619.56204
0.813 11825366.9846 11506635.875 5064431.89272 5027903.95406
0.82 11780582.3967 11450123.9032 5056093.77247 5018041.00787
0.827 11735189.8839 11392737.063 5047670.85169 5008025.25814
0.834 11689170.714 11334464.7 5039160.88522 4997851.24344
0.841 11642502.9223 11275294.55 5030561.8071 4987513.55169
0.848 11595165.3003 11215216.6807 5021871.24258 4977006.39604
0.855 11547133.1153 11154219.1873 5013087.35367 4966324.36569
0.862 11498381.9467 11092292.7598 5004207.40716 4955461.16935
0.869 11448884.1649 11029426.2837 4995229.4267 4944411.04923
0.876 11398611.5333 10965610.9334 4986150.90054 4933167.84364
0.883 11347533.5125 10900836.568 4976969.57092 4921725.3442
0.89 11295617.6178 10835094.6991 4967682.9107 4910077.22706
0.897 11242830.0682 10768376.8167 4958288.56649 4898217.15293
0.904 11189135.6696 10700675.6317 4948783.81566 4886138.49382
0.911 11134497.0237 10631983.3335 4939166.37214 4873835.03226
0.918 11078874.7465 10562292.8546 4929433.72594 4861300.34653
0.925 11022229.066 10491598.7527 4919583.0537 4848527.81415
0.932 10964517.1139 10419894.5223 4909612.04963 4835511.3043
0.939 10905695.9741 10347176.3278 4899517.89683 4822244.39166
0.946 10845722.9769 10273439.4365 4889298.48996 4808721.26794
0.953 10784553.0432 10198681.3744 4878950.792 4794935.58184
0.96 10722143.5007 10122899.42 4868472.73292 4780881.79174
0.967 10658448.215 10046092.5331 4857861.63904 4766554.29424
0.974 10593425.7266 9968260.21628 4847114.96976 4751947.41893
0.981 10527030.6748 9889403.47631 4836230.12485 4737055.96473
0.988 10459221.7123 9809524.13749 4825204.34633 4721874.66103
0.995 10389958.5689 9728625.39672 4814035.05186 4706398.83203
1.002 10319202.7463 9646711.09398 4802719.57076 4690623.81844
1.009 10246918.5875 9563786.24391 4791255.51643 4674545.69359
1.016 10173072.6513 9479857.38522 4779640.1517 4658160.58481
1.023 10097637.3858 9394931.70752 4767870.98826 4641465.01661
1.03 10020584.8051 9309018.22456 4755945.3514 4624455.97947
1.037 9941897.12029 9222127.24534 4743860.78388 4607130.69629
1.044 9861555.33827 9134269.9185 4731614.59709 4589486.97999
1.051 9779551.13068 9045459.66468 4719204.51987 4571523.01364
1.058 9695876.74089 8955709.92313 4706627.89529 4553237.50743
1.065 9610534.09308 8865037.26551 4693882.13595 4534629.2095
1.072 9523529.03745 8773458.77502 4680964.52955 4515697.51567
1.079 9434872.45822 8680993.37233 4667872.18834 4496442.05401
1.086 9344585.37843 8587661.0555 4654602.65815 4476863.40759
1.093 9252690.14405 8493483.43372 4641152.95508 4456961.76308
1.1 9159221.07577 8398483.81588 4627520.65587 4436738.43333
1.107 9064213.30709 8302685.94017 4613703.14111 4416195.09677
1.114 8967712.8173 8206116.31819 4599697.54738 4395333.23792
1.121 8869768.12924 8108801.27977 4585501.25888 4374155.40852
1.128 8770432.39202 8010770.59102 4571111.17698 4352663.61928
1.135 8669765.13608 7912052.87457 4556524.75761 4330861.22656
1.142 8567827.19789 7812680.97518 4541739.10849 4308751.18708
1.149 8464687.27623 7712685.78626 4526751.24228 4286337.06626
1.156 8360412.11618 7612103.04358 4511558.2058 4263622.52583
1.163 8255077.92334 7510967.47336 4496156.66953 4240611.35316
1.17 8148758.35501 7409316.17713 4480543.41444 4217307.79335
1.177 8041529.35444 7307186.3333 4464715.51857 4193716.5291
1.184 7933467.18907 7204617.04376 4448669.18878 4169841.61804
1.191 7824648.38456 7101648.95552 4432401.36537 4145687.7874
1.198 7715148.98887 6998321.60804 4415908.66276 4121260.05127
1.205 7605041.79542 6894678.3737 4399187.38137 4096562.76127
1.212 7494401.87412 6790760.24022 4382234.01624 4071601.1506
1.219 7383296.3476 6686612.20142 4365044.25549 4046379.47745
1.226 7271794.93318 6582276.56255 4347614.6284 4020903.10709
1.233 7159960.54538 6477799.79245 4329940.62162 3995176.58823
1.24 7047855.76889 6373225.1655 4312018.29109 3969204.80219
1.247 6935538.67342 6268600.34062 4293843.00151 3942992.55553
1.254 6823064.61375 6163970.65421 4275410.1904 3916544.44011
1.261 6710488.42331 6059383.39321 4256715.21596 3889865.31452
1.268 6597854.39217 5954884.4665 4237753.64914 3862959.93482
1.275 6485210.53564 5850521.3193 4218519.74603 3835832.58516
1.282 6372596.46907 5746341.70614 4199008.47068 3808487.64334
1.289 6260051.48495 5642391.30415 4179214.36902 3780929.59162
1.296 6147611.26359 5538718.70544 4159131.57337 3753162.38514
1.303 6035308.46158 5435369.01038 4138754.43325 3725190.3681
1.31 5923176.18044 5332389.79284 4118076.1216 3697017.27146
1.317 5811242.73522 5229825.63864 4097090.98153 3668647.26409
1.324 5699539.47948 5127723.18277 4075791.35136 3640084.01882
1.331 5588091.65341 5026125.93976 4054171.46679 3611331.39772
1.338 5476930.05877 4925079.42119 4032223.31208 3582393.18948
1.345 5366079.20393 4824626.41083 4009940.27241 3553273.18265
1.352 5255568.40844 4724810.40122 3987314.76588 3523975.24097
1.359 5145423.75752 4625672.38646 3964339.65109 3494503.11388
1.366 5035675.18138 4527254.1144 3941006.64222 3464860.51312
1.373 4926352.55239 4429595.91275 3917307.28532 3435051.10594
1.38 4817485.69982 4332736.20992 3893233.94288 3405078.63912
1.387 4709108.9046 4236714.02631 3868777.32205 3374946.87383
1.394 4601253.93569 4141565.42718 3843929.89581 3344659.63317
1.401 4493958.11527 4047326.3346 3818681.96945 3314220.87505
1.408 4387256.59311 3954030.61411 3793026.09359 3283634.47495
1.415 4281189.42495 3861711.41836 3766952.27775 3252904.51271
1.422 4175794.6463 3770399.93138 3740453.30991 3222035.08749
1.429 4071114.91848 3680126.55833 3713519.42069 3191030.60234
1.436 3967191.46213 3590919.62827 3686142.87253 3159895.58965
1.443 3864067.82456 3502806.78388 3658315.3046 3128634.71399
1.45 3761788.33546 3415813.06828 3630028.69685 3097252.64053
1.457 3660398.94679 3329963.48212 3601275.91796 3065754.36252
1.464 3559945.79276 3245280.47261 3572048.50419 3034144.87628
1.471 3460475.35365 3161785.58351 3542340.877 3002429.22033
1.478 3362035.2385 3079498.75388 3512145.17305 2970612.86863
1.485 3264672.32616 2998438.53621 3481456.96879 2938701.11829
1.492 3168433.30855 2918621.29128 3450270.35994 2906699.87952
1.499 3073364.53187 2840062.71284 3418581.7047 2874614.6543
1.506 2979511.20265 2762775.97681 3386387.24838 2842451.6377
1.513 2886917.84677 2686773.72221 3353684.48433 2810216.66574
1.52 2795627.56522 2612066.12246 3320471.87138 2777916.28038
1.527 2705682.80502 2538662.48273 3286748.70058 2745556.90656
1.534 2617123.89072 2466570.52992 3252515.95092 2713145.20205
1.541 2529989.78643 2395796.26317 3217774.89545 2680687.75431
1.548 2444318.43543 2326345.08306 3182529.58479 2648191.59173
1.555 2360144.45223 2258219.87344 3146784.00587 2615663.73412
1.562 2277502.03776 2191423.60838 3110544.40209 2583111.07824
1.569 2196422.00793 2125956.72156 3073817.9837 2550541.09112
1.576 2116934.30455 2061819.74335 3036613.4388 2517960.81786
1.583 2039064.94104 1999010.45333 2998942.03194 2485377.99898
1.59 1962838.88784 1937526.97325 2960814.55304 2452799.77629
1.597 1888277.00738 1877364.65444 2922246.08733 2420234.07429
1.604 1815398.98484 1818519.31054 2883249.83443 2387688.14172
1.611 1744220.49575 1760984.08637 2843844.26633 2355170.03662
1.618 1674756.16909 1704752.31632 2804047.04946 2322687.41489
1.625 1607016.61454 1649815.6006 2763878.26195 2290248.15828
1.632 1541010.79898 1596165.0048 2723359.03888 2257859.93735
1.639 1476744.90428 1543790.75805 2682511.78824 2225530.77817
1.646 1414221.74942 1492681.47477 2641361.62388 2193268.65682
1.653 1353442.93027 1442826.31311 2599932.14099 2161081.24223
1.66 1294406.19231 1394212.24354 2558251.59283 2128976.73184
1.667 1237108.21121 1346827.05306 2516345.41422 2096962.72755
1.674 1181542.04394 1300656.45848 2474244.06378 2065047.38483
1.681 1127699.44887 1255686.84896 2431974.66461 2033238.22526
1.688 1075568.63807 1211902.65484 2389569.2369 2001543.35276
1.695 1025136.93976 1169289.13397 2347056.31118 1969970.15934
1.702 976388.135 1127829.60451 2304468.92845 1938526.63915
1.709 929305.365783 1087508.1027 2261838.27296 1907220.2986
1.716 883868.451572 1048307.31757 2219196.12578 1876058.77244
1.723 840056.70725 1010210.29874 2176574.58149 1845049.38657
1.73 797846.705947 973199.291025 2134004.68226 1814199.66994
1.737 757213.588806 937256.002405 2091519.51416 1783517.0336
1.744 718131.355554 902362.6364 2049148.46856 1753008.51423
1.751 680571.851202 868500.160193 2006924.28728 1722681.51097
1.758 644506.341733 835650.375914 1964875.41551 1692542.81445
1.765 609904.411687 803794.112795 1923032.64528 1662599.50883
1.772 576735.029615 772912.760576 1881423.56913 1632858.16187
1.779 544965.515861 742986.799787 1840076.85091 1603325.58124
1.786 514563.263847 713997.493988 1799018.68513 1574008.04721
1.793 485493.816381 685925.083398 1758275.51937 1544912.07785
1.8 457722.900821 658750.592558 1717871.74356 1516043.78414
1.807 431214.831888 632454.279103 1677831.21782 1487409.27015
1.814 405934.538593 607017.162709 1638175.94514 1459014.29065
1.821 381845.472445 582419.653431 1598927.27848 1430864.67446
1.828 358911.539162 558642.398541 1560105.386 1402966.02184
1.835 337096.246605 535666.3181 1521728.48309 1375323.63787
1.842 316362.837855 513471.978939 1483814.37709 1347942.92761
1.849 296674.782304 492040.519031 1446378.85088 1320828.83667
1.856 277995.641343 471352.972067 1409436.4334 1293986.29863
1.863 260289.310355 451390.737899 1373000.81383 1267419.93668
1.87 243519.704443 432135.070399 1337083.7464 1241134.26869
1.877 227651.665671 413567.849053 1301696.60168 1215133.5383
1.884 212649.739635 395670.606321 1266848.68747 1189421.87408
1.891 198479.297217 378425.517937 1232548.28663 1164003.1438
1.898 185105.920676 361814.499879 1198803.24014 1138881.08265
1.905 172496.349037 345820.26766 1165619.25674 1114059.09543
1.912 160617.129653 330425.174977 1133002.55391 1089540.57767
1.919 149436.182349 315612.175736 1100956.90624 1065328.59334
1.926 138921.731441 301364.339206 1069486.67527 1041426.06609
1.933 129042.791339 287664.910718 1038594.09171 1017835.75422
1.94 119769.133255 274497.477671 1008281.89819 994560.182654
1.947 111071.451952 261845.962392 978550.530679 971601.61477
1.954 102921.313795 249694.551234 949401.315734 948962.207803
1.961 95291.0691826 238027.655526 920833.371924 926643.778929
1.968 88154.2701204 226830.18625 892846.614763 904648.084724
1.975 81484.943205 216087.067867 865439.078903 882976.53763
1.982 75258.0967141 205783.704422 838608.971342 861630.433625
1.989 69449.6153075 195905.564801 812353.956465 840610.855024
1.996 64036.4927525 186438.785515 786670.943171 819918.630024
2.003 58996.1653897 177369.358831 761557.13017 799554.525426
2.01 54307.4205719 168683.935666 737008.179672 779518.947774
2.017 49949.6142718 160369.234923 713020.941657 759812.30217
2.024 45903.0507544 152412.349389 689590.479004 740434.663884
2.031 42148.8395888 144800.600101 666713.00731 721386.075611
2.038 38669.0210768 137521.748354 644383.066132 702666.202115
2.045 35446.495861 130563.795256 622596.161939 684274.742218
2.052 32464.9560179 123915.062187 601346.408453 666210.975901
2.059 29709.0656801 117564.280255 580628.678968 648474.256744
2.066 27164.0546861 111500.329606 560436.695357 631063.518704
2.073 24815.914065 105712.440743 540764.733561 613977.692572
2.08 22651.4334971 100190.056856 521606.335918 597215.47064
2.087 20658.1618927 94923.1133202 502955.245721 580775.405514
2.094 18824.1403879 89901.5473994 484804.872071 564655.953039
2.101 17138.3072637 85115.853744 467148.152306 548855.273551
2.108 15590.0747911 80556.6024121 449978.591782 533371.600785
2.115 14169.5154288 76214.7353954 433288.77419 518202.812187
2.122 12867.265296 72081.3770631 417071.969813 503346.874105
2.129 11674.5586513 68148.0301254 401320.680544 488801.396169
2.136 10583.2004714 64406.423406 386027.809224 474564.087215
2.143 9585.49633206 60848.5699214 371185.653559 460632.287309
2.15 8674.33009591 57466.8071146 356786.882308 447003.473478
2.157 7842.95719224 54253.6396233 342823.585693 433674.745874
2.164 7085.0723286 51201.8219806 329288.278402 420643.27768
2.171 6394.84462485 48304.3472674 316172.898822 407906.026529
2.178 5766.84465199 45554.5385328 303469.803786 395459.931016
2.185 5195.95369112 42945.792096 291170.883045 383301.81329
2.192 4677.50513045 40471.9083363 279268.101293 371428.324371
2.199 4207.10403261 38126.7726109 267753.48559 359836.203741
2.206 3780.69056507 35904.5580922 256618.801149 348521.911829
2.213 3394.49909551 33799.5888745 245856.046037 337482.042379
2.22 3045.0507589 31806.4583938 235457.101938 326712.938795
2.227 2729.1515886 29919.9500919 225413.896587 316211.0569
2.234 2443.8424976 28135.0570996 215718.266258 305972.599603
2.241 2186.43220972 26447.0070992 206362.208566 295993.925123
2.248 1954.40532553 24851.1664833 197337.532198 286271.116345
2.255 1745.44459027 23343.0694194 188636.304964 276800.371238
2.262 1557.44391223 21918.4511808 180250.338845 267577.725574
2.269 1388.46640701 20573.249027 172171.828004 258599.292233
2.276 1236.71705719 19303.4895204 164392.662528 249861.068227
2.283 1100.58128609 18105.4592145 156905.015037 241359.010524
2.29 978.562649206 16975.523119 149700.987922 233089.14837
2.297 869.297150724 15910.2378772 142772.766428 225047.350025
2.304 771.540978999 14906.2748193 136112.594218 217229.613978
2.311 684.158333139 13960.4758818 129712.906541 209631.815265
2.318 606.125330639 13069.8204521 123566.125997 202249.931306
2.325 536.504406901 12231.4266902 117664.816004 195079.809409
2.332 474.457236689 11442.5640344 112001.672869 188117.447571
2.339 419.2099918 10700.6011795 106569.410188 181358.67816
2.346 370.060440501 10003.0097941 101360.922087 174799.462542
2.353 326.380337873 9347.4050994 96369.0863229 168435.664642
2.36 287.599228839 8731.51499233 91587.0972661 162263.280437
2.367 253.196905271 8153.14280511 87008.0191492 156278.210274
2.374 222.711391792 7610.24270387 82625.2449803 150476.412876
2.381 195.721294617 7100.82894386 78432.1293944 144853.897296
2.388 171.847174263 6623.0296907 74422.2295207 139406.619165
2.395 150.748979244 6175.05023692 70589.1457406 134130.642475
2.402 132.119393936 5755.19489197 66926.7347159 129022.01058
2.409 115.686507047 5361.85414407 63428.8993929 124076.854215
2.416 101.203883353 4993.50297389 60089.729716 119291.269049
2.423 88.4549807098 4648.70310928 56903.4725974 114661.48645
2.43 77.2421593014 4326.08012241 53864.4618525 110183.660867
2.437 67.3888073982 4024.31661496 50967.1817919 105854.069465
2.444 58.7392126717 3742.18549219 48206.2118861 101668.951449
2.451 51.1538188927 3478.51690584 45576.3796698 97624.6926817
2.458 44.507309927 3232.19313501 43072.4917036 93717.6148748
2.465 38.6897504726 3002.17609447 40689.6468197 89944.1501746
2.472 33.6024564453 2787.46707273 38422.9547935 86300.7653424
2.479 29.1575617959 2587.12887306 36267.7292428 82783.9461127
2.486 25.2777100126 2400.27012597 34219.3487279 79390.262677
2.493 21.8936361365 2226.05275967 32273.4043005 76116.3265996
2.5 18.9452188793 2063.68616962 30425.5826045 72958.8234977
2.507 16.3784607318 1912.42737522 28671.7254473 69914.4609423
2.514 14.1467583741 1771.5778006 27007.8335654 66980.0625738
2.521 12.2080102493 1640.47621916 25429.9967948 64152.4333883
2.528 10.5251835352 1518.48983803 23934.4307185 61428.4831402
2.535 9.06607071954 1405.03678736 22517.4710221 58805.1270589
2.542 7.8021877859 1299.5617456 21175.6297806 56279.4134651
2.549 6.70833512074 1201.54043971 19905.4501542 53848.358251
2.556 5.76266449107 1110.48713346 18703.6935997 51509.0997181
2.563 4.94587800689 1025.93864879 17567.1584674 49258.802473
2.57 4.24097075449 947.4622918 16492.8007125 47094.6852268
2.577 3.63324300779 874.649589617 15477.6489791 45014.0311902
2.584 3.10964023825 807.118779579 14518.8769558 43014.189682
2.591 2.659053346 744.511339434 13613.759785 41092.5725657
2.598 2.27158281884 686.493571114 12759.6807586 39246.6379341
2.605 1.93884166482 632.752185415 11954.1523034 37473.9383736
2.612 1.65332321088 582.993814269 11194.7565789 35772.0385718
2.619 1.40853048167 536.937886538 10479.1690699 34138.5856079
2.626 1.19888521962 494.329788436 9805.16865129 32571.2562197
2.633 1.01952043207 454.926194486 9170.64511572 31067.833073
2.64 0.86619217852 418.500097015 8573.53393652 29626.0906041
2.647 0.735262419242 384.841683802 8011.91129326 28243.9122962
2.654 0.623569841601 353.752601054 7483.89431556 26919.2038309
2.661 0.528355361144 325.048447534 6987.70329094 25649.9325064
2.668 0.447278390177 298.556289467 6521.62039745 24434.1144843
2.675 0.378275175102 274.115655712 6084.01584246 23269.8318764
2.682 0.31962512803 251.576280488 5673.33857477 22155.2182534
2.689 0.269805228428 230.799830024 5288.10611181 21088.4562038
2.696 0.227549646959 211.656440256 4926.92254648 20067.801163
2.703 0.191734913798 194.02593618 4588.44016965 19091.5319715
2.71 0.161404648672 177.793366362 4271.37079353 18157.9879882
2.717 0.135747619298 162.855795577 3974.49992993 17265.5461075
2.724 0.114065692451 149.114715426 3696.67432664 16412.6596073
2.731 0.0957586478949 136.479281754 3436.78101229 15597.7877332
2.738 0.080317564433 124.865760435 3193.78651109 14819.4744396
2.745 0.0673074615316 114.195625203 2966.69037494 14076.2828844
2.752 0.0563520519459 104.396272414 2754.55125072 13366.8299498
2.759 0.0471382517396 95.39999001 2556.4707863 12689.7688826
2.766 0.0393917083313 87.1444708345 2371.59948337 12043.8065847
2.773 0.032888493304 79.5714537554 2199.13740712 11427.6902017
2.78 0.0274314906379 72.6279528338 2038.32502997 10840.2079961
2.787 0.022860084383 66.264171851 1888.45206107 10280.2010884
2.794 0.0190327983169 60.434612226 1748.83856139 9746.53422027
2.801 0.0158312222262 55.0957197553 1618.83726714 9238.11390415
2.808 0.0131560637368 50.2090073487 1497.84663284 8753.88156559
2.815 0.0109230552907 45.7375997076 1385.29487489 8292.82939542
2.822 0.00906074317826 41.6478644761 1280.63812586 7853.96123152
2.829 0.00750918242685 37.9089036947 1183.37242703 7436.34028422
2.836 0.00621798776194 34.4919511214 1093.01557449 7039.04564388
2.843 0.00514392770405 31.37057742 1009.11556691 6661.19660944
2.85 0.00425174244523 28.5202417745 931.24574025 6301.93859589
2.857 0.00351069502129 25.9185775274 859.00448613 5960.4553528
2.864 0.00289624297381 23.5446736149 792.016654555 5635.96007275
2.871 0.00238687910276 21.3797606752 729.929195082 5327.69601784
2.878 0.00196543333489 19.406164317 672.413280012 5034.94238056
2.885 0.00161688405442 17.6079496286 619.157473863 4756.99739722
2.892 0.00132887484135 15.9698454611 569.865940157 4493.18643853
2.899 0.00109115625487 14.478531619 524.267934277 4242.86235082
2.906 0.000895151621728 13.1212363829 482.105536535 4005.40936835
2.913 0.000733686389068 11.8864310832 443.137084337 3780.22360636
2.92 0.000600803488091 10.7635674747 407.13894518 3566.73938835
2.927 0.000491579844505 9.74288702415 373.899659179 3364.40319876
2.934 0.000401823234281 8.8154889788 343.221740919 3172.68848366
2.941 0.000328183751185 7.97313492662 314.920630266 2991.08650778
2.948 0.000267753777966 7.2083960374 288.823679245 2819.1133856
2.955 0.000218263773814 6.51432058779 264.770497593 2656.30523007
2.962 0.000177731773795 5.88475481739 242.61181734 2502.21808687
2.969 0.00014460844447 5.313888985 222.208819637 2356.43081671
2.976 0.000117546517636 4.79655649681 203.431687338 2218.53573666
2.983 9.54572148095e-05 4.32779976445 186.157151602 2088.14174145
2.99 7.74466417688e-05 3.90334838633 170.274209943 1964.87694891
2.997 6.27774056659e-05 3.51910741552 155.676805161 1848.38762064
3.004 5.08408031138e-05 3.17141534087 142.26705923 1738.32958496
3.011 4.11365179156e-05 2.85693875129 129.954507019 1634.38147115
3.018 3.32580688304e-05 2.57261004537 118.654582506 1536.23045947
3.025 2.6861749137e-05 2.31565443979 108.288638929 1443.5802736
3.032 2.16786044016e-05 2.08350882223 98.7838089823 1356.14607088
3.039 1.74760080855e-05 1.87388870173 90.072469695 1273.65788586
3.046 1.40765754937e-05 1.68465255175 82.0919936512 1195.85833422
3.053 1.13257941322e-05 1.51393169194 74.7848619077 1122.5022472
3.06 9.10545839541e-06 1.35995674586 68.0975470033 1053.35797135
3.067 7.31333430299e-06 1.22117585227 61.9807079875 988.202493911
3.074 5.86828136841e-06 1.09609819699 56.3874460135 926.822314211
3.081 4.70432532011e-06 0.983454785407 51.2762240336 869.016174662
3.088 3.76782550683e-06 0.882029607519 46.6072294553 814.59264803
3.095 3.01507431533e-06 0.790744586242 42.3442593749 763.36697094
3.102 2.41050433485e-06 0.70862413006 38.4539094964 715.167074864
3.109 1.92570986951e-06 0.634774196935 34.9052823093 669.826416204
3.116 1.53683063404e-06 0.568393625114 31.669792123 627.187853009
3.123 1.22558989218e-06 0.508743054016 28.721137877 587.101107101
3.13 9.76223981078e-07 0.455171651994 26.035149034 549.424215781
3.137 7.76996847801e-07 0.407067867737 23.5894622929 514.022550156
3.144 6.17703727757e-07 0.363905809442 21.3638434444 480.768479336
3.151 4.90707962816e-07 0.325186020999 19.3394188547 449.541840573
3.158 3.89436686111e-07 0.290476437118 17.4990612344 420.227602303
3.165 3.08768215747e-07 0.259361620515 15.8264600455 392.715852871
3.172 2.44576013819e-07 0.231491855644 14.307406815 366.903872291
3.179 1.93554000217e-07 0.206532561979 12.9282432319 342.693939767
3.186 1.5304225155e-07 0.184189326033 11.6767223253 319.992497999
3.193 1.20897702586e-07 0.164197594634 10.5415734394 298.712611187
3.2 9.54379000594e-08 0.146315679644 9.51246842326 278.770635407
3.207 7.52585175983e-08 0.130329237844 8.57991425525 260.087913036
3.214 5.93068700842e-08 0.116040448301 7.73522162205 242.58963369
3.221 4.66770669645e-08 0.103277444501 6.97049642433 226.205356282
3.228 3.67109176747e-08 0.0918782830211 6.2784288616 210.868607543
3.235 2.88367506338e-08 0.0817057314341 5.65251189366 196.516685581
3.242 2.26362383192e-08 0.0726290719842 5.08665500494 183.090739962
3.249 1.77508992405e-08 0.0645367425737 4.57542135678 170.534764359
3.256 1.39065682975e-08 0.0573214243369 4.1136212716 158.795335894
3.263 1.08842363011e-08 0.0508936975039 3.69680628731 147.822958432
3.27 8.51104682588e-09 0.0451682306728 3.32069049209 137.570524399
3.277 6.64963214781e-09 0.0400704195868 2.98148035137 127.993301907
3.284 5.19042174187e-09 0.0355337666667 2.67569813041 119.049804191
3.291 4.04885082619e-09 0.0314976463571 2.40018182563 110.700360243
3.298 3.15476646498e-09 0.0279088976754 2.15204844068 102.907779767
3.305 2.45671557904e-09 0.0247184123 1.9286679579 95.6368855588
3.312 1.91050258266e-09 0.0218841013434 1.72768198276 88.854668208
3.319 1.4847997827e-09 0.01936618676 1.54690187175 82.5301149392
3.326 1.15241479904e-09 0.0171314468657 1.3844125293 76.6341316187
3.333 8.93894992979e-10 0.0151481517898 1.23841403781 71.1394797322
3.34 6.92637326281e-10 0.0133895744339 1.10732642609 66.0203994858
3.347 5.36182075194e-10 0.0118300057991 0.989637983921 61.2523530389
3.354 4.14655751163e-10 0.010448223724 0.884072703238 56.812805243
3.361 3.2038365573e-10 0.00922404822132 0.789399559723 52.6802941297
3.368 2.47339211743e-10 0.00813993145918 0.704541641063 48.8346083942
3.375 1.90764133175e-10 0.0071803739297 0.628516826483 45.2570346061
3.382 1.47047589963e-10 0.0063312599519 0.56043775601 41.9297897391
3.389 1.13212346245e-10 0.00558036159295 0.499503098944 38.8362526965
3.396 8.71219236546e-11 0.00491636453481 0.444983095038 35.9607864417
3.403 6.69442019654e-11 0.00432970591439 0.396232644481 33.2887722824
3.41 5.14123924438e-11 0.0038113201924 0.352651167647 30.8065280167
3.417 3.9427280493e-11 0.00335374331173 0.313722356799 28.5012943981
3.424 3.02202354405e-11 0.00294982984359 0.278958824818 26.3611483924
3.431 2.31376748984e-11 0.00259363644472 0.247939865298 24.3748900152
3.438 1.76984264557e-11 0.00227944996131 0.220262119031 22.5318612822
3.445 1.35240441836e-11 0.00200259371724 0.195589988782 20.8223612543
3.452 1.03249156248e-11 0.00175864093946 0.173599636063 19.2371428852
3.459 7.87622827811e-12 0.00154375918882 0.154010684867 17.7675704003
3.466 6.00232860399e-12 0.001354597179 0.13656913508 16.4056604799
3.473 4.57212172667e-12 0.0011881033605 0.121046581233 15.1438739557
3.48 3.47818319973e-12 0.00104166820276 0.10723903302 13.9751854193
3.487 2.64508180609e-12 0.000912871762998 0.0949607681204 12.8930193444
3.494 2.00823462437e-12 0.0007996974062 0.0840501013597 11.8912538564
3.501 1.52408432936e-12 0.000700227657897 0.0743559310512 10.9641773184
3.508 1.15484230256e-12 0.000612905538384 0.0657506522687 10.1064981621
3.515 8.74680465318e-13 0.000536237770662 0.0581132876555 9.31327771892
3.522 6.61715156342e-13 0.000468997161709 0.0513411189546 8.57991025335
3.529 5.00144078384e-13 0.000410005598557 0.0453355145142 7.9020156414
3.536 3.77625210426e-13 0.000358305852795 0.0400154951064 7.27564318
3.543 2.84863310376e-13 0.000312996868168 0.0353029957964 6.69702309458
3.55 2.14722325255e-13 0.000273301246153 0.0311310340381 6.16266413152
3.557 1.61686588441e-13 0.000238546565141 0.027439416408 5.66934370244
3.564 1.21706162275e-13 0.000208120154561 0.0241741930436 5.21403720948
3.571 9.14835527803e-14 0.000181505140588 0.0212877753585 4.79393493845
3.578 6.87525784125e-14 0.000158220914346 0.0187367949395 4.40641975648
3.585 5.15762642433e-14 0.000137872612447 0.016484095769 4.04906632208
3.592 3.868017904e-14 0.000120083735061 0.0144948106278 3.71961743705
3.599 2.89588946243e-14 0.000104552635827 0.0127400102817 3.41599679195
3.606 2.1673834948e-14 9.09896284467e-05 0.0111921585201 3.13626772621
3.613 1.62014073513e-14 7.91593466674e-05 0.00982824577755 2.87863802912
3.62 1.21000042297e-14 6.8836286786e-05 0.00862616025369 2.64140371171
3.627 9.0269520696e-15 5.98384149051e-05 0.00756796567906 2.42304195188
3.634 6.7283655574e-15 5.19954942058e-05 0.00663640962752 2.22209799715
3.641 5.01138309803e-15 4.51610225352e-05 0.00581680188663 2.03723574152
3.648 3.72860338092e-15 3.92097557853e-05 0.00509606488295 1.86722382229
3.655 2.77349992854e-15 3.40274246222e-05 0.00446250057341 1.71091344827
3.662 2.05992003547e-15 2.95189739196e-05 0.0039059294975 1.56724097709
3.669 1.52989469402e-15 2.55957510326e-05 0.00341705691448 1.43522004804
3.676 1.13397305093e-15 2.21859438844e-05 0.0029880495813 1.31394126746
3.683 8.40406209013e-16 1.92209069419e-05 0.00261152605372 1.20255982603
3.69 6.21665332924e-16 1.66463449019e-05 0.00228146712486 1.10030459185
3.697 4.59767337536e-16 1.44100766609e-05 0.00199212344426 1.00645631329
3.704 3.39581937725e-16 1.24701590589e-05 0.00173876383439 0.920354809451
3.711 2.50602423713e-16 1.07865137752e-05 0.00151684175758 0.841372344612
3.718 1.84724841546e-16 9.32696960861e-06 0.00132270914031 0.768953120946
3.725 1.36045253788e-16 8.06166402404e-06 0.00115286902353 0.702565550708
3.732 1.00123552417e-16 6.96494125582e-06 0.00100436279961 0.641725398178
3.739 7.360586349e-17 6.01513908493e-06 0.000874584551736 0.5859871425
3.746 5.41053340532e-17 5.19245446672e-06 0.000761205096094 0.534937530139
3.753 3.97053888383e-17 4.48065115706e-06 0.000662226963736 0.488195309643
3.76 2.91428283845e-17 3.86453743068e-06 0.000575821375208 0.445408333958
3.767 2.13426093866e-17 3.33197878174e-06 0.00050047264948 0.406253771188
3.774 1.56309667716e-17 2.87135039924e-06 0.00043474676475 0.370432069655
3.781 1.14240655363e-17 2.4735696937e-06 0.000377493825279 0.337672052462
3.788 8.34892152624e-18 2.12990658516e-06 0.000327612343326 0.307720658227
3.795 6.09283859216e-18 1.83341413946e-06 0.000284209009798 0.280347597104
3.802 4.44291153554e-18 1.57747649215e-06 0.000246426119512 0.255333816003
3.809 3.23583322445e-18 1.3568082722e-06 0.000213582111612 0.232487168091
3.816 2.35467356173e-18 1.16654425155e-06 0.000185026648646 0.211623661263
3.823 1.71232194536e-18 1.0025083232e-06 0.000160212389201 0.192577037682
3.83 1.24378372909e-18 8.61220161178e-07 0.000138662880053 0.175194621327
3.837 9.03483949854e-19 7.39490173051e-07 0.000119952163163 0.159335566869
3.844 6.55107324608e-19 6.34741678669e-07 0.000103720532035 0.144870445737
3.851 4.75195222465e-19 5.44555648961e-07 8.96375892051e-05 0.131680125951
3.858 3.43840485712e-19 4.67026368522e-07 7.74340588936e-05 0.119656069262
3.865 2.48857979243e-19 4.00324890233e-07 6.68542200964e-05 0.108697622325
3.872 1.79699780077e-19 3.43038776167e-07 5.76963065653e-05 0.0987144608529
3.879 1.29773666948e-19 2.93811071601e-07 4.97666278621e-05 0.089622212614
3.886 9.35732877659e-20 2.51572068746e-07 4.29102490851e-05 0.0813447817018
3.893 6.74229326922e-20 2.1530711653e-07 3.69786670974e-05 0.07380974199
3.9 4.85175132047e-20 1.84208814336e-07 3.18548870877e-05 0.0669541522812
3.907 3.4884081146e-20 1.5754076339e-07 2.74279044177e-05 0.0607176776297
3.914 2.50657676717e-20 1.3467097802e-07 2.36046858241e-05 0.0550462239568
3.921 1.79895407237e-20 1.15079883735e-07 2.03052738036e-05 0.0498902236795
3.928 1.29135644398e-20 9.82899067123e-08 1.74581051073e-05 0.0452041835775
3.935 9.25160283398e-21 8.39209944888e-08 1.50037111685e-05 0.0409464783829
3.942 6.6322544965e-21 7.16151338867e-08 1.2887271285e-05 0.0370789079488
3.949 4.74144384748e-21 6.10940722983e-08 1.10648460226e-05 0.0335669028509
3.956 3.39130582e-21 5.20904007189e-08 9.49456829158e-06 0.030378405749
3.963 2.41946055103e-21 4.43998666938e-08 8.14391141379e-06 0.0274849124158
3.97 1.72659034033e-21 3.78264600609e-08 6.98160619239e-06 0.0248597607303
3.977 1.23005468514e-21 3.22170017266e-08 5.98296196327e-06 0.0224791250686
3.984 8.75770534968e-22 2.74268704407e-08 5.1243737943e-06 0.0203203115844
3.991 6.22656255806e-22 2.33413513329e-08 4.3873855261e-06 0.0183637794782
3.998 4.42344559601e-22 1.98568621194e-08 3.75460191192e-06 0.0165907798258
4.005 3.14059042931e-22 1.68844631654e-08 3.2114915212e-06 0.0149846295846
4.012 2.22703839094e-22 1.43520560434e-08 2.74573424181e-06 0.0135300798291
4.019 1.57982041799e-22 1.21931516422e-08 2.34628296476e-06 0.0122132009212
4.026 1.11829143742e-22 1.035563328e-08 2.00410874755e-06 0.0110213079999
4.033 7.92305037304e-23 8.79024149463e-09 1.71085633535e-06 0.0099427883779
4.04 5.59632843929e-23 7.45919314071e-09 1.45993848959e-06 0.00896720897319
4.047 3.95574727748e-23 6.32614429632e-09 1.24506059667e-06 0.00808489028662
4.054 2.78825005282e-23 5.36362055865e-09 1.06140380644e-06 0.00728730762671
4.061 1.96624942156e-23 4.54530203427e-09 9.04332478632e-07 0.00656647388093
4.068 1.3840082118e-23 3.8507845956e-09 7.70230387383e-07 0.00591531883486
4.075 9.73688564632e-24 3.26090511591e-09 6.55651980646e-07 0.00532710236324
4.082 6.83976809209e-24 2.76050076247e-09 5.57921137477e-07 0.00479607323249
4.089 4.80108424446e-24 2.33602743688e-09 4.74534468777e-07 0.00431670937454
4.096 3.36810863091e-24 1.97584277016e-09 4.03405863347e-07 0.0038841325916
4.103 2.3598247775e-24 1.67064438578e-09 3.42791867825e-07 0.00349389682133
4.11 1.65431637116e-24 1.41182292596e-09 2.91125339583e-07 0.0031419580052
4.117 1.15702300926e-24 1.19273174354e-09 2.47147005963e-07 0.00282465261
4.124 8.10182861645e-25 1.00706814267e-09 2.09686957655e-07 0.00253863317798
4.131 5.65397935958e-25 8.50059387693e-10 1.77837684221e-07 0.00228091541636
4.138 3.94964376636e-25 7.17112507316e-10 1.50729935659e-07 0.00204872808218
4.145 2.75049490847e-25 6.04788932557e-10 1.27707482551e-07 0.00183965453018
4.152 1.91673010336e-25 5.09802331599e-10 1.08139099638e-07 0.00165142619231
4.159 1.33297890971e-25 4.29623734132e-10 9.15379242788e-08 0.00148205411987
4.166 9.26679348017e-26 3.61891817171e-10 7.74419861643e-08 0.0013296405408
4.173 6.4315024376e-26 3.04741546088e-10 6.54945672229e-08 0.00119258042139
4.18 4.4606863038e-26 2.56526131656e-10 5.53647306483e-08 0.0010693320046
4.187 3.09204555737e-26 2.15827645904e-10 4.67771900336e-08 0.000958542626902
4.194 2.14052281298e-26 1.81529753917e-10 3.95052940645e-08 0.000858983495639
4.201 1.48294174372e-26 1.52595378636e-10 3.33447143803e-08 0.000769541183378
4.208 1.0247696788e-26 1.28235903992e-10 2.81340725217e-08 0.000689212746784
4.215 7.09224139004e-27 1.07701214948e-10 2.37228503418e-08 0.000617083055209
4.222 4.89009113808e-27 9.04302870322e-11 1.99961285061e-08 0.000552342889403
4.229 3.37606618971e-27 7.58832467183e-11 1.6843630146e-08 0.000494239843421
4.236 2.32281491986e-27 6.36595563159e-11 1.41831953708e-08 0.000442124383455
4.243 1.59962594605e-27 5.33775404745e-11 1.19358598155e-08 0.000395385513253
4.25 1.09911544541e-27 4.47454549421e-11 1.00413588621e-08 0.000353492709653
4.257 7.55072666047e-28 3.74926307877e-11 8.44278492882e-09 0.000315939335493
4.264 5.17767449937e-28 3.14055375125e-11 7.09642048149e-09 0.000282300581841
4.271 3.54834406787e-28 2.62979308087e-11 5.96206961697e-09 0.000252168334174
4.278 2.43036411872e-28 2.20090989321e-11 5.00633574606e-09 0.000225186844404
4.285 1.66238954058e-28 1.84143972758e-11 4.20214439749e-09 0.000201034143884
4.292 1.13818083956e-28 1.53975774921e-11 3.52500705518e-09 0.000179419466122
4.299 7.7713862782e-29 1.28715605269e-11 2.95591679839e-09 0.000160082505265
4.306 5.3160226768e-29 1.07532811006e-11 2.4770771699e-09 0.000142785961707
4.313 3.62149591288e-29 8.98135174126e-12 2.07510957891e-09 0.00012732178621
4.32 2.47108173074e-29 7.49673022763e-12 1.73715913428e-09 0.000113496231003
4.327 1.67975544474e-29 6.25597987735e-12 1.4537672037e-09 0.000101143747391
4.334 1.14318924486e-29 5.21785569975e-12 1.21585695528e-09 9.01082721642e-05
4.341 7.76085798215e-30 4.35102312315e-12 1.01656892494e-09 8.02556052512e-05
4.348 5.26884248769e-30 3.62661133007e-12 8.49461117795e-10 7.14574897332e-05
4.355 3.56968214834e-30 3.02185750385e-12 7.09606944859e-10 6.3607275492e-05
4.362 2.41734558515e-30 2.51716314847e-12 5.92519668653e-10 5.66025255005e-05
4.369 1.63603714062e-30 2.09557153976e-12 4.94474211533e-10 5.0354486566e-05
4.376 1.10574386205e-30 1.74412933931e-12 4.12498169746e-10 4.47831679071e-05
4.383 7.48201628413e-31 1.45070767496e-12 3.43893438012e-10 3.98165374424e-05
4.39 5.04779690693e-31 1.20635496484e-12 2.86602205586e-10 3.53905352421e-05
4.397 3.41301880205e-31 1.00251001875e-12 2.38690513385e-10 3.14467888218e-05
4.404 2.29729833696e-31 8.32918162013e-13 1.9872625192e-10 2.79345742572e-05
4.411 1.54931449238e-31 6.91569753803e-13 1.65332300331e-10 2.48065685578e-05
4.418 1.04054940606e-31 5.7407792939e-13 1.37507220576e-10 2.20227535678e-05
4.425 6.99877823212e-32 4.76294217148e-13 1.14292115544e-10 1.95453213929e-05
4.432 4.69450272549e-32 3.9508429303e-13 9.4968946825e-11 1.73420733345e-05
4.439 3.14980551255e-32 3.27581559647e-13 7.88674438428e-11 1.53822169787e-05
4.446 2.10851433384e-32 2.71525960627e-13 6.54770543846e-11 1.36403513554e-05
4.453 1.41100305181e-32 2.24997942981e-13 5.43374419799e-11 1.20920931697e-05
4.46 9.43632089667e-33 1.86331543971e-13 4.50665521473e-11 1.07164350614e-05
4.467 6.30206827107e-33 1.54273402212e-13 3.73644097104e-11 9.49453132986e-06
4.474 4.21451089742e-33 1.27645253997e-13 3.09577000651e-11 8.40945187791e-06
4.481 2.80959103541e-33 1.05590094535e-13 2.56415881303e-11 7.44624665456e-06
4.488 1.87779557467e-33 8.7286413415e-14 2.12228824165e-11 6.59129304747e-06
4.495 1.2488769897e-33 7.21405928768e-14 1.75606037974e-11 5.83286177928e-06
4.502 8.32503746561e-34 5.95831243963e-14 1.45191503374e-11 5.15998813935e-06
4.509 5.52443092614e-34 4.92012650164e-14 1.20010003036e-11 4.56349598101e-06
4.516 3.67247695386e-34 4.06065085874e-14 9.91303934883e-12 4.03469721127e-06
4.523 2.4339807109e-34 3.35067724435e-14 8.18613456776e-12 3.56626319429e-06
4.53 1.61412812446e-34 2.76370129373e-14 6.7561743046e-12 3.1511821247e-06
4.537 1.067641322e-34 2.27881644255e-14 5.57449821956e-12 2.78371395163e-06
4.544 7.060771769e-35 1.87851759282e-14 4.59768613836e-12 2.45835394936e-06
4.551 4.6662044991e-35 1.54755878025e-14 3.78970438156e-12 2.1703841502e-06
4.558 3.07957331529e-35 1.27464407315e-14 3.12271943373e-12 1.91559359516e-06
4.565 2.03550507694e-35 1.04911258997e-14 2.57127381071e-12 1.69020664725e-06
4.572 1.34092531587e-35 8.63320143832e-15 2.11661852457e-12 1.4909142301e-06
4.579 8.85932312123e-36 7.09924854844e-15 1.74101126382e-12 1.31469992717e-06
4.586 5.82218455451e-36 5.83676902908e-15 1.43168756906e-12 1.15899097333e-06
4.593 3.83637891098e-36 4.79549650921e-15 1.1763726166e-12 1.02137720865e-06
4.6 2.51548218362e-36 3.93924131923e-15 9.66330525224e-13 8.99862481665e-07
4.607 1.65285706127e-36 3.23411417596e-15 7.93248741043e-13 7.92552867456e-07
4.614 1.08244553419e-36 2.6547485415e-15 6.51004546802e-13 6.97865797275e-07
4.621 7.09582653983e-37 2.17831601956e-15 5.33959610226e-13 6.14286735181e-07
4.628 4.63775748035e-37 1.78679186374e-15 4.37848285717e-13 5.40584828742e-07
4.635 3.03147924482e-37 1.4653073561e-15 3.58904863093e-13 4.75581304099e-07
4.642 1.9798186478e-37 1.20086203999e-15 2.94003853683e-13 4.18270671225e-07
4.649 1.29132640411e-37 9.83969707113e-16 2.40770475132e-13 3.67760461936e-07
4.656 8.43638554232e-38 8.05643184919e-16 1.9702423645e-13 3.23251656452e-07
4.663 5.49234280673e-38 6.59527404568e-16 1.61186845398e-13 2.84049504143e-07
4.67 3.58730983198e-38 5.39509028324e-16 1.31760120059e-13 2.49520232407e-07
4.677 2.32968593626e-38 4.41260080227e-16 1.07680975533e-13 2.19128472816e-07
4.684 1.51750400274e-38 3.60646752839e-16 8.79278135413e-14 1.92371594766e-07
4.691 9.83230399431e-39 2.94710827419e-16 7.17807227943e-14 1.68837587693e-07
4.698 6.38629415189e-39 2.40697736649e-16 5.85573865249e-14 1.48134772274e-07
4.705 4.13297414443e-39 1.96553615535e-16 4.77589642821e-14 1.29938879049e-07
4.712 2.67854075626e-39 1.60446089545e-16 3.89294682266e-14 1.13939573285e-07
4.719 1.73002485258e-39 1.30926244149e-16 3.17249459051e-14 9.98863805844e-08
4.726 1.11783138956e-39 1.06817303045e-16 2.58450655181e-14 8.75398496022e-08
4.733 7.21498490133e-40 8.70859436877e-17 2.10404926907e-14 7.66966146949e-08
4.74 4.65135514265e-40 7.09895370509e-17 1.71248845366e-14 6.71772476373e-08
4.747 3.0037488935e-40 5.78219362298e-17 1.39264846403e-14 5.88212778896e-08
4.754 1.93275244654e-40 4.70904932251e-17 1.13230884947e-14 5.14903311118e-08
4.761 1.24804165732e-40 3.83207479671e-17 9.19836459184e-15 4.50580456673e-08
4.768 8.01010963297e-41 3.11799596273e-17 7.47086253268e-15 3.94187209829e-08
4.775 5.15820778032e-41 2.53512449629e-17 6.06239885592e-15 3.44729003001e-08
4.782 3.30282390203e-41 2.06090821677e-17 4.91839147602e-15 3.01398877399e-08
4.789 2.12081405678e-41 1.67447562128e-17 3.98733821116e-15 2.6342830644e-08
4.796 1.3564354782e-41 1.36031674833e-17 3.23184810888e-15 2.30186771962e-08
4.803 8.69262759289e-42 1.10471905904e-17 2.61800559005e-15 2.01070996334e-08
4.81 5.54874645559e-42 8.96818815473e-18 2.1202988378e-15 1.75597225279e-08
4.817 3.54461625963e-42 7.27934345378e-18 1.71669822468e-15 1.5330399919e-08
4.824 2.26127421372e-42 5.90406880495e-18 1.38890900057e-15 1.33800938344e-08
4.831 1.44110148424e-42 4.78814480237e-18 1.12348222921e-15 1.16745814916e-08
4.838 9.19964950391e-43 3.87983643487e-18 9.07975020465e-16 1.01832761548e-08
4.845 5.8512643606e-43 3.14351677773e-18 7.33683267524e-16 8.88003035838e-09
4.852 3.73569553691e-43 2.54484926956e-18 5.92299855616e-16 7.74093508575e-09
4.859 2.36978855309e-43 2.05996693423e-18 4.78083445433e-16 6.74618794712e-09
4.866 1.50879859425e-43 1.66621720275e-18 3.85531436552e-16 5.87711535688e-09
4.873 9.54824090207e-44 1.3475586557e-18 3.10836281274e-16 5.1187182527e-09
4.88 6.06198823134e-44 1.08924244889e-18 2.50422771545e-16 4.45668872476e-09
4.887 3.83216747029e-44 8.80340035805e-19 2.01712319079e-16 3.87939149941e-09
4.894 2.42888661282e-44 7.11279883384e-19 1.62384670001e-16 3.37569970957e-09
4.901 1.53246834188e-44 5.74461063342e-19 1.30699079739e-16 2.93674541268e-09
4.908 9.68069038856e-45 4.63910588319e-19 1.05169238906e-16 2.55409108732e-09
4.915 6.104634149e-45 3.74332883634e-19 8.4560416542e-17 2.22062401793e-09
4.922 3.84660829563e-45 3.02034366729e-19 6.79797292206e-17 1.9301511641e-09
4.929 2.42761456171e-45 2.43479296194e-19 5.4598080788e-17 1.6771390653e-09
4.936 1.52648179086e-45 1.96263008985e-19 4.3845125214e-17 1.4568996863e-09
4.943 9.63628148682e-46 1.58067318399e-19 3.51752809735e-17 1.26513968753e-09
4.95 6.04275613566e-46 1.27294287464e-19 2.82161938396e-17 1.09833849765e-09
4.957 3.80410812616e-46 1.02433105487e-19 2.26116736777e-17 9.53169113887e-10
4.964 2.37960086161e-46 8.24186772994e-20 1.81173304516e-17 8.26985572249e-10
4.971 1.49392184403e-46 6.62785399568e-20 1.45048909723e-17 7.17260266207e-10
4.978 9.33578165421e-47 5.32938672688e-20 1.16107393537e-17 6.21955317532e-10
4.985 5.85377693856e-47 4.28411941283e-20 9.28885921781e-18 5.39123446425e-10
4.992 3.65108315376e-47 3.44240371381e-20 7.42998161699e-18 4.67221581694e-10
4.999 2.28131375249e-47 2.76589883804e-20 5.94186108514e-18 4.04785882689e-10
5.006 1.42219667149e-47 2.22043067068e-20 4.74784317143e-18 3.50586229941e-10
5.013 8.86240227372e-48 1.78250993449e-20 3.79339332337e-18 3.03559236069e-10
5.02 5.52985294123e-48 1.42958460622e-20 3.0276973036e-18 2.6275471396e-10
5.027 3.43827226379e-48 1.14649867693e-20 2.41637057934e-18 2.27375080039e-10
5.034 2.14624702839e-48 9.18644303362e-21 1.92645544382e-18 1.96688629281e-10
5.041 1.33064557164e-48 7.36030571092e-21 1.5357318818e-18 1.70101343296e-10
5.048 8.28344377427e-49 5.8925170314e-21 1.2229922206e-18 1.4705070826e-10
5.055 5.1225212115e-49 4.71703311354e-21 9.73802770306e-19 1.27093682749e-10
5.062 3.18054948063e-49 3.77399653352e-21 7.74756832586e-19 1.09806541742e-10
5.069 1.96511753935e-49 3.01924983605e-21 6.16302089138e-19 9.48504925819e-11
5.076 1.2193409745e-49 2.41487649064e-21 4.8998517275e-19 8.19021554994e-11
5.083 7.51937495098e-50 1.93058612826e-21 3.89495930209e-19 7.07066485142e-11
5.09 4.64856131598e-50 1.54340522181e-21 3.09567583455e-19 6.10229803421e-11
5.097 2.86531797603e-50 1.23274059695e-21 2.45822538928e-19 5.26492004929e-11
5.104 1.76624362697e-50 9.84639810746e-22 1.95196361689e-19 4.54120440074e-11
5.111 1.08970699524e-50 7.85671644484e-22 1.54824345223e-19 3.91566327004e-11
5.118 6.70108830625e-51 6.26911245366e-22 1.22799163205e-19 3.37541950775e-11
5.125 4.13645320573e-51 4.99762663815e-22 9.72894791238e-20 2.90863717774e-11
5.132 2.53598776592e-51 3.9838933688e-22 7.70751993736e-20 2.50580343499e-11
5.139 1.56120051606e-51 3.17322355556e-22 6.09947906807e-20 2.15789240661e-11
5.146 9.54602061559e-52 2.52735293327e-22 4.82638591926e-20 1.85786242567e-11
5.153 5.86273804578e-52 2.01186843501e-22 3.81580835377e-20 1.59897249469e-11
5.16 3.58201639041e-52 1.60142329749e-22 3.01643204059e-20 1.37587608204e-11
5.167 2.20017398997e-52 1.27447678218e-22 2.38323284306e-20 1.18347689834e-11
5.174 1.34171539823e-52 1.01375911965e-22 1.88268536465e-20 1.01777821684e-11
5.181 8.20936329193e-53 8.06413882719e-23 1.48712446638e-20 8.75015024037e-12
5.188 5.00386009821e-53 6.40847568597e-23 1.17355286226e-20 7.52039949696e-12
5.195 3.05206840996e-53 5.0931503095e-23 9.26126893798e-21 6.46173873953e-12
5.202 1.86202742583e-53 4.0434321758e-23 7.29990549062e-21 5.55020402999e-12
5.209 1.13275118352e-53 3.21019179518e-23 5.75408639693e-21 4.7660641877e-12
5.216 6.91474508739e-54 2.54616776177e-23 4.5302034765e-21 4.09114682071e-12
5.223 4.19292716039e-54 2.0194852972e-23 3.56660963723e-21 3.51099172698e-12
5.23 2.55281230458e-54 1.60042995659e-23 2.80478247896e-21 3.01185400632e-12
5.237 1.54363968683e-54 1.26827658383e-23 2.20549763104e-21 2.58310925538e-12
5.244 9.37880369183e-55 1.00453549817e-23 1.73275477375e-21 2.21457970817e-12
5.251 5.66754130268e-55 7.95604545622e-24 1.36118994454e-21 1.89825563081e-12
5.258 3.44719241204e-55 6.30045801384e-24 1.06873999904e-21 1.62651485803e-12
5.265 2.07918269013e-55 4.98653121175e-24 8.39017749984e-22 1.39340760217e-12
5.272 1.25950470344e-55 3.94703247771e-24 6.58653368852e-22 1.1933515173e-12
5.279 7.59272746439e-56 3.12095135213e-24 5.16532936888e-22 1.0216899555e-12
5.286 4.58384806547e-56 2.46808511787e-24 4.05119336697e-22 8.74491362555e-13
5.293 2.76557990111e-56 1.94956769133e-24 3.17325594184e-22 7.48235847785e-13
5.3 1.66477549733e-56 1.54010298076e-24 2.48579401967e-22 6.40053916061e-13
5.307 1.00499301392e-56 1.21539872809e-24 1.94479171735e-22 5.47297186042e-13
5.314 6.02855566734e-57 9.59172746205e-25 1.5215869904e-22 4.67879156445e-13
5.321 3.6301417766e-57 7.56329708861e-25 1.18905401359e-22 3.99813229897e-13
5.328 2.17112244474e-57 5.96369867632e-25 9.29144325004e-23 3.41577611623e-13
5.335 1.30516758245e-57 4.70003913219e-25 7.25396621484e-23 2.91713854362e-13
5.342 7.80205050984e-58 3.70403846523e-25 5.66275261074e-23 2.49082771933e-13
5.349 4.70074711774e-58 2.91889852969e-25 4.41832867522e-23 2.12602405693e-13
5.356 2.80471694629e-58 2.29870921019e-25 3.4470002075e-23 1.81431849552e-13
5.363 1.68266396777e-58 1.81059621523e-25 2.68931947142e-23 1.54785546486e-13
5.37 1.00334881466e-58 1.42453122418e-25 2.09587699344e-23 1.32009407118e-13
5.377 5.99731752348e-59 1.12098976798e-25 1.63368051115e-23 1.12555843545e-13
5.384 3.57849879375e-59 8.8106681142e-26 1.27162996396e-23 9.59340406289e-14
5.391 2.13204200927e-59 6.92572990305e-26 9.89964453494e-24 8.17478990271e-14
5.398 1.27281391599e-59 5.43828758617e-26 7.69644039476e-24 6.96310461045e-14
5.405 7.55449279613e-60 4.27050292e-26 5.98406296107e-24 5.9297678148e-14
5.412 4.49916443005e-60 3.35063346235e-26 4.64684051852e-24 5.04752661347e-14
5.419 2.66187403145e-60 2.62889732032e-26 3.60835779614e-24 4.2956866322e-14
5.426 1.58341469426e-60 2.06162925842e-26 2.79936530995e-24 3.65441161641e-14
5.433 9.36472216307e-61 1.61675072238e-26 2.17158980772e-24 3.1083192174e-14
5.44 5.5907728645e-61 1.26786988086e-26 1.68376684437e-24 2.64283221575e-14
5.447 3.30024872502e-61 9.93557500194e-27 1.30540630138e-24 2.2466667433e-14
5.454 1.9614837298e-61 7.78775000996e-27 1.01218797251e-24 1.90933042707e-14
5.461 1.15700920688e-61 6.09691969887e-27 7.83904699077e-25 1.62210052974e-14
5.468 6.84904848999e-62 4.77431699731e-27 6.07267777975e-25 1.37773792848e-14
5.475 4.04179372531e-62 3.73388938908e-27 4.69722544065e-25 1.16974524779e-14
5.482 2.38388692934e-62 2.92063623366e-27 3.6341010453e-25 9.92932406839e-15
5.489 1.40734599536e-62 2.28200068623e-27 2.80753616013e-25 8.42488198794e-15
5.496 8.2660610064e-63 1.78313910505e-27 2.16925655049e-25 7.14696035724e-15
5.503 4.86895512903e-63 1.39213477914e-27 1.67388240382e-25 6.06007225418e-15
5.51 2.84991103613e-63 1.0868869818e-27 1.29164461992e-25 5.13749910342e-15
5.517 1.6776099701e-63 8.48180955987e-28 9.9574103129e-26 4.35363270551e-15
5.524 9.81727206229e-64 6.6190425846e-28 7.67584946044e-26 3.68875243965e-15
5.531 5.80887068289e-64 5.165753833e-28 5.91426674641e-26 3.12421628602e-15
5.538 3.39277959217e-64 4.02827487371e-28 4.55660360487e-26 2.64564795505e-15
5.545 1.99813641221e-64 3.1422053042e-28 3.51131754482e-26 2.23974511905e-15
5.552 1.16599562227e-64 2.44790307796e-28 2.70238486882e-26 1.89546360964e-15
5.559 6.83706096923e-65 1.90756597889e-28 2.08055420068e-26 1.60371928162e-15
5.566 3.99035659989e-65 1.48451899205e-28 1.59920352425e-26 1.35634628056e-15
5.573 2.3302839597e-65 1.15551088767e-28 1.22957224322e-26 1.14688897363e-15
5.58 1.36032654346e-65 8.98394387428e-29 9.43922080793e-27 9.69349625375e-16
5.587 7.90759298472e-66 6.98556812812e-29 7.24766030211e-27 8.19139756376e-16
5.594 4.60652101674e-66 5.42699421257e-29 5.55724887745e-27 6.91873110939e-16
5.601 2.66766597262e-66 4.21630305793e-29 4.26128177205e-27 5.84274341956e-16
5.608 1.5539974408e-66 3.27429547883e-29 3.26431989291e-27 4.93205342892e-16
5.615 8.99838884472e-67 2.54280465741e-29 2.50051922688e-27 4.16265593366e-16
5.622 5.27787149503e-67 1.97503998753e-29 1.91457096439e-27 3.51192081481e-16
5.629 3.05015403979e-67 1.53264179709e-29 1.46583262368e-27 2.96245700025e-16
5.636 1.78028101029e-67 1.18977831524e-29 1.1226013355e-27 2.49825560637e-16
5.643 1.02773160703e-67 9.22355589729e-30 8.58566209567e-28 2.10603996418e-16
5.65 5.97020176491e-68 7.15286536299e-30 6.56930835118e-28 1.77498900238e-16
5.657 3.44598347203e-68 5.53928225022e-30 5.01768920105e-28 1.49535909864e-16
5.664 1.99267476486e-68 4.29067026493e-30 3.83395223248e-28 1.25952735914e-16
5.671 1.15014823284e-68 3.31958563646e-30 2.9246779972e-28 1.06039578195e-16
5.678 6.61727018078e-69 2.56858756189e-30 2.23158043153e-28 8.92585884537e-17
5.685 3.81213666318e-69 1.98575047647e-30 1.70026984939e-28 7.50951234018e-17
5.692 2.18417674379e-69 1.53524222252e-30 1.29555626369e-28 6.31679408421e-17
5.699 1.25907447787e-69 1.18647009526e-30 9.86172862725e-29 5.31119981522e-17
5.706 7.21383478033e-70 9.16962409182e-31 7.50659391911e-29 4.46498404267e-17
5.713 4.19452156258e-70 7.08847317998e-31 5.71145339643e-29 3.75206863059e-17
5.72 2.39842537786e-70 5.47400425769e-31 4.34537123337e-29 3.15247761006e-17
5.727 1.38744663794e-70 4.22911189023e-31 3.30733194088e-29 2.64792179997e-17
5.734 7.92325763804e-71 3.26257224453e-31 2.51357162756e-29 2.22324705458e-17
5.741 4.56006545497e-71 2.51792743648e-31 1.91138307272e-29 1.8662166484e-17
5.748 2.60283972724e-71 1.94038149986e-31 1.45072028385e-29 1.56579220776e-17
5.755 1.49041321502e-71 1.49569609223e-31 1.1015716288e-29 1.31342823486e-17
5.762 8.50482827287e-72 1.15150706104e-31 8.34993222439e-30 1.10115005061e-17
5.769 4.84293742993e-72 8.86641523272e-32 6.33109957406e-30 9.22971685073e-18
5.776 2.75879998143e-72 6.82091501043e-32 4.79305717352e-30 7.7316093565e-18
5.783 1.56377586058e-72 5.24759481579e-32 3.62903370274e-30 6.47504144874e-18
5.79 8.91970315326e-73 4.03565761582e-32 2.74478895952e-30 5.41970209921e-18
5.797 5.05619348259e-73 3.10369680532e-32 2.0759739233e-30 4.53514073366e-18
5.804 2.91442409245e-73 2.3877053062e-32 1.56946457474e-30 3.79282870043e-18
5.811 1.64866957012e-73 1.83468752766e-32 1.18645477212e-30 3.17097879696e-18
5.818 9.45225369282e-74 1.41041590766e-32 8.97331605069e-31 2.64975537426e-18
5.825 5.33920242433e-74 1.0825061494e-32 6.77564762181e-31 2.21273478983e-18
5.832 3.04430934831e-74 8.31140485396e-33 5.11935838108e-31 1.84678028067e-18
5.839 1.71821323413e-74 6.370916185e-33 3.85978904762e-31 1.54001870671e-18
5.846 9.74213181196e-75 4.88423765928e-33 2.91136933651e-31 1.28335491571e-18
5.853 5.49553615307e-75 3.7390360621e-33 2.19160370197e-31 1.06828279902e-18
5.86 3.09700153417e-75 2.86210284551e-33 1.65005495884e-31 8.88476652536e-19
5.867 1.74432818516e-75 2.18817737945e-33 1.24002231784e-31 7.37875325813e-19
5.874 9.78061494881e-76 1.67235384086e-33 9.31701941712e-32 6.12056543633e-19
5.881 5.51948862533e-76 1.27699452631e-33 6.98961649553e-32 5.06794350319e-19
5.888 3.09491738563e-76 9.74436902966e-34 5.24050535146e-32 4.18915328387e-19
5.895 1.76815353484e-76 7.43177893948e-34 3.92439303665e-32 3.45456563894e-19
5.902 9.89278216627e-77 5.6532761974e-34 2.93547771929e-32 2.84161654951e-19
5.909 5.61944172339e-77 4.2956880159e-34 2.19389270911e-32 2.32988226482e-19
5.916 3.13800022311e-77 3.25118542889e-34 1.63355906954e-32 1.90246180452e-19
5.923 1.77117033371e-77 2.45449452151e-34 1.21404707141e-32 1.54596586721e-19
5.93 9.87071695142e-78 1.84233182072e-34 8.96894389402e-33 1.24826862688e-19
5.937 5.52843334287e-78 1.37565220075e-34 6.59652087512e-33 1.00017924746e-19
5.944 3.0696945002e-78 1.017878663e-34 4.80690555753e-33 7.93083803247e-20
5.951 1.69898444313e-78 7.45260166508e-35 3.46916362092e-33 6.20634873991e-20
5.958 9.33132372014e-79 5.36774996394e-35 2.46254406292e-33 4.76748003662e-20
5.965 5.0452394354e-79 3.77977823725e-35 1.71051311117e-33 3.57015888981e-20
5.972 2.68792129926e-79 2.56872605346e-35 1.14640679605e-33 2.57232597122e-20
5.979 1.36089897902e-79 1.64639920839e-35 7.25179444688e-34 1.74257626932e-20
5.986 6.44173417328e-80 9.45015367166e-36 4.10272896434e-34 1.05169471043e-20
5.993 2.26309976552e-80 4.07920720183e-36 1.75151926174e-34 4.77491093456e-21


==> FluxComparison/ARP220.dat <==
 1.657e-02	 1.210e-07
 1.812e-02	 1.710e-07
 1.982e-02	 2.430e-07
 2.169e-02	 3.320e-07
 2.372e-02	 4.420e-07
 2.594e-02	 5.580e-07
 2.838e-02	 7.000e-07
 3.104e-02	 8.480e-07
 3.396e-02	 9.860e-07
 3.714e-02	 1.170e-06
 4.063e-02	 1.370e-06
 4.444e-02	 1.500e-06
 4.860e-02	 1.590e-06
 5.317e-02	 1.650e-06
 5.815e-02	 1.690e-06
 6.362e-02	 1.630e-06
 6.958e-02	 1.560e-06
 7.611e-02	 1.610e-06
 8.325e-02	 1.700e-06
 9.106e-02	 2.410e-06
 9.961e-02	 1.690e-05
 1.089e-01	 7.330e-05
 1.191e-01	 7.200e-05
 1.303e-01	 3.400e-04
 1.425e-01	 4.770e-04
 1.560e-01	 5.320e-04
 1.670e-01	 5.920e-04
 1.706e-01	 6.350e-04
 1.865e-01	 7.120e-04
 2.041e-01	 8.260e-04
 2.176e-01	 8.400e-04
 2.233e-01	 8.270e-04
 2.436e-01	 8.650e-04
 2.442e-01	 8.690e-04
 2.671e-01	 1.276e-03
 2.921e-01	 2.012e-03
 3.196e-01	 2.790e-03
 3.495e-01	 3.558e-03
 3.823e-01	 6.206e-03
 4.182e-01	 1.036e-02
 4.575e-01	 1.495e-02
 5.004e-01	 1.624e-02
 5.472e-01	 2.028e-02
 5.986e-01	 2.359e-02
 6.548e-01	 2.601e-02
 7.162e-01	 2.883e-02
 7.834e-01	 3.307e-02
 8.570e-01	 3.754e-02
 9.373e-01	 4.480e-02
 1.026e+00	 5.057e-02
 1.122e+00	 5.276e-02
 1.220e+00	 5.624e-02
 1.240e+00	 5.747e-02
 1.260e+00	 5.902e-02
 1.280e+00	 6.048e-02
 1.300e+00	 6.222e-02
 1.320e+00	 6.434e-02
 1.340e+00	 6.641e-02
 1.360e+00	 6.820e-02
 1.380e+00	 6.819e-02
 1.400e+00	 6.862e-02
 1.420e+00	 6.965e-02
 1.440e+00	 7.075e-02
 1.460e+00	 7.134e-02
 1.480e+00	 7.398e-02
 1.500e+00	 7.694e-02
 1.520e+00	 7.946e-02
 1.540e+00	 8.161e-02
 1.560e+00	 8.364e-02
 1.580e+00	 8.584e-02
 1.600e+00	 8.881e-02
 1.620e+00	 9.215e-02
 1.640e+00	 9.368e-02
 1.660e+00	 9.341e-02
 1.680e+00	 9.301e-02
 1.700e+00	 9.266e-02
 1.720e+00	 9.254e-02
 1.740e+00	 9.196e-02
 1.760e+00	 9.069e-02
 1.780e+00	 9.003e-02
 1.800e+00	 8.944e-02
 1.820e+00	 8.893e-02
 1.840e+00	 8.790e-02
 1.860e+00	 8.715e-02
 1.880e+00	 8.630e-02
 1.900e+00	 8.554e-02
 1.920e+00	 8.468e-02
 1.940e+00	 8.370e-02
 1.960e+00	 8.260e-02
 1.980e+00	 8.212e-02
 2.000e+00	 8.154e-02
 2.020e+00	 8.050e-02
 2.040e+00	 7.963e-02
 2.060e+00	 7.865e-02
 2.080e+00	 7.814e-02
 2.100e+00	 7.727e-02
 2.120e+00	 7.632e-02
 2.140e+00	 7.556e-02
 2.160e+00	 7.444e-02
 2.180e+00	 7.353e-02
 2.200e+00	 7.254e-02
 2.220e+00	 7.178e-02
 2.240e+00	 7.095e-02
 2.260e+00	 6.908e-02
 2.280e+00	 6.643e-02
 2.300e+00	 6.298e-02
 2.320e+00	 5.970e-02
 2.340e+00	 5.697e-02
 2.360e+00	 5.482e-02
 2.380e+00	 5.328e-02
 2.400e+00	 5.240e-02
 2.420e+00	 5.184e-02
 2.440e+00	 5.086e-02
 2.460e+00	 5.059e-02
 2.480e+00	 5.029e-02
 2.500e+00	 5.022e-02
 2.520e+00	 4.982e-02
 2.540e+00	 4.981e-02
 2.560e+00	 4.935e-02
 2.580e+00	 4.929e-02
 2.600e+00	 4.920e-02
 2.620e+00	 4.930e-02
 2.640e+00	 4.980e-02
 2.660e+00	 5.029e-02
 2.680e+00	 5.075e-02
 2.700e+00	 5.119e-02
 2.740e+00	 5.201e-02
 2.780e+00	 5.297e-02
 2.820e+00	 5.386e-02
 2.860e+00	 5.492e-02
 2.900e+00	 5.592e-02
 2.940e+00	 5.683e-02
 2.980e+00	 5.767e-02
 3.020e+00	 5.844e-02
 3.060e+00	 5.912e-02
 3.100e+00	 5.971e-02
 3.140e+00	 6.022e-02
 3.169e+00	 6.151e-02
 3.178e+00	 5.719e-02
 3.189e+00	 5.729e-02
 3.199e+00	 5.710e-02
 3.209e+00	 5.865e-02
 3.218e+00	 5.750e-02
 3.227e+00	 6.053e-02
 3.236e+00	 6.301e-02
 3.247e+00	 6.283e-02
 3.275e+00	 7.902e-02
 3.284e+00	 8.442e-02
 3.295e+00	 8.395e-02
 3.305e+00	 7.633e-02
 3.314e+00	 6.627e-02
 3.324e+00	 6.472e-02
 3.335e+00	 5.986e-02
 3.345e+00	 6.014e-02
 3.353e+00	 5.610e-02
 3.363e+00	 5.655e-02
 3.373e+00	 5.794e-02
 3.384e+00	 5.435e-02
 3.391e+00	 5.702e-02
 3.401e+00	 5.834e-02
 3.410e+00	 5.532e-02
 3.421e+00	 5.593e-02
 3.431e+00	 5.537e-02
 3.440e+00	 5.638e-02
 3.450e+00	 5.397e-02
 3.459e+00	 5.659e-02
 3.471e+00	 5.639e-02
 3.480e+00	 5.541e-02
 3.490e+00	 5.552e-02
 3.498e+00	 5.820e-02
 3.509e+00	 5.555e-02
 3.517e+00	 5.940e-02
 3.526e+00	 5.793e-02
 3.536e+00	 5.664e-02
 3.547e+00	 5.552e-02
 3.557e+00	 5.566e-02
 3.566e+00	 5.360e-02
 3.576e+00	 5.805e-02
 3.586e+00	 5.526e-02
 3.595e+00	 5.525e-02
 3.605e+00	 5.702e-02
 3.615e+00	 5.788e-02
 3.625e+00	 5.969e-02
 3.634e+00	 5.337e-02
 3.645e+00	 5.462e-02
 3.653e+00	 5.585e-02
 3.663e+00	 5.787e-02
 3.673e+00	 5.788e-02
 3.682e+00	 5.263e-02
 3.692e+00	 5.697e-02
 3.701e+00	 5.592e-02
 3.711e+00	 6.072e-02
 3.722e+00	 5.906e-02
 3.731e+00	 5.702e-02
 3.741e+00	 5.715e-02
 3.750e+00	 5.547e-02
 3.929e+00	 5.472e-02
 4.224e+00	 4.865e-02
 4.519e+00	 5.008e-02
 4.912e+00	 5.148e-02
 4.956e+00	 4.969e-02
 4.984e+00	 5.015e-02
 5.012e+00	 5.066e-02
 5.041e+00	 5.127e-02
 5.074e+00	 5.207e-02
 5.103e+00	 5.290e-02
 5.132e+00	 5.392e-02
 5.161e+00	 5.531e-02
 5.190e+00	 5.749e-02
 5.219e+00	 6.140e-02
 5.248e+00	 6.689e-02
 5.277e+00	 6.658e-02
 5.306e+00	 6.514e-02
 5.335e+00	 7.262e-02
 5.364e+00	 6.672e-02
 5.392e+00	 6.176e-02
 5.422e+00	 6.236e-02
 5.451e+00	 6.398e-02
 5.479e+00	 7.233e-02
 5.509e+00	 8.652e-02
 5.537e+00	 7.766e-02
 5.567e+00	 7.248e-02
 5.595e+00	 7.552e-02
 5.624e+00	 7.964e-02
 5.653e+00	 8.310e-02
 5.682e+00	 8.326e-02
 5.711e+00	 8.012e-02
 5.740e+00	 7.596e-02
 5.769e+00	 7.248e-02
 5.798e+00	 7.013e-02
 5.827e+00	 6.867e-02
 5.856e+00	 6.795e-02
 5.885e+00	 6.827e-02
 5.914e+00	 6.960e-02
 5.943e+00	 7.178e-02
 5.972e+00	 7.502e-02
 6.001e+00	 7.958e-02
 6.030e+00	 8.540e-02
 6.059e+00	 9.338e-02
 6.088e+00	 1.056e-01
 6.117e+00	 1.233e-01
 6.146e+00	 1.474e-01
 6.175e+00	 1.766e-01
 6.204e+00	 2.021e-01
 6.233e+00	 2.086e-01
 6.262e+00	 1.916e-01
 6.291e+00	 1.648e-01
 6.320e+00	 1.411e-01
 6.349e+00	 1.246e-01
 6.378e+00	 1.136e-01
 6.407e+00	 1.060e-01
 6.436e+00	 1.008e-01
 6.465e+00	 9.745e-02
 6.494e+00	 9.577e-02
 6.523e+00	 9.560e-02
 6.552e+00	 9.748e-02
 6.581e+00	 1.017e-01
 6.610e+00	 1.077e-01
 6.639e+00	 1.116e-01
 6.668e+00	 1.133e-01
 6.697e+00	 1.174e-01
 6.726e+00	 1.199e-01
 6.755e+00	 1.171e-01
 6.784e+00	 1.151e-01
 6.813e+00	 1.174e-01
 6.842e+00	 1.225e-01
 6.871e+00	 1.292e-01
 6.900e+00	 1.379e-01
 6.929e+00	 1.484e-01
 6.958e+00	 1.668e-01
 6.987e+00	 1.861e-01
 7.016e+00	 1.781e-01
 7.045e+00	 1.651e-01
 7.074e+00	 1.655e-01
 7.103e+00	 1.704e-01
 7.132e+00	 1.768e-01
 7.161e+00	 1.844e-01
 7.190e+00	 1.929e-01
 7.219e+00	 2.045e-01
 7.248e+00	 2.202e-01
 7.278e+00	 2.377e-01
 7.306e+00	 2.530e-01
 7.335e+00	 2.714e-01
 7.364e+00	 2.955e-01
 7.427e+00	 3.475e-01
 7.486e+00	 4.011e-01
 7.546e+00	 4.363e-01
 7.605e+00	 4.685e-01
 7.664e+00	 4.966e-01
 7.724e+00	 5.102e-01
 7.783e+00	 5.033e-01
 7.843e+00	 4.779e-01
 7.902e+00	 4.405e-01
 7.961e+00	 3.988e-01
 8.021e+00	 3.650e-01
 8.080e+00	 3.187e-01
 8.140e+00	 2.691e-01
 8.199e+00	 2.430e-01
 8.258e+00	 2.318e-01
 8.318e+00	 2.340e-01
 8.377e+00	 2.484e-01
 8.437e+00	 2.655e-01
 8.496e+00	 2.635e-01
 8.556e+00	 2.331e-01
 8.615e+00	 1.917e-01
 8.674e+00	 1.557e-01
 8.734e+00	 1.289e-01
 8.793e+00	 1.096e-01
 8.852e+00	 9.543e-02
 8.912e+00	 8.484e-02
 8.971e+00	 7.668e-02
 9.031e+00	 7.023e-02
 9.090e+00	 6.500e-02
 9.149e+00	 6.070e-02
 9.209e+00	 5.710e-02
 9.268e+00	 5.405e-02
 9.328e+00	 5.144e-02
 9.387e+00	 4.918e-02
 9.447e+00	 4.725e-02
 9.506e+00	 4.592e-02
 9.565e+00	 4.523e-02
 9.625e+00	 5.169e-02
 9.684e+00	 5.328e-02
 9.744e+00	 4.337e-02
 9.803e+00	 4.191e-02
 9.862e+00	 4.152e-02
 9.922e+00	 4.125e-02
 9.981e+00	 4.110e-02
 1.004e+01	 4.112e-02
 1.010e+01	 4.129e-02
 1.016e+01	 4.160e-02
 1.022e+01	 4.206e-02
 1.028e+01	 4.269e-02
 1.034e+01	 4.352e-02
 1.040e+01	 4.458e-02
 1.046e+01	 4.623e-02
 1.052e+01	 4.882e-02
 1.057e+01	 5.056e-02
 1.064e+01	 5.503e-02
 1.069e+01	 5.957e-02
 1.075e+01	 6.137e-02
 1.081e+01	 6.612e-02
 1.087e+01	 7.381e-02
 1.093e+01	 8.450e-02
 1.099e+01	 9.973e-02
 1.105e+01	 1.223e-01
 1.111e+01	 1.568e-01
 1.117e+01	 2.091e-01
 1.123e+01	 2.780e-01
 1.129e+01	 3.292e-01
 1.135e+01	 3.152e-01
 1.141e+01	 2.618e-01
 1.147e+01	 2.171e-01
 1.153e+01	 1.925e-01
 1.159e+01	 1.837e-01
 1.165e+01	 1.857e-01
 1.170e+01	 1.946e-01
 1.176e+01	 2.071e-01
 1.182e+01	 2.198e-01
 1.188e+01	 2.307e-01
 1.194e+01	 2.388e-01
 1.200e+01	 2.475e-01
 1.206e+01	 2.594e-01
 1.212e+01	 2.761e-01
 1.218e+01	 2.995e-01
 1.224e+01	 3.323e-01
 1.230e+01	 3.705e-01
 1.236e+01	 3.984e-01
 1.242e+01	 4.088e-01
 1.248e+01	 4.135e-01
 1.254e+01	 4.244e-01
 1.260e+01	 4.506e-01
 1.265e+01	 5.047e-01
 1.271e+01	 6.281e-01
 1.277e+01	 7.986e-01
 1.283e+01	 8.256e-01
 1.289e+01	 6.678e-01
 1.295e+01	 5.460e-01
 1.301e+01	 5.287e-01
 1.307e+01	 5.522e-01
 1.313e+01	 5.846e-01
 1.319e+01	 6.217e-01
 1.325e+01	 6.640e-01
 1.331e+01	 7.113e-01
 1.337e+01	 7.534e-01
 1.343e+01	 7.884e-01
 1.349e+01	 8.212e-01
 1.355e+01	 8.498e-01
 1.360e+01	 8.758e-01
 1.366e+01	 9.020e-01
 1.372e+01	 9.306e-01
 1.378e+01	 9.624e-01
 1.384e+01	 9.973e-01
 1.390e+01	 1.035e+00
 1.397e+01	 1.077e+00
 1.405e+01	 1.133e+00
 1.413e+01	 1.189e+00
 1.421e+01	 1.193e+00
 1.429e+01	 1.205e+00
 1.437e+01	 1.205e+00
 1.445e+01	 1.202e+00
 1.453e+01	 1.205e+00
 1.462e+01	 1.207e+00
 1.470e+01	 1.209e+00
 1.478e+01	 1.210e+00
 1.486e+01	 1.211e+00
 1.494e+01	 1.211e+00
 1.502e+01	 1.204e+00
 1.510e+01	 1.195e+00
 1.519e+01	 1.184e+00
 1.527e+01	 1.173e+00
 1.535e+01	 1.162e+00
 1.543e+01	 1.156e+00
 1.551e+01	 1.167e+00
 1.559e+01	 1.157e+00
 1.568e+01	 1.120e+00
 1.576e+01	 1.098e+00
 1.584e+01	 1.084e+00
 1.592e+01	 1.074e+00
 1.600e+01	 1.064e+00
 1.608e+01	 1.053e+00
 1.616e+01	 1.042e+00
 1.625e+01	 1.031e+00
 1.633e+01	 1.020e+00
 1.641e+01	 1.010e+00
 1.649e+01	 1.001e+00
 1.657e+01	 9.962e-01
 1.665e+01	 9.965e-01
 1.673e+01	 9.807e-01
 1.682e+01	 9.679e-01
 1.690e+01	 1.004e+00
 1.698e+01	 1.098e+00
 1.706e+01	 1.138e+00
 1.714e+01	 1.061e+00
 1.722e+01	 1.006e+00
 1.730e+01	 1.011e+00
 1.739e+01	 1.043e+00
 1.747e+01	 1.077e+00
 1.755e+01	 1.075e+00
 1.763e+01	 1.039e+00
 1.771e+01	 1.008e+00
 1.779e+01	 9.962e-01
 1.787e+01	 1.016e+00
 1.796e+01	 1.036e+00
 1.804e+01	 1.048e+00
 1.812e+01	 1.061e+00
 1.820e+01	 1.079e+00
 1.828e+01	 1.099e+00
 1.836e+01	 1.121e+00
 1.844e+01	 1.144e+00
 1.853e+01	 1.173e+00
 1.861e+01	 1.217e+00
 1.869e+01	 1.262e+00
 1.877e+01	 1.277e+00
 1.885e+01	 1.278e+00
 1.893e+01	 1.313e+00
 1.901e+01	 1.360e+00
 1.910e+01	 1.411e+00
 1.918e+01	 1.464e+00
 1.926e+01	 1.518e+00
 1.934e+01	 1.573e+00
 1.942e+01	 1.629e+00
 1.950e+01	 1.686e+00
 1.958e+01	 1.745e+00
 1.967e+01	 1.804e+00
 1.975e+01	 1.865e+00
 1.983e+01	 1.927e+00
 1.994e+01	 2.010e+00
 2.010e+01	 2.164e+00
 2.027e+01	 2.326e+00
 2.044e+01	 2.495e+00
 2.060e+01	 2.673e+00
 2.078e+01	 2.860e+00
 2.095e+01	 3.055e+00
 2.112e+01	 3.259e+00
 2.129e+01	 3.471e+00
 2.146e+01	 3.689e+00
 2.163e+01	 3.915e+00
 2.180e+01	 4.206e+00
 2.197e+01	 4.398e+00
 2.214e+01	 4.629e+00
 2.231e+01	 4.883e+00
 2.248e+01	 5.149e+00
 2.265e+01	 5.426e+00
 2.282e+01	 5.710e+00
 2.299e+01	 5.999e+00
 2.316e+01	 6.295e+00
 2.333e+01	 6.597e+00
 2.350e+01	 6.906e+00
 2.367e+01	 7.221e+00
 2.384e+01	 7.555e+00
 2.401e+01	 7.897e+00
 2.418e+01	 8.256e+00
 2.435e+01	 8.611e+00
 2.452e+01	 8.951e+00
 2.469e+01	 9.312e+00
 2.486e+01	 9.679e+00
 2.503e+01	 1.005e+01
 2.520e+01	 1.044e+01
 2.537e+01	 1.086e+01
 2.554e+01	 1.130e+01
 2.572e+01	 1.188e+01
 2.589e+01	 1.244e+01
 2.606e+01	 1.270e+01
 2.623e+01	 1.299e+01
 2.640e+01	 1.340e+01
 2.657e+01	 1.384e+01
 2.674e+01	 1.431e+01
 2.691e+01	 1.480e+01
 2.708e+01	 1.528e+01
 2.725e+01	 1.577e+01
 2.742e+01	 1.626e+01
 2.759e+01	 1.675e+01
 2.776e+01	 1.725e+01
 2.793e+01	 1.775e+01
 2.810e+01	 1.825e+01
 2.827e+01	 1.877e+01
 2.844e+01	 1.933e+01
 2.861e+01	 1.988e+01
 2.878e+01	 2.044e+01
 2.895e+01	 2.100e+01
 2.912e+01	 2.155e+01
 2.929e+01	 2.211e+01
 2.946e+01	 2.267e+01
 2.963e+01	 2.324e+01
 2.980e+01	 2.380e+01
 2.997e+01	 2.441e+01
 3.014e+01	 2.503e+01
 3.031e+01	 2.566e+01
 3.048e+01	 2.628e+01
 3.065e+01	 2.691e+01
 3.082e+01	 2.753e+01
 3.099e+01	 2.816e+01
 3.117e+01	 2.878e+01
 3.133e+01	 2.941e+01
 3.150e+01	 3.003e+01
 3.168e+01	 3.067e+01
 3.185e+01	 3.136e+01
 3.202e+01	 3.205e+01
 3.219e+01	 3.274e+01
 3.236e+01	 3.343e+01
 3.253e+01	 3.411e+01
 3.270e+01	 3.480e+01
 3.287e+01	 3.548e+01
 3.304e+01	 3.616e+01
 3.321e+01	 3.685e+01
 3.338e+01	 3.756e+01
 3.355e+01	 3.827e+01
 3.372e+01	 3.897e+01
 3.389e+01	 3.971e+01
 3.406e+01	 4.045e+01
 3.423e+01	 4.119e+01
 3.440e+01	 4.193e+01
 3.457e+01	 4.268e+01
 3.474e+01	 4.352e+01
 3.491e+01	 4.428e+01
 3.508e+01	 4.488e+01
 3.525e+01	 4.559e+01
 3.542e+01	 4.634e+01
 3.559e+01	 4.710e+01
 3.576e+01	 4.787e+01
 3.593e+01	 4.865e+01
 3.610e+01	 4.944e+01
 3.627e+01	 5.022e+01
 3.644e+01	 5.099e+01
 3.662e+01	 5.177e+01
 3.678e+01	 5.254e+01
 3.696e+01	 5.331e+01
 3.713e+01	 5.408e+01
 3.730e+01	 5.484e+01
 3.747e+01	 5.560e+01
 3.764e+01	 5.638e+01
 3.781e+01	 5.719e+01
 3.798e+01	 5.799e+01
 3.819e+01	 5.898e+01
 5.789e+01	 9.548e+01
 6.271e+01	 9.350e+01
 7.718e+01	 1.154e+02
 8.683e+01	 9.392e+01
 9.648e+01	 9.577e+01
 1.013e+02	 9.636e+01
 1.158e+02	 9.181e+01
 1.447e+02	 7.404e+01
 1.640e+02	 5.644e+01
 1.737e+02	 5.387e+01
 1.929e+02	 4.617e+01
 4.341e+02	 5.295e+00
 8.200e+02	 7.008e-01
 1.278e+03	 1.474e-01
 1.399e+03	 1.019e-01
 2.560e+03	 3.454e-02
 2.976e+03	 5.138e-02
 1.285e+04	 7.581e-02
 1.928e+04	 8.760e-02
 2.703e+04	 1.095e-01
 3.544e+04	 1.255e-01
 6.154e+04	 1.769e-01
 1.215e+05	 2.628e-01
 1.808e+05	 2.797e-01
 2.066e+05	 2.628e-01
 2.066e+05	 2.485e-01
 8.899e+05	 3.201e-01
 1.928e+06	 2.190e-01



==> FluxComparison/FluxCompaison.txt <==
%We can use photometry to check uncertain sources
%Tells us about the accuracy of Planck photometry, and what fluxes certain sources should be searched for.
%Use the released Herschel maps to do this.
%Two methods were used, pixel counting and gaussian photometry
%Errors on both were calculated from an assumed 7mJy/beam confusion error + instrumental noise + SPIRE calibration term.
%Both methods yielded similar results. 
%We first compared Planck and Herschel photometry by examining the relative flux difference between the two, defined as ....
%Shown in figure. 10\% is approximate Planck calibration uncertaininty.
%Difference between the two is this small around 700-a few thousandmJy. 
%After this, edge effects from large extended sources and astrometry tend to cause Herschel to underestimate true flux.
%Below this, Planck appears to overestimate the flux from sources

\label{Sec:Photometry}

The ERCSC, PCCS1 and PCCS2 provide several estimates of the flux density of each source, detailed explanations of which are beyond the scope of this paper, but are avaliable in \citet{Ade2011}, \citet{Ade2014} and \citet{PlanckCollaboration2015b} respectively.
For the purposes of this paper we choose to use the \textit{Planck} flux density estimate based on aperture photometry, which uses an inner aperture of 1 $\times$ the \textit{Planck} 857GHz beam FWHM and an outer aperture of 2 $\times$ FWHM on the \textit{Planck} maps.

%It is difficult to asses to reliability of these sources, as many of the \textit{Planck} compact sources have aperture fluxes that are comparable to or less than the 90\% completeness limit given in each of the \textit{Planck} catalogues they are detected in, particularly when considering the candidate clusters.

In this section, we utilise the \textit{Herschel} maps and catalogues to provide two alternative measures of the flux density from the \textit{Planck} compact sources. 
The first is a direct comparison between the \textit{Planck} aperture photometry and a calculated \textit{Herschel} aperture photometry.
This provides a direct comparison between the two instruments and, owing to the smaller beamsize and more sensitive flux limits of \textit{Herschel}, a lower error on the estimate of the flux, particularly from sources fainter than the 90\% completeness limit given from \textit{Planck}.
The second alternative measure is produced by summing up the contribution to the total flux of all detected bright \textit{Herschel} sources within a \textit{Planck} beam at the position of a compact source.
A large number of bright associated sources is consistent with an overdensity of sub-mm sources at these locations.
%Finally, we use these new photometry estimates to provide an assesment of the reliability of any of the candidate clusters identified in Section \ref{Sec:SelectionMethods}.

\subsection{Herschel Aperture Photometry}
The central wavelength and bandwidth of both the \textit{Planck} 857GHz band and the \textit{Herschel}-SPIRE 350$\mu$m band are matched, and a direct comparison between the two can be performed without many assumptions.
By integrating over the \textit{Planck} 857GHz beam at the nominal \textit{Planck} source position on the \textit{Herschel}-SPIRE maps, a secondary estimate of the flux density from a source can be made.

We took the background subtracted maps of all of the \textit{Herschel} fields under investigation here, and integrated the SPIRE 350$\mu$m flux density over a \textit{Planck} 857GHz beam.
To test for consistency, we both summed over all pixels that fell within 1 FWHM of the nominal \textit{Planck} source position, and integrated the pixels over an assumed Gaussian beam of 

\begin{equation}
f(x) = e^{-\frac{(r-r_0)^2}{2c^2}},
\end{equation}

where $f(x)$ is the Gaussian beam, $r - r_0$ is the distance from the nominal \textit{Planck} position, and $c$ relates the characteristic distance to the FWHM, and is given by

\begin{equation}
c = \frac{FWHM}{2\sqrt{2ln2}}.
\end{equation}

The assumed FWHM was 4.3 arcminutes, and this was varied to check for consistency in the results.
In both cases, a background annulus of inner radius 1 $\times$ FWHM and outer radius of 2 $\times$ FWHM was used to estimate and remove the background.
Any sources that fell on the edge of the map or contained null pixels, 16 of the 424 sources, had a flux density assigned to them of 0 to prevent edge effects contaminating our sample.
Errors were estimated from a combination of SPIRE instrumental noise, SPIRE calibration error, and a constant confusion noise conservatively estimated at 7mJy/\textit{Herschel}-beam.

We then use the relative flux density difference, defined as
\begin{equation}
\eta = 100 \times \frac{S_{SPIRE} - S_{Planck}}{S_{SPIRE}},
\end{equation}

to take the weighted average, finding a relativel flux density difference between \textit{Planck} and \textit{Herschel} of only 6.6\%, well within the \textit{Planck} calibration uncertainty of $\sim$ 10\%

\begin{figure*}
   \centering
  \includegraphics[width=0.8\linewidth]{Flux_Comparison.png}
   \centering{\caption{Binned absolute relative flux density differences between \textit{Planck} and \textit{Herschel} for the same sources using aperture photometry based on \textbf{Left:} Summing all pixels inside a \textit{Planck} beam. \textbf{Right:} A Gaussian beam. Underneath each graph is a histogram of the number of sources within each bin, and the black dashed horizontal line marks the 10\% difference level, around the same level as the \textit{Planck} calibration error.} \label{Figure:FluxComparison}}
\end{figure*}

Both the Gaussian beam and pixel summation yield similar results.
At fluxes below the 90\% \textit{Planck} completeness level, \textit{Planck} appears to overestimate the flux density compared to \textit{Herschel}, though the values are often still within 2-3 $\sigma$ with the \textit{Planck} estimate.
At fluxes comparable to the 90\% completeness of the \textit{Planck} catalogues of around 700-800mJy, there is excellent agreement between \textit{Planck} and \textit{Herschel}, with relative flux differences of less than 10\%, approximately equal to the \textit{Planck} calibration uncertainty.
At the brightest fluxes, the \textit{Herschel} aperture photometry underestimates the flux density of sources compared to \textit{Planck}, especially with the Gaussian beam method.
Examination of the brightest sources on the \textit{Herschel} maps reveal that two effects are taking place here.
The first is that the large beamsize creates an uncertainty in the exact position of the bright source by a few arcminutes, such that many sources are not centred when using the \textit{Planck} position on the \textit{Herschel} maps.
The second is that many of the brightest sources are also highly extended, beyond the scale of the \textit{Planck} beam.
The combination of the above two effects causes many sources to have their flux ``leak" beyond the edge of the area under consideration here, and our methodology therefore can underestimate the flux from these sources.
Individually, sources are quite scattered around the 1:1 ratio of \textit{Planck} to \textit{Herschel} photometry estimates but the large errors associated with fainter sources mean that these are still consistent with equal flux estimates.

The median flux for the local galaxies, cirrus sources and candidate clusters is 1.5Jy, 2Jy and 0.6-0.8Jy, consistently across the different measurements of the photometry we use here.
The cluster fluxes are in rough agreement with \cite{Negrello2005}, who suggested they should be on the order of a few hundred mJys, though slightly higher than predictions from simulations of \cite{Granato2015} (See Section \ref{Discussion}).
However, they are also on the same order as the 90\% completeness for each catalogue, so caution should be used as to whether these sources are real or not.
However, the good agreement between \textit{Planck} and \textit{Herschel} estimates of the flux from these regions of the sky is reassuring that the sources are real.

%Figure \ref{Figure:FluxSources} compares the flux \textit{Planck}/\textit{Herschel} flux density ratio between different types of sources.
%There is large individual scatter of sources around the 1:1 ratio.
%LG's are brightest
%Cirrus ahve high background, but are generally bright.
%Clusters are relatively constant, though their planck flux changes


%As expected, the local galaxies tend to be the brightest sources on the sky, and their photometry matches well between \textit{Planck} and \textit{Herschel}, even considering the effects discussed in the previous section.
%The cirrus sources however have \textit{Herschel} aperture flux estimates that are systematically lower than that from \textit{Planck}, with a median flux difference of 1.7Jy.
%Background subtracted maps were used when estimating the \textit{Herschel} photometry, but H-ATLAS also provide raw maps. 
%Using these still results in a median flux difference of 1Jy between the \textit{Planck} and \textit{Herschel} estimates of the source flux.

%\begin{figure}
%  \centering
%  \includegraphics[width=0.9\linewidth]{Flux_Sources.png}
%  \centering{\caption{The \textit{Planck} aperture flux estimate compared to the \textit{Herschel} aperture flux estimate. The \textit{Planck} flux is log plotted for clarity. The black solid curved line shows that 1:1 ratio %%%%between the two.} \label{Figure:FluxSources}}
%\end{figure}

%Though the \textit{Planck} estimates of the aperture fluxes for the candidate clusters ranges from $\sim$0.1Jy to 1.5Jy, the \textit{Herschel} estimates remain roughly constant with a median flux density of 270mJys.
%This is in good agreement with \citet{Negrello2005}, who predicted that these clusters would appear at fluxes of around few hundred mJys.
%!!!!Of the 59 candidate clusters, 10 have \textit{Planck} flux estimates of $>$ 800mJys, but \textit{Herschel} estimates consistent with 0.
%!!!!!Of the 59 candidate clusters, 10 have \textit{Herschel} flux densities below 0Jy, implying a large background or false detection.
%!!!!!Of these 10, 9 are only detected in one catalogue.
%!!!!!Many of these are subsequently marked as unreliable in Section \ref{Sec:Reliability}, but a few are marked as marginal owing to the large number of detected \textit{Herschel} sources, possibly indicating foreground cirrus in %front of a cluster.
%!!!!!However, it is also possible that these \textit{Herschel} sources are small clumps of cirrus, and since they are unresolved and faint in the IRAC maps, it is difficult to predict their nature with certainty.

\subsection{Counting Herschel Sources with a Planck beam}

We used the catalogue created in Section \ref{Sec:HerschelSourcesPlanckDetection} to calculate the number of bright ($S_{350} \geq 20$ mJy) sources that fall within a \textit{Planck} beam (4.33 arcminutes) of the compact source position, the contribution to the total flux from those sources and the variation in the fluxes between those \textit{Herschel} sources.

The median number of \textit{Herschel} sources with S$_{350} \geq 20$mJy located around cirrus sources is 32.
These are however dominated by sources from the HELMS field, which has a large dust filament stretching through the map and accounts for roughly half of the total number of cirrus sources across all 18 fields.
If cirrus sources from HELMS are removed, the 41 remaining cirrus sources have a median number of 14 $\pm$ 14, where the error is taken from the standard devation in the number of surrounding sources.
The local galaxies have a median number of surrounding sources with 13 $\pm$ 5.6.
The cluster candidates have a median of 19 $\pm$ 5.5 sources associated with them.
The lens candidate, PCCS2 857 G270.56+58.54, with 19 \textit{Herschel} sources located nearby, was the original source found by \citet{Herranz2013} and has been recently followed up by \citet{Clements2016}, where they find a strong overdensity of SCUBA-2 and LABOCA sources. 
The Lockman, Bootes and EGS cluster candidates found by \citet{Clements2014} are associated with 28, 29 and 30 \textit{Herschel} sources.

We also find that by summing up all the detected \textit{Herschel} sources located around a \textit{Planck} source, there is good agreement between the different estimates of the flux density.

In Figure \ref{Figure:BrightestSource}, we show the fractional contribution of the brightest \textit{Herschel} source to the total flux of the \textit{Planck} source.
The brightest \textit{Herschel} source within a candidate cluster contributes, on avereage, only 10\% to the total 350$\mu$m flux of the source.
The brightest \textit{Herschel} source associated with a local galaxy however, contributes 50\% to the total flux of the source, one again suggesting that the candidate clusters are dominated by multiple faint sources, whose integrated flux over the \textit{Planck} beam is large enough to be detected in the \textit{Planck} compact source catalogues.

\begin{figure}
  \centering
  \includegraphics[width=\linewidth]{BrightestSources.png}
  \caption{The fraction of the total \textit{Planck} source flux contributed by the brightest \textit{Herschel} source within it. Candidate clusters are given in blue and Local galaxies are given in Red. Both histograms are normalised such that for each source type, the integral of the counts over the fractional bins equals 1. }
\label{Figure:BrightestSource}
\end{figure}

%\subsection{Reliability}
%\label{Sec:Reliability}
%The reliability of the candidate clusters is based on a combination of visual inspection, \textit{Planck} photometry, and both \textit{Herschel} aperture photometry and detected catalogued sources. 
%Those with a \textit{Herschel} and \textit{Planck} aperture photometry S/N $>$ 5, and that also contain 7 or more \textit{Herschel} sources are marked reliable candidates.
%Of the remaining sources, those with only one of these properties are marked as marginal candidates.
%Any remaining candidates are marked unreliable.
%This scheme does not account for the possibility of foreground contamination, but this will be assessed in Section !!! \ref{Sec:Foreground}
%This leaves us with 25 reliable, 22 marginal and 12 unreliable candidate clusters.
%Under this scheme, of the 4 clusters detected by \citet{Clements2014}, 3 are marked as reliable and 1 is marked as marginal.
A list of the 25 most promising candidate clusters based on a combination of visual inspection, \textit{Planck} photometry, and both \textit{Herschel} aperture photometry and detected catalogued sources is given in Table \ref{Table:FullSources}, a full table for all sources is avaliable online. 

We also select in Table \ref{Table:FullSourcesLens} lens candidates that have a significant number ($>$16)  of corresponding \textit{Herschel} sources as further candidate clusters, or lenses of cluster candidates, including the G12 clump first identified by \cite{Herranz2013} and followed up recently by \citet{Clements2016}.


\begin{table*}
\centering
\caption{The 25 most promising candidate clusters/protoclusters identifed through a crossmatch of \textit{Herschel} and \textit{Planck} over the H-ATLAS, HerMES, and HERS fields. Names and \textit{Planck} photometry is taken preferentially from the PCCS2 first, then the PCCS1, then the ERCSC. P$_{Flux}$ denotes the aperture flux of the source from the \textit{Planck} catalogue, H$_{Flux}$ is the flux estimate from performing aperture photometry with a \textit{Planck} 857GHz beam on the \textit{Herschel}-SPIRE maps, N is the number of all catalogued sources brighter than 20mJy that lie within 4.33 arcminutes of the nominal \textit{Planck} position and HS$_{Flux}$ is the total flux from summing these. The full table for all 59 candidate clusters is avaliable online}  

\input{Table_AllSources_Short}
\label{Table:FullSources}

\end{table*}


\begin{table*}
\centering
\caption{The same as for Table \ref{Table:FullSources}, but with lens candidates that show an overabundence of sources. Only those lens candidates with 16 or more bright \textit{Herschel} sources are shown.} 
\input{Table_AllSourcesLens}
\label{Table:FullSourcesLens}
\end{table*}




==> Paper_revised_postreferee (copy)/Clusters/Clusters.txt <==
\label{Sec:Clusters}

Out of the 279 unique \textit{Planck} sources we have identified, 27 appear to be $>3\sigma$ overdensities of \textit{Herschel} sources.
The photometry of these objects indicates that the flux density comes from a number of discrete, individual sources, and their colours indicate that they likely lie at $z \sim 2$. 
These observations could correspond to a physical cluster of DSFGs, a series of line of sight sources stretching from $z \sim 2$ to $\sim 4$, or multiple clusters / proto-clusters along the line of sight.
In this section, we attempt to quantify these proto-cluster candidates further, and examine whether the large area surveyed can explain these sources through fluctuations in the number counts alone.


\subsection{Probability of observing $>N$ sources by chance}

\begin{figure*}
   \centering
  \includegraphics[width=1\linewidth]{CountsMoreN2.png}
   \centering{\caption{(Blue) histograms of the result when 1,000 random \textit{Planck} beams are placed on the NGP map and the number of sources with S$_{350} $, S$_{250}$, or S$_{500} > 24.5$ mJy are counted for: (left) The 250 $\mu$m band, (middle) the 350 $\mu$m band and (right) the 500 $\mu$m band. (Red) histograms of the observed numbers of 250, 350 and 500 $\mu$m sources for our candidate proto-clusters, which are considered overdense in their respective bands.\label{Fig:ProbN}}}
\end{figure*}

If our candidate proto-clusters are actually only line of sight or number count fluctuations, then it should be possible to model the probability of finding one using Poisson statistics. %Assuming our sources are randomly distributed across the sky, we can use the expected number counts given in Section \ref{Sec:SelectionMethods} to calculate the probability of observing N \textit{Herschel} sources in a random \textit{Planck} beam on the sky.
In Fig. \ref{Fig:ProbN}, we sample the NGP field with 1,000 random \textit{Planck} beams of radius 4.63 arcminutes, and count the number of 250, 350, and 500$\mu$m sources with fluxes greater than 25.4mJy in each of the three respective bands.
We then plot the normalised version of this sample, as well as histograms of the numbers of \textit{Herschel} sources associated with each of our candidate proto-clusters from the 857 GHz band.
Our candidate proto-clusters are clearly overdense with respect to our random samples of 1,000 positions.
The mean number of associated \textit{Herschel} sources for our proto-cluster candidates is 29.1, 20.6 and 10.7 for the 250, 350 and 500 $\mu$m bands respectively, corresponding to a 2.9, 3.5 and 4.0$\sigma$ overdensity respectively \footnote{These probabilities have been converted to their corresponding $\sigma$ value in the Normal distribution.}. % corresponding to a Poisson probability of 0.37\%, 0.07\% and 0.02\%, respectively.
%The probability of observing N sources out of an expected $\mu$, assuming Poisson statistics is given by
%\begin{equation}
%p(N | \mu) = \frac{\mu^N exp(-\mu)}{N!}.
%\end{equation}

Given we here examine roughly 800 deg$^2$ of sky, and according to Poisson statistics, we may expect to find around 89.0 patches where there are 26 or more 250 $\mu$m sources, 33 regions where there are 10.2 or more 350 $\mu$m sources, and 1.3 regions where there are 11 or more 500 $\mu$m sources.
If all our proto-clusters were only this overdense, this might explain our results, however, many of our proto-clusters host far stronger overdensities, with 14 of our proto-cluster candidates containing $\geq$ 36, 23 or 12 250, 350 and 500 $\mu$m sources respectively (with maximal numbers of associated \textit{Herschel} sources of 43, 32 and 17 for the three bands).
Over 800 deg$^2$ of sky, we would therefore expect to see 0.5, 1.5 and 0.3 patches containing $\geq$ 36, 23 or 12 250, 350 and 500 $\mu$m sources, if they were Poisson distributed.
We in fact see 4 patches at least this overdense in the 250 $\mu$m band, 8 at least this overdense in the 350 $\mu$m band, and 10 at least this overdense in the 500 $\mu$m band, which cannot be explained solely by the large area surveyed in this paper.
Our candidate proto-clusters are therefore likely to be physically associated or be the product of several clusters / proto-clusters or overdensities along the line of sight.
%Even-though Sub-mm galaxies are known to be highly clustered \citep{Wilkinson2016}, this simple analyisis indicates that many of our cluster candidates are highly deviant from the Poisson distribution, and are therefore likely to be physically associated or be the product of several clusters along the line of sight.
%Therefore, the use of Poisson statistics here is meant only as a indication of the over-densities and of structure rather than an accurate estimate of precisely how over-dense these sources are.
%However, the possibility that some of these sources are simply fluctuations in the number counts, particularly at the lower end, cannot be disregarded.

%However, since the \textit{Planck} beam has an area of $\sim$ 0.016 deg$^2$, and we have examined $\sim$ 800 deg$^2$ of sky, we can build a simple model where we take 800/0.016 $=$ 50,000 samples from these Poisson distributions, and estimate the expected number of sources for each value of N.
%Given this model, we would expect roughly 190 patches where there are 26 or more 250 $\mu$m sources, $\sim$ 33 regions where there are 19 or more 350 $\mu$m sources, and $\sim$ 10 regions where there are 10 or more 500 $\mu$m sources from Poisson statistics alone.
%This indicates that our cluster candidate with less than 26 250 $\mu$m sources, even though they are over-densities, could still be explained by statistical fluctuations in the numbers of sources.
%Whether such a source would be detected by \textit{Planck} however is debatable, as the total 350 $\mu$m flux from 19 \textit{Herschel} sources, each with $S_{350} = 25.4$ mJy, is only 456 mJy, well below the completeness limits of the PCCS and PCCS2..

%Many of our cluster candidates host stronger over-densities however.
%According to Poisson statistics, the probability of observing more than 28, 21 or 11 sources in the three bands is 0.04\%, 3 $\times$ 10$^{-3}$\% and 8.4 $\times$ 10$^{-4}$\%, respectively, corresponding to a 3.6, 4.6 and 5.5 $\sigma$ over-density.
%Over 800 deg$^2$ of sky, we would therefore expect to see 23, 1.5 and 0.42 patches with this many sources, if they were Poisson distributed.
%Given we see at least 15 of our 30 cluster candidates that are at least this dense in at least one of the bands ( with maximal numbers of associated \textit{Herschel} sources of 41, 31 and 16 for the 250, 350 and 500 $\mu$m bands ) these sources are highly deviant from the Poisson distribution, and are likely to be physically associated or be the product of several clusters along the line of sight (Negrello et al. in press).
%It should also be noted that sub-mm galaxies are highly clustered, rather than being randomly distributed \citep{Wilkinson2016}.
%Therefore, the use of Poisson statistics here is meant only as a indication of the over-densities and of structure rather than an accurate estimate of precisely how over-dense these sources are.
%However, the possibility that some of these sources are simply fluctuations in the number counts, particularly at the lower end, cannot be disregarded.


We would still expect some level of contaimination from unassociated sources.
Under the assumption that the \textit{Herschel} sources are a mix of proto-cluster members and Poisson distributed unassociated sources, for an expected $\mu$ sources, the probability that there are $N$ proto-cluster sources out of $M$ detected sources is given by:
\begin{equation}
p(N|M, \mu) = \frac{\big[\frac{\mu^{(M-N)}}{(M-N)!}\big]}{\Sigma_{i = 0}^{i = M} \big[\frac{\mu^{(i)}}{(i)!}\big]},
\end{equation}
the derivation of which is given in Appendix \ref{apen:2}.
For our mean of 20.6 350 $\mu$m \textit{Herschel} sources associated with each cluster, this suggests that on average, around 11 of the sources would be associated with the proto-cluster, with only a 0.7\% chance of having 3 or fewer proto-cluster members.
%The true values are likely far lower than this, as sub-millimetre galaxies are known to be highly clustered \citep{Wilkinson2016}, but with 11 of 18 sources physically associated with the cluster, obtaining redshifts for 5 of these sources would then have only a 1.8\% chance of not finding any physically associated sources.

Though we do not have accurate redshifts for our sources, we can get some idea if they lie at similar redshifts by examining where the individual \textit{Herschel} sources for a single proto-cluster candidate lie in colour-colour space.
In Fig. \ref{Fig:RealCluster}, we plot the \textit{Herschel} colours for the \textit{Herschel} components of three of our \textit{Planck} sources; the Bootes proto-cluster identified by \citet{Clements2014}, a candidate proto-cluster PCCS1 857 G085.48+43.36 identified in this work, and a cirrus source.
The Bootes proto-cluster and the ELAIS-N1 proto-cluster show clear clustering in the colour colour plot, whereas the cirrus source shows a much larger spread.
From Fig. \ref{Fig:SimulationVariation}, this clustering in colour-colour space indicates it is likely these sources are physically associated, but the uncertainties are large enough that we cannot rule out the possibility that these multiple clusters / proto-clusters along the line of sight. 





%The \textit{Planck} High Z group \citep{Aghanim2015, PlanckCollaboration2015c} utilise the \textit{Planck} compact source catalogues to demonstrate \textit{Planck's} ability to detect these rare, high-redshift clusters, where they impose colour-colour and flux cuts to select sources at redshifts $\gg 1$.
%Figure \ref{Fig:PlanckColours} shows the \textit{Planck} colours for several source types.
%The cirrus and unassigned sources tend to be spread throughout colour-colour space.
%The local galaxies and candidate clusters on the other hand, appear to be clustered together in the bluer and redder regions of the plot respectively, indicating that they are, as suspected, at redshifts much higher than those of the local galaxies.



%Calculating the standard deviation between the sources in their location in the colour-colour plot, the Bootes clump has a standard deviation of 0.40, the ELAIS-N1 clump of 0.59, and the cirrus clump of 2.40.
%Candidate cluster sources are in fact the most clustered, with a standard error of 0.28.
%The cirrus, local galaxies, and not assigned sources have values of 0.4, 0.4 and 0.5.

%Removed during final
%Such apparent grouping in colour space as seen in the Bootes field (See Figure \ref{Fig:RealCluster}) could be due to \textit{Herschel} sources distributed along the line of sight whose dust properties significantly vary (See Figure \ref{Fig:SimulationVariation}).
%This however would require the distribution of temperatures and dust opacities of all the sources to cluster in one region of the colour-colour plot by chance, which is unlikely for $> 3$ sources.
%The colour-colour plots thus give an indication for the existence of a cluster/proto-cluster of dusty galaxies, but confirmation would require accurate photo-z or spectroscopic redshift of a number of these cluster members before they can be confirmed as physical clusters / proto-clusters of sources.

\begin{figure*}
   \centering
  \includegraphics[width=\linewidth]{RealClusters.png}
   \centering{\caption{\textit{Herschel} S$_{350}$/S$_{500}$ S$_{250}$/S$_{350}$ plot showing the colours for three \textit{Planck} sources; The Bootes clump identified by \citet{Clements2014} on the left; a candidate cluster seen in the ELAIS-N1 field in the centre, and a source identified with Galactic cirrus  on the right. The black dashed line and squares indicate the \textit{Herschel} S$_{350}$/S$_{500}$ and S$_{250}$/S$_{350}$ of the local ULIRG Arp 220, as it would appear at z =  1.0,  2.0 and 3.0. \label{Fig:RealCluster}}}
\end{figure*}



\subsection{Properties of the proto-cluster candidates}

Given our previous analysis, in the following sections we assume that all 27 of our candidate proto-clusters are physically assocated proto-clusters or multiple clusters / proto-clusters along the line as sight, as opposed to chance overdensities along the line of sight. 
We find a surface density of candidate proto-clusters of ($3.3 \pm 0.7) \times10^{-2}$ sources deg$^{-2}$.
In their assessment of the number of \textit{Planck} detectable clusters, \citet{Clements2014} find a surface density of ($4.4 \pm 2.2) \times10^{-2}$ sources deg$^{-2}$, in good agreement with our results here. 
\citet{PlanckCollaboration2015c} in the PHZ, searched directly on the \textit{Planck} maps, discovering a total of 2,151 candidate high-z sources across around 10,000 deg$^2$ of the cleanest part of the sky, with intial follow up suggesting 94\% of these are overdensities of sources \citep{PlanckCollaboration2015d}.
Given the different selection functions used in the PHZ and this paper, it is difficult to make a direct comparison, but this would correspond to a approximate surface density of $(0.18 \pm 0.01)$ sources deg$^{-2}$, roughly 5 times larger than found here.
This can be somewhat offset if we include our sources where do not not assign a classification, as our surface density rises to ($0.11 \pm 0.02$) sources deg$^{-2}$, in closer agreement with the PHZ.
Further follow up of the PHZ sources, especially at the fainter end, is needed to investigate the discrepancies.
%\citet{PlanckCollaboration2015d} select candidate clusters from extremely red ($S_{857}/S_{545} < 1.5$ and $S_{217} < S_{353}$) \textit{Planck} sources, and find roughly ($1.0 \pm 0.7) \times10^{-2}$ sources deg$^{-2}$.
%Using the same criteria, our sample contains three extremely red sources, corresponding to a surface density of ($0.37 \pm 0.22) \times10^{-2}$ red sources deg$^{-2}$.
%This is a slightly lower surface density than estimated from \citet{PlanckCollaboration2015d}, but there are large error bars associated with calculating the \textit{Planck} colours; of our three sources; none are detected stronger than $3\sigma$ in the 545 GHz band.


The number counts within individual fields mostly agree with the estimated number counts given here, with 10 out of an expected 11 from the SGP, seven out of an expected six for the NGP, zero out of four for HERS (which has large amounts of Galactic cirrus), and roughly one in each of the smaller HerMES fields.
The GAMA fields are lacking in sources, with no proto-cluster candidates detected in any of them.
The lack of objects in GAMA could be due to the large amount of foreground cirrus present in GAMA09 and GAMA15, which could obscure a number of candidate proto-clusters.
%We note that the lensed source H12-00 \citep{Clements2016} does fall in the GAMA12 field.

Many confirmed proto-clusters are found to be extended on scales of tens of arcminutes \citep{Casey2016}.
The smaller \textit{Planck} beam implies that we are detecting highly compact systems of DSFGs, compared to generic proto-clusters which tend to show less of a density contrast with respect to the background \citep{Casey2016}.
For instance, the Bootes proto-cluster candidate appears to be at a redshift of z $\sim$ 2.3. 
\citet{Pearson2013} estimate the redshift distribution of sources in the phase 1 release of H-ATLAS, where they find there should be roughly 10-100 \textit{Herschel} sources per square degree with $F_{350} > 35$ mJy at a redshift $\sim$ 2, or roughly 0.2-1.5 sources per \textit{Planck} beam.
Using the definition of \citet{Chiang2013} of density contrast: 
\begin{equation}
\delta_{gal}(\textbf{x}) = \frac{n_{gal}(\textbf{x}) - <n_{gal}>}{<n_{gal}>}
\end{equation}  
and a simple photo-z fitter, which fits our \textit{Herschel} sources to a SED template of Arp 220, we find 12 sources with $F_{350} > 35$ whose photo-z is consistent within 1$\sigma$ of z$=2.3$, giving a density contrast between $\delta(12) = 7 - 60$, depending on whether one uses a low or high estimate of the density of \textit{Herschel} sources at z $= 2.3$.
The low density contrast estimate is still consistent with these sources being proto-clusters, but for density contrasts of $>10$ this becomes more difficult to understand; the large density contrasts imply that these are systems which are well on their way to collapse and virialization.
%The Bootes cluster is one of several candidate protoclusters with a high density contrast.
%This is somewhat surprising, given dense environments at these redshifts appear to have little to no active star formation \citep{Scoville2013}.
However two of our candidate proto-clusters appear to be associated with known galaxy clusters; PCCS1 545 G058.72+82.59 (PCCS1 857 G058.53+82.57) lies 4.3 arcminutes away from the core of galaxy cluster GHO 1319+3023 \citep{Gunn1986} at a redshift of 0.4, PCCS1 545 G027.38+84.85 (PLCKERC857 G027.36+84.83) is associated with the redshift 0.43 galaxy cluster GMBCG J198.59994+26.5688 \citep{Hao2010} and PCCS1 545 G084.40+81.05 is associated with the estimated redshift 0.43 galaxy cluster NSCS J131812+335831 \citep{Lopes2004}.
Given our earlier estimates on the redshift of our souces being at $z>1$, it is possible that our cluster of DSFGs is being lensed by a foreground cluster, rather than that they are physically associated with the foreground cluster.
Three of our proto-clusters, PLCKERC857 G017.86-68.67, PLCKERC857 G149.81+50.11 and  PLCKERC857 G095.44+58.94, also appear to host QSOs that are mostly, not emitting in the FIR.
Again, whether or not these QSOs are associated with the cluster of DSFGs is uncertain, but they they're redshifts are typically between $z=1$ to $2$, so could be signposting the true redshifts of our proto-clusters.


\subsection{Simulations of DSFGs in clusters}
\label{sec:sim}

\citet{Granato2015} simulate the FIR/sub-mm properties of high-redshift clusters and proto-clusters by combining hydrodynamical simulations with GRASIL-3D, a radiative transfer code that accounts for dust reprocessing in arbitrary geometries.
In Fig. \ref{Figure:Granato} we comapre the number counts of clusters of DSFGs from the Herschel data with the predicted number counts obtained by \citet{Granato2015}, assuming their 24 simulated clusters, which all had a final virial mass at z = 0 above $1 \times 10^{15} h^{-1} M_{\odot}$, are representative of the cluster population we detect here.
We impose a $3\sigma$ S/N cut for each band considered, and use the aperture photometry estimate from \textit{Planck}.
Again, we assume that all our 27 candidate proto-clusters are actual physical clusters of sources.
Our observations indicate that our detected clumps are more numerous, or are brighter, than predicted from these simulations.
The flux density from our proto-clusters appear to be on average $\sim$ 5 times greater than predicted. 

\begin{figure}
   \centering
  \includegraphics[width=1\linewidth]{Granato.png}
   \centering{\caption{Expected cumulative number counts of clusters reproduced from \citet{Granato2015}. The solid, dashed and dot-dashed lines show the predicted number counts of sources at 850, 550 and 350 $\mu$m. The circles and right pointing triangles are the results from \citet{Clements2014}, and points with errorbars are the results from this work.} \label{Figure:Granato}}
\end{figure}

In Figure \ref{Figure:Granato2}, we show that this is likely due to our observed sources being brighter than expected in simulations, by reproducing the histogram of expected 350, 550 and 850 $\mu$m flux densities from  \citet{Granato2015}, and comparing the distribution of the 350 $\mu$m flux densities of the proto-clusters identified in this work.
Since some of the flux from our proto-cluster candidates will come from sources not associated with the proto-cluster, we attempt to remove this foreground contribution.
We place 1000 \textit{Planck} beams at random positions on each of the \textit{Herschel} maps, calculate the total flux density in those beams following the same prescription in section \ref{Sec:Photometry}, and take the median value of the aperture fluxes over those 1000 beams as the typical foreground contamination.
The median value varies between maps, but is usually of the order of 100 to 300 mJy.
\begin{figure}
   \centering
  \includegraphics[width=1\linewidth]{Granato2.png}
   \centering{\caption{ A histogram of the estimated flux densities of clusters at z = 1 reproduced from \citet{Granato2015}. The red, green and blue hashed bins represent the histograms from the simulation of clusters as they would appear in the \textit{Planck} HFI bands. The solid red histogram gives the foreground subtracted candidate proto-cluster flux densities from this work if placed at z = 1.} \label{Figure:Granato2}}
\end{figure}
These values are then removed from the \textit{Herschel} aperture flux densities for each of the proto-clusters, and the results plotted in Fig. \ref{Figure:Granato2}.
The difference between our observed flux densities and the simulated clusters is exacerbated at higher redshifts, as the simulated flux densities tend to decrease \citep{Granato2015}.
The original plots in \citet{Granato2015} split the data into three separate redshift bins at z = 1,2 and 3, with the z = 1 flux densities generally being the greatest.
Therefore, to be conservative, we compare our results to those at redshift z = 1, under the extreme assumption that all our candidate proto-clusters exist at this redshift.
Even in the extreme case that all our candidate proto-clusters lie at z $\simeq$ 1, the observed flux densities appear systematically higher than the simulated flux densities, with a median flux density of proto-cluster candidates of 500 mJy at 350 $\mu$m observed compared to 100 mJy simulated. 

It is difficult to match the observed proto-cluster flux densities to the simulated.
We earlier demonstrated that the flux from these sources comes almost entirely from multiple, detected, discrete sources rather than cirrus or fainter sources. 
Additionally, we remove any foreground or background contaminent and compare our sources to those simulated clusters with the highest flux densities.
Even with these constrains, we still find our proto-clusters are around a factor of 5 $\times$ brighter in comparison to the simulations.
If these proto-clusters are confirmed to be real, physical associations, then these results demonstrate that current models of cluster formation struggle to reproduce the FIR/sub-mm flux densities seen in observations by a factor of 5, and likely underestimate the SFR in clusters / proto-clusters during their formation.
One possible explination is that these DSFGs are not tracing only the most massive clusters, and that clusters with lower final virial masses could match our observations, but redshift and mass confirmations would be required before this can be tested.
%By using the sum of \textit{Herschel} sources as opposed to aperture photometry, we find a median flux density of 0.7 Jy, consistent with the aperture photometry estimate of 0.6 Jy.
%By summing the \textit{Herschel} sources, we also minimize any flux boosting affects, as discussed by \citet{Granato2015} when comparing their results to \citet{Clements2014}.
%Similar results are seen for the \textit{Planck} aperture flux at 545 and 353 GHz.

%The median values for the log$_{10}$ \textit{Planck} aperture fluxes sources are 2.9$^{+0.15}_{-0.25}$, 2.57$^{+0.18}_{-0.33}$, and 2.14$^{+0.26}_{-0.71}$ for the 350, 500 and 850 $\mu$m fluxes respectively.

\subsection{Evolution of large scale structure}

\begin{figure}
   \centering
  \includegraphics[width=1\linewidth]{Negrello.png}
   \centering{\caption{Predicted number counts for over-densities of 850 $\mu$m sources taken from \citet{Negrello2005}. The dashed green lines gives the predictions for the number counts as the three point correlation function evolves according to Q = 1 (no evolution) Q = $\frac{1}{b}$ and Q = $\frac{1}{b^2}$, where b is the linear bias factor between galaxies and dark matter. The black points are from the simulations from \citet{Negrello2005}, the red point gives the results from \citet{Clements2014} and the blue point gives the results from this paper using all our proto-clusters. The green point is our result if we restrict ourselves only to proto-clusters detected at the $>3\sigma$ level.} \label{Figure:Negrello}}
\end{figure}

According to the formalism of \citet{Negrello2005}, the number counts of clusters should be sensitive to the evolution of the amplitude Q of the three-point correlation function.
Under the tentative assumption that the galaxies in our proto-cluster candidates are in fact all physically associated, we compare the counts of our candidate proto-clusters to the predictions made by \citet{Negrello2005} in Figure \ref{Figure:Negrello}.
We plot both our result when no restrictions are imposed (in blue) and when we impose the constraint that only the 7 proto-cluster candidates detected to at least $3\sigma$ in the 353 GHz channel (850 $\mu$m) are included (in green). 
Without constraints, we find a median flux for our proto-clusters of (169 $\pm$ 95) mJy, and a number density of 135 $\pm$ 24 sources per steradian.
With constraints, we find a median flux for our proto-clusters of (294 $\pm$ 65) mJy, and a number density of 39.4 $\pm$ 13 sources per steradian.

Both \citet{Clements2014} and this work strongly exclude the Q $=$ 1 analytical model, which corresponds to the amplitude Q of the three-point correlation not evolving with redshift.
Using 3$\sigma$ detected proto-clusters at 353 GHz suggests that the Q $\propto$ $\frac{1}{b^2}$ model is also incorrect.
However, caution should be taken as these are only candidate proto-clusters rather than confirmed, and with only 7 proto-clusters detected to 3$\sigma$ the number counts remain low.
Addionally, flux contamination from unassociated sources (which we account for in Section \ref{sec:sim} but cannot account for here) is likely to play a role. 
If we assume that roughly 25\% of the flux can be from unassociated sources, similar to what was found in Section \ref{sec:sim}, our conclusions remain similar, with a better agreement between the $Q = \frac{1}{b}$ model and our $>3\sigma$ detected proto-clusters.
%Figure \ref{Fig:InjectedClusters} shows that if clump has a total S$_{350}$ flux significantly more than 1 Jy, it is highly likely to be identified regardless of its environment.
%Thus, these sources are, at best, exceedingly rare, and we can add additional points to the upper limits of the number of this bright clumps clustered on 4.3' scales.




==> Paper_revised_postreferee (copy)/Colours/Colours2.txt <==
\label{Sec:Colours}
%The lack of a reliable or bright optical counterpart for many sub-mm sources means that obtaining precise photometric redshifts is difficult.
With only a maximum of 3 photometric points from SPIRE available, any photometric redshift attempt will have large uncertainties ($\Delta z = \pm 1$) associated with it.
However, the sub-mm colours of \textit{Herschel} sources have often been used as a proxy to give a useful indication of their redshifts \citep{Clements2014, Dowell2014, Dannerbauer2014, Asboth2016, Rowan-Robinson2016, Ivison2016}.
Therefore, in this section we set out to examine the \textit{Planck} colours of our sources, and compare them to the selection used by the PHZ in their search for high-$z$ sources, as well as using the \textit{Herschel} colours to give an indication of the likely redshifts of our \textit{Planck} sources.
We leave a more accurate determination of the redshift to a future paper that contains additional follow up observations (Cheng et al. in preparation).

\subsection{\textit{Planck} Colours}


%[Dear Dave, the following section is mostly me waffling, and for the life of me I can't tell if it's even worth putting in. It's just as likely a co-incidnce, but thought it was interesting]
%If we assume a simple model using our catalogue in section \ref{Sec:Catalogue}, whereby we calculate the number density of candidate clusters as 59 clusters over $\sim$ 1,000 deg $^2$, or roughly 1 source per 17 deg $^2$, then we find that the expected number of candidate clusters across the high galactic ($|b| > 30^o$) is $\sim 1,200$.
%According to figure \ref{Figure:PlanckColours}, roughly half of these will have 857/545 colours of < 2, or around 600 clusters.
%If we applying the colour cut suggested above for all sources in the Planck Catalogues above a galactic latitude of 30$^o$, and assume that roughly half of these will be contaminated by cirrus or local galaxies, again from figure \ref{Figure:PlanckColours}
%If we only consider sources whose aperture flux is at least a 3 $\sigma$ detection in both the 857 and 545 GHz band, this results in 

\begin{figure*}
   \centering
  \includegraphics[width=\linewidth]{PlanckColours2.png}
   \centering{\caption{\textit{Planck} 857/545 GHz and 545/353 GHz colours for the categories of source we identify as local galaxies (top left), cirrus sources (top right), cluster candidates (bottom left) and unassigned sources (bottom right) . The grey shaded region represents the selection criteria used in \citet{PlanckCollaboration2015c} for their selection of high redshift source candidates. The black line in the top left plot shows the \textit{Planck} colours of Arp 220 as it would appear at z$=$1,2 and 3, and the blue and red diamonds in the proto-cluster candidates plot show, respectively, the Bootes and EGS proto-cluster candidates identified in \citet{Clements2014}. \label{Fig:PlanckColours}}}
\end{figure*}

In Figure \ref{Fig:PlanckColours}, we plot the \textit{Planck} 857/545 GHz (350/550 $\mu$m) and 545/353 GHz (550/850 $\mu$m) colours for the major populations identified in Section \ref{Sec:Ancil}.
We only plot sources from the 857 GHz selected catalogue, since it is the only catalogue which additionally provides aperture flux estimates at 545 and 353 GHz at the position of the \textit{Planck} source.
\citet{PlanckCollaboration2015c}, in their selection of high-z candidates from the \textit{Planck} maps, used a criterion with \textit{Planck} colours of 857/545 GHz $<$ 2 and 545/353 GHz $>$ 1 to search for candidate high redshift galaxies/clusters of galaxies.
We mark their selection area as the gray hashed region.
For clarity the local galaxies that are detected at 3$\sigma$ in all three of the the 857, 545 and 353 GHz bands are plotted.
We also plot two of the proto-clusters detected by \citet{Clements2014} in the Bootes and EGS fields  to demonstrate their colours (both of which are also detected in our analysis).

We note that many of our proto-cluster candidates fall outside the \textit{Planck} selection region. 
For our identified candidate proto-clusters, 21 are included in the 857GHz \textit{Planck} catalogue, and so are considered here.
Of these 21, only twelve lie within the \textit{Planck} selection region, with a mean $S_{857}/S_{545}$ ratio of $2.0 \pm 0.5$.
As the only constraint we impose upon our sources is that they are detected as a \textit{Planck} compact source, and lie in one of the major \textit{Herschel} fields, we could be selecting a population of lower redshift or warmer clusters / proto-clusters than found by \citet{PlanckCollaboration2015c}.

Local galaxies and cirrus have mean 857/545 colours of $3.0 \pm 1.0$ and $2.8 \pm 0.7$ respectively, whereas the unassigned sources have a colour of $2.5 \pm 1.0$.
For the unassigned sources, nine of the 35 have colours that would have been selected in \citet{PlanckCollaboration2015c} as potentially high redshift.
It is therefore not unreasonable to suggest that unassigned sources with both red colours and a large, but not overdense, number of \textit{Herschel} sources could also be high-redshift proto-clusters of \textit{Herschel} sources.
Our lens candidates have a median 857/545 GHz colour of of 1.8 $\pm$ 0.5, and our QSO has 857/545 GHz colour of 0.8 $\pm$ 0.4 at a redshift of 2.099.
The three stars have a mean  857/545 GHz colour of 3.0 $\pm$ 0.4. 
As expected, the stars, local galaxies and cirrus all have 857/545 colours that indicate that they are at redshifts $\ll 1$, whereas the redshift 2.099 QSO, lens candidates and our proto-cluster candidates have colours that indicate they lie at redshifts $> 1$.

The total colour from a candidate proto-cluster will be a combination of foreground/background sources and sources associated with the proto- cluster.
This is especially important, considering that overdensities of \textit{Herschel} sources have been argued to be due to line of sight effects from multiple clusters, both theoretically \citep{Negrello2017} and observationally \citep{Flores-Cacho2016}.
In order to assess the contribution from foreground sources to the colour of a \textit{Planck} source, we simulated the \textit{Planck} colours of a region of sky containing a proto-cluster.
Our simulated proto-clusters have, on average, 11 members which would be selected by our flux cutoff, and we include contribution from sources not associated with the proto-cluster by adding in, on average, 9 sources which would be selected by our flux cutoff randomly distributed between redshifts 1 and 3.
The total number of detected sources in then around 20, which is just high enough to be selected as a candidate proto-cluster for our sample.
For all sources, we drew samples from a single temperature modified blackbody function
\begin{equation}
\label{Eq:BB}
S_\nu \propto \nu^{\beta} B_\nu(T),
\end{equation}
where $\nu^{\beta}$ modifies the emissivity function of the dust and $B_\nu(T)$ is the Planck function at temperature $T$.
The temperature was fixed at 29 K and $\beta$ was fixed at 2, so that the background sources have an average $S_{857}/S_{545}$ flux density ratio that matches that seen in the \textit{Herschel} maps, in this case $S_{857}/S_{545} = 1.87$.
The fluxes of each source are drawn from an exponential distribution, which roughly matches the distribution of fluxes we see in our catalogues of 350 $\mu$m detected \textit{Herschel} sources, and our 350 $\mu$m flux is then normalised to this value.
We simulate 4 proto-clusters in total, at redshifts 1, 2, 3 and 4, and for each redshift we draw 100proto- clusters using the method described above.
We determined the total colour by summing the total 857 GHz flux density and dividing by the total 545 GHz flux density from all sources.
The results of this are shown in Fig. \ref{Fig:SimClusterPlanck}.

We find that when there are few proto-cluster sources compared to background/foreground sources, the colours tend to the average colours of the foreground/background sources, as expected, and in this case with an average of $S_{857}/S_{545} = 1.87$.
Once there are roughly equal number of proto-cluster sources and background/foreground sources however, the proto-cluster tends to dominate the colour of the source.
However, that colour is dominated by the redshift of the source, with proto-clusters at redshift 3 and 4 having a lower $S_{857}/S_{545}$ flux density ratio, proto-clusters at redshift 1 having a higher $S_{857}/S_{545}$ flux density ratio.
If a proto-cluster is roughly at the same redshift as the average redshift of the background/foreground sources, then there is no obvious difference in its colour compared to a patch of sky where there is no proto-cluster.  
This provides a simple explanation for the ``warm'' proto-cluster candidates, that they are lower redshift clusters / proto-clusters compared to the likely high-z clusters detected in the PHZ \citep{PlanckCollaboration2015c}.
However, we note in particular that our results are very sensitive to the assumption that all our galaxies are the same temperature; even if we allow the temperature to vary by $\pm 5$ K, the standard deviation in the $S_{857}/S_{545}$ flux density ratios of proto-clusters can double from 0.1 to 0.2 for a proto-cluster at redshift 2.
This further suggests that there can be significant boosting both into and out of the selection region used by the PHZ, though the general trend remains that higher redshift proto-clusters tend to have lower $S_{857}/S_{545}$ flux density ratios.
The major benefit used in this paper compared to the PHZ is that we do not make any colour selection, and are therefore sensitive to clusters / proto-clusters at all redshifts where we would detect them by our flux cut.

\begin{figure}
   \centering
  \includegraphics[width=\linewidth]{PlanckSimCols.png}
   \centering{\caption{Estimated \textit{Planck} 857/545 GHz flux density ratio of 400 proto-clusters, as a ratio of the number of proto-cluster to background/foreground sources. Points in black are proto-clusters at a redshift of one, in blue at a redshift of two, in green at a redshift of three and in red at a redshift of four. The dashed lines show the average colour of the 100 proto-clusters at each redshift. Large symbols show proto-clusters which would be selected by our 3$\sigma$ overdensity requirement, with small labels showing proto-clusters that would not be. \label{Fig:SimClusterPlanck}}}
\end{figure}


%The diffuse sources appear to be redder than the dominated sources, with a median 857/545 GHz colour of 3.3 and 545/353 colour of 3.7 for the dominated sources, and a median 857/545 GHz colour of 2.3 and 545/353 colour of 2.7 for the diffuse sources.
%As galactic cirrus tends to emit strongest at $\sim$ 100 $\mu$m, this would result in reasonably blue 857/545 GHz and 545/353 GHz colours (See Figure \ref{Fig:Cirrus100}. 
%Thus, many of these sources likely have either cool temperatures, or reside at at z $>>$ 1.

\subsection{\textit{Herschel} Colours}

The use of \textit{Herschel}-SPIRE colour-colour diagrams to separate sources of different redshifts is well established \citep[e.g. ][]{Herranz2013, Noble2013, Clements2014, Ivison2016, Negrello2017}, though the precise interpretation of the results are uncertain. 
Typically, sources whose SED peak at longer wavelengths tend to lie at higher redshifts \citep{Casey2014, Dowell2014, Asboth2016, Ivison2016}, and therefore sources whose SED peak at 250, 350 and 500 $\mu$m likely indicate progressively higher redshifts.
%This is not always the case though, as various physical processes within the galaxy such as the dust temperature can also affect the exact shape of the galaxy's SED, and hence its apparent colours.

\begin{figure*}
   \centering
  \includegraphics[width=1\linewidth]{SimulationVariation.png}
   \centering{\caption{The \textit{Herschel}  $S_{250}/S_{350}$ vs  $S_{350}/S_{500}$ colours for modified blackbodies (see text for more detail) at redshifts of 0, 2 and 4, allowing $T$ and $\beta$ to vary between 20 and 60 K and 1 and 2.5, respectively. In the far right plot, the regions of maximum and minimum $T$ and $\beta$ are indicated for clarity.}  \label{Fig:SimulationVariation}}
\end{figure*}

In Fig. \ref{Fig:SimulationVariation}, we simulate the \textit{Herschel} colours, again using a single temperature modified blackbody function, in an attempt to show the rough redshift a source is likely to have, given its \textit{Herschel} colours.
We fix the redshifts at 0, 2 and 4, where we expect our sources to approximately peak in the 3 SPIRE bands, and uniformly distribute the temperatures and $\beta$ values between 20 and 60 K and 1 and 2.5, respectively.
Figure \ref{Fig:SimulationVariation} shows that the \textit{Herschel} colours of a source can provide a good proxy for the redshift of that source.

To compare to our simulation, in Fig. \ref{Figure:HerschelColours2}, we plot the individual $S_{250}/S_{350}$ and $S_{350}/S_{500}$ \textit{Herschel} colours for the local galaxies and proto-cluster candidate \textit{Planck} sources.
Any local galaxy extended on arcminute scales, or where extraction on the \textit{Herschel} map has clearly divided the source into multiple sources were removed.
For the 250/350 $\mu$m and 350/500 $\mu$m colours of the local galaxies, we find a mean of $2.05 \pm 0.43$ and $2.60 \pm 0.74$, respectively, whereas for the proto-cluster candidates these values are $1.13 \pm 0.47$ and $1.57 \pm 0.49$.
Fig. \ref{Figure:HerschelColours2} clearly divides into two regions, one bluer region associated with the local galaxies, and one red region where the bulk of the \textit{Herschel} detected proto-cluster candidates lie.
Similar to the \textit{Planck} colours, the \textit{Herschel} colours of the proto-cluster candidates are on average redder than for the local galaxies.
At the same time, we take a template starburst galaxy, Arp 220 \citep{Donley2007}, and examine the \textit{Herschel} colours as it would appear at various redshifts.
Direct comparison suggests the proto-cluster candidates lie at a redshift of $\simeq$ 2.
This is also in good agreement with our estimates of single temperature blackbody fits in Fig. \ref{Fig:SimulationVariation}, with local galaxies inhabiting the low redshift region and proto-cluster candidates inhabiting the region suggested for redshifts between 2 and 4.
However, estimating the redshift of sources from its Herschel colours alone can be difficult; often the errors are large, and the variation seen in Figures \ref{Fig:SimulationVariation} and \ref{Figure:HerschelColours2} alone is enough to make the true redshift of a source uncertain.
Given the simulations, observed error, and variation we see here, we can therefore reasonably say these sources likely lie at z $>$ 1, but little more until future follow up work can constrain these sources further.
%\textbf{Need to clarify this}
%We also calculate the scatter of individual sources in the \textit{Herschel} colour-colour plots.
%Assuming the galaxies have similar values of $\beta$, $\nu_0$, and temperatures, a reasonable assumption if they are physically clustered, then a cluster of galaxies will be clustered in the %colour-colour plot (See Figure \ref{Fig:SimulationVariation}).
%Calculating the standard error of the positions of our sources in the 250/350, 350/500 plot, we find the candidate cluster sources are the most clustered, with a standard error of 0.28.
%We do note that the inclusion of a large number of foreground sources could raise this value.
%The cirrus, local galaxies, and not assigned sources have values of 0.4, 0.4 and 0.5.
%Similar results are found for the 545 GHz \textit{Herschel} colours. \textbf{545 GHz Herschel colours?}

%\textbf{Needs further explanation too}
%The \textit{Herschel} sources belonging to candidate cluster sources are therefore, on average, redder and more strongly grouped compared to cirrus or local galaxies.
%As with the \textit{Planck} colours, this indicates that many of these sources likely have either cool temperatures, or reside at z $>>$ 1.
%However, it is unlikely that any of these sources are low redshift galaxies, as Figure \ref{Fig:SimulationVariation} shows they would need to have dust temperatures $<<$ 20K.



\begin{figure}
   \centering
  \includegraphics[width=1\linewidth]{HerschelColours2.png}
   \centering{\caption{\textit{Herschel} $S_{250}/S_{350}$ and $S_{350}/S_{500}$ colours of local galaxies (blue circles) or all the Herschel sources associated with the proto-cluster candidates (red squares). The small black circles include all \textit{Herschel} sources detected for all of our \textit{Planck} sources. Typical errors are given on the left (black square).  The dashed black line with the black diamonds shows the \textit{Herschel} colours of the local ULIRG Arp 220, as it would appear at z = 2,4 and 6.}  \label{Figure:HerschelColours2}}
\end{figure}

%\begin{figure*}
%   \centering
%  \includegraphics[width=1\linewidth]{HerschelColours_Example.png}
%   \centering{\caption{The \textit{Herschel} F350/F250 and F350/F500 colours of \textit{Herschel} sources that compose a \textit{Planck} source in the Bootes proto-cluster (Red) and the local galaxy, NGC 7793, with larger marker size indicating a larger F350 \textit{Herschel} flux. Also plotted are the colour tracks of the local ULIRG ARP220 (black dashed line) in a redshift range from 0-6. The vertical and horizonal solid grey lines indicate the 1:1 ratio for F350/F250 and F350/F500. Underlined text indicates which band the \textit{Herschel}-SPIRE SED peaks in. Median error bars for both the Bootes proto-cluster and NGC 7793 are given in the bottom right.}  \label{Figure:HerschelColoursExample}}
%\end{figure*}


%They have typically been used to compare the FIR/sub-mm colours of a source to a template galaxy in order to estimate what redshift could reproduce those colours.
%Though not as accurate as photometric redshift estimates, with a lack of ancillary data they provide reasonable predictions of the rough redshift a source might lie at (I.e. $< 1, 2-3, > 4$ ect.).
%This is down to the dust blackbody spectrum which, in the sources rest frame, will peak around $100\mu$m depending on the temperature of the source.
%The SPIRE colours will appear blue whilst the 250 $\mu$m flux is dominating the 350 or 500 $\mu$m at lower redshifts ($< 1$), before roughly equalising once the peak dust emission is redshifted into the 350 $\mu$m band (z  = 2 - 3), finally becoming much redder after this has shifted into the 500 $\mu$m band at z $\geq 4-5$.


%In order to select only the most reliable \textit{Herschel} sources from within a candidate cluster to examine, we imposed that \textit{Herschel} sources must be 5 $\sigma$ detected in all three SPIRE bands, and still maintaining the S$_{350} \geq 20$ mJy imposed in Section \ref{Sec:Photometry}. 
%This gives us a reliable and secure selection of typical \textit{Herschel} sources that lie within fields of \textit{Planck} sources selected as candidate clusters.
%In Figure \ref{Figure:HerschelColours} we plot the S$_{250}$/S$_{350}$ and S$_{350}$/S$_{500}$ SPIRE colours for 246 sources around candidate clusters that were the results of these constraints.
%For comparison, we also include the the sub-mm/FIR colours of the local galaxies selected in Section \ref{Sec:Photometry}.
%We also include the colours of the local ULIRG, ARP220, redshifted from z = 0 - 5.

%The bulk of sources corresponding to candidate clusters have sub-mm colours that, if we assume a uniform dust-temperature for all the sources of $\sim$30K, suggest a typical redshift of $ > 1$, and likely around $2 - 3$ \citep{Harris2012, Wardlow2013}.
%This compares to the sub-mm colours of the local galaxies, which are all consistent with their true redshifts of $ < 1$.
%There are some candidate cluster sources that appear to be consistent with redshifts $0 - 1$, but we do expect some level of foreground contamination in our clusters.


%Of note is that 95 sources (39\%) have S$_{250}$/S$_{350}$ $\leq$ 1 and F350/F500 $\geq$ 1, indicating that their sub-mm spectrum likely peaks around 350 $\mu$m.
%Many 350 $\mu$m peakers with spectroscopic confirmation have redshifts $>> 2$ \citep{Harris2012, Wardlow2013}.#Also of note is that 39 of these sources (16\%) have S$_{250}$ $<$ S$_{350}$ $<$ S$_{500}$, and the peak of their dust SED likely occurs around 500 $\mu$m. 
%These ``500 risers" have typical been associated with some of the highest redshift dusty starbursts discovered, and indeed the current record holder, HFLS3 at a redshift of 6.34 was discovered using this technique \citep{Riechers2013}. 






==> Paper_revised_postreferee (copy)/Conclusion/545GHzTable.txt <==
\newpage
\begin{landscape}
\begin{table}
\caption{Compact souces and their identifications from the \textit{Planck} 545GHz catalogues of compact sources.}
\begin{tabular}{|l|r|r|l|l|r|r|r|}

\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{$S_{545}$ [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline

  PCCS1 545 G019.76-58.74 & 337.311 & -29.670 & Cluster Candidate & 225$\pm$164 & 2.92 & 1.68 & 3.25\\
  PCCS1 545 G354.79-79.57 & 3.060 & -33.226 & Cluster Candidate & 335$\pm$158 & 1.22 & 1.39 & 3.25\\
  PLCKERC545 G015.45-60.34 & 339.084 & -31.902 & Cluster Candidate & 607$\pm$87 & 2.72 & 3.27 & 4.01\\
  PCCS1 545 G058.72+82.59 & 200.566 & 30.136 & Cluster Candidate & 349$\pm$161 & 1.22 & 1.39 & 3.64\\
  PCCS1 545 G027.38+84.85 & 198.581 & 26.515 & Cluster Candidate & 433$\pm$136 & 1.45 & 2.23 & 4.01\\
  PCCS1 545 G084.40+81.05 & 199.569 & 33.968 & Cluster Candidate & 387$\pm$230 & 1.88 & 1.39 & 3.25\\
  PLCKERC545 G146.77+52.48 & 164.280 & 59.031 & Cluster Candidate & 606$\pm$73 & 4.09 & 4.93 & 1.06\\
  PCCS1 545 G222.38-54.39 & 53.046 & -27.117 & Cluster Candidate & 182$\pm$185 & 2.10 & 3.02 & 2.01\\
  PLCKERC545 G060.36+66.56 & 218.577 & 35.554 & Cluster Candidate & 872$\pm$114 & 0.77 & 4.47 & 5.70\\
  PLCKERC545 G260.28-39.75 & 71.996 & -52.643 & Cluster Candidate & 471$\pm$46 & 3.71 & 3.27 & 3.25\\
  PCCS1 545 G230.70-79.18 & 24.755 & -29.924 & (Galaxy Pair) NGC 0639, NGC 0642 & 364$\pm$208 & -1.25 & 0.17 & 1.06\\
  PLCKERC545 G270.59+58.54 & 176.648 & -0.199 & Lens Candidate & 1071$\pm$121 & 0.53 & 2.76 & 2.44\\
  PLCKERC545 G047.34+82.51 & 201.130 & 28.747 & (Lens)  H-ATLAS J132427.0+28445  & 810$\pm$106 & 2.31 & 1.96 & 4.01\\
  PLCKERC545 G131.81-60.98 & 17.158 & 1.590 & (QSO) LBQS 0106+119 & 1097$\pm$99 & -4.25 & -3.07 & -1.52\\
  PCCS1 545 G020.46-64.92 & 344.427 & -29.631 & (Star) Formalhaut & 401$\pm$175 & 0.29 & 0.80 & 0.54\\
  PLCKERC545 G167.74-57.97 & 34.837 & -2.967 & (Star) Omicron Cet & 1807$\pm$111 & 5.90 & -3.07 & N/A\\
  PCCS1 545 G160.59-56.75 & 32.432 & 0.279 & 2MASX J02094125+0015587 & 532$\pm$232 & -0.71 & -0.86 & -0.70\\
  PCCS1 545 G355.79+52.97 & 221.575 & 2.322 & 2MASX J14461287+0218372 & 464$\pm$218 & 1.00 & 1.39 & 3.25\\
  PCCS2 545 G351.78+49.90 & 221.884 & -1.622 & CGCG 020-017 & 510$\pm$228 & 0.05 & 0.17 & 1.55\\
  PCCS1 545 G139.56-62.17 & 20.540 & -0.296 & Cirrus & 985$\pm$261 & -1.25 & -1.24 & -0.04\\
  PCCS1 545 G144.40-59.72 & 23.497 & 1.365 & Cirrus & 630$\pm$178 & -1.25 & -0.86 & -1.52\\
  PLCKERC545 G126.83-63.90 & 14.574 & -1.085 & Cirrus & 1052$\pm$153 & -2.43 & -1.64 & -0.70\\
  PLCKERC545 G126.26-63.31 & 14.356 & -0.480 & Cirrus & 1415$\pm$166 & -1.53 & -0.86 & -0.70\\
  PLCKERC545 G136.06-63.48 & 18.682 & -1.204 & Cirrus & 1534$\pm$159 & -2.43 & -3.07 & N/A\\
  PCCS2 545 G130.16-64.05 & 16.016 & -1.361 & Cirrus & 571$\pm$320 & -2.75 & -2.54 & -0.70\\
  PLCKERC545 G231.44+32.10 & 139.420 & 0.174 & Cirrus & 1137$\pm$178 & 3.71 & 3.52 & 6.01\\
  PLCKERC545 G224.70+24.61 & 129.951 & 1.422 & Cirrus & 1064$\pm$134 & 1.22 & 0.80 & 2.01\\
  PLCKERC545 G227.27+24.71 & 131.198 & -0.550 & Cirrus & 1245$\pm$223 & 1.00 & 1.39 & 1.55\\
  PLCKERC545 G227.57+24.56 & 131.215 & -0.863 & Cirrus & 1105$\pm$151 & 2.10 & 1.68 & 3.64\\
  PLCKERC545 G227.77+30.23 & 136.181 & 1.869 & Cirrus & 1641$\pm$196 & 0.77 & 1.68 & 2.86\\
  PLCKERC545 G230.17+32.05 & 138.809 & 1.055 & Cirrus & 809$\pm$78 & 2.10 & 2.50 & 2.86\\
  PLCKERC545 G226.97+26.25 & 132.394 & 0.458 & Cirrus & 1212$\pm$159 & 1.22 & 0.80 & 1.06\\
  PCCS1 545 G226.21+24.93 & 130.906 & 0.391 & Cirrus & 729$\pm$395 & 0.05 & 1.68 & 2.01\\
  PCCS2 545 G229.62+28.51 & 135.540 & -0.403 & Cirrus & 792$\pm$227 & 0.77 & 0.80 & 1.06\\
  PCCS1 545 G229.68+30.43 & 137.202 & 0.558 & Cirrus & 447$\pm$139 & -0.45 & -0.16 & 0.54\\
  PCCS1 545 G228.63+29.60 & 136.025 & 0.911 & Cirrus & 708$\pm$232 & 0.53 & 1.39 & 1.55\\
  PCCS1 545 G226.48+23.25 & 129.579 & -0.667 & Cirrus & 782$\pm$241 & -0.71 & -0.50 & -0.04\\
  PLCKERC545 G249.81-79.42 & 22.951 & -33.111 & ESO 353- G 009 & 634$\pm$113 & 0.53 & 1.10 & 2.01\\
  PLCKERC545 G085.69+83.35 & 197.614 & 32.339 & FIRST J131028.6+322054 & 741$\pm$95 & 0.05 & 1.39 & 1.06\\
  PCCS1 545 G009.02+84.14 & 198.753 & 24.631 & IC 0860 & 611$\pm$170 & 0.29 & 1.68 & 2.86\\
  PCCS1 545 G083.01+80.62 & 200.117 & 34.133 & IC 088 & 570$\pm$193 & 2.10 & 1.68 & 2.44\\
  PLCKERC545 G262.62-82.60 & 18.530 & -32.649 & IC 1657 & 684$\pm$116 & -0.20 & 0.80 & 2.01\\
  PLCKERC545 G225.13-79.06 & 25.093 & -28.908 & IC 1720 & 826$\pm$103 & 0.77 & 1.39 & 2.01\\
  PLCKERC545 G010.79-64.76 & 344.505 & -33.741 & IC 5271 & 1054$\pm$89 & 0.29 & 0.80 & 0.54\\
  PCCS1 545 G340.39-81.54 & 6.686 & -33.705 & NGC 0115 & 308$\pm$209 & -0.98 & 0.17 & 1.55\\
  PLCKERC545 G338.28-82.37 & 7.594 & -33.245 & NGC 0134 & 6794$\pm$176 & -0.71 & -1.64 & 0.54\\
  
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{$S_{545}$ [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
 PLCKERC545 G021.76-86.13 & 8.576 & -27.811 & NGC 0150 & 1495$\pm$120 & -0.45 & 1.10 & 0.54\\
  PCCS1 545 G355.51-86.04 & 9.248 & -29.488 & NGC 0174 & 548$\pm$175 & -0.71 & 0.17 & -0.04\\
  PLCKERC545 G299.11-85.91 & 13.178 & -31.208 & NGC 0289 & 2411$\pm$113 & -0.20 & 1.10 & 3.64\\
  PCCS1 545 G250.48-84.79 & 17.631 & -30.218 & NGC 0418 & 442$\pm$167 & 0.05 & 0.17 & -0.04\\
  PLCKERC545 G134.20-61.41 & 18.225 & 0.982 & NGC 0428 & 984$\pm$112 & -0.98 & -0.50 & -0.70\\
  PCCS1 545 G136.34-63.09 & 18.884 & -0.852 & NGC 0450 & 568$\pm$241 & -1.82 & -2.07 & -0.04\\
  PLCKERC545 G138.92-60.95 & 20.546 & 0.955 & NGC 0493 & 821$\pm$122 & -2.12 & -1.24 & -0.04\\
  PCCS1 545 G139.99-62.71 & 20.591 & -0.877 & NGC 0497 & 395$\pm$212 & -1.25 & 0.17 & 1.06\\
  PLCKERC545 G229.08-80.28 & 23.582 & -29.420 & NGC 0613 & 4735$\pm$131 & 0.53 & 1.96 & 2.01\\
  PLCKERC545 G171.78-59.55 & 35.401 & -5.527 & NGC 0894 & 1385$\pm$96 & 7.08 & 0.17 & 8.04\\
  PLCKERC545 G263.34-41.82 & 67.925 & -54.602 & NGC 1617 & 753$\pm$62 & 7.41 & 8.21 & 5.38\\
  PCCS1 545 G263.82+57.53 & 173.065 & 0.800 & NGC 3720 & 541$\pm$129 & -0.98 & 0.17 & 2.44\\
  PLCKERC545 G277.36+59.21 & 180.094 & -1.097 & NGC 4030 & 4409$\pm$113 & -1.53 & -0.86 & -0.04\\
  PLCKERC545 G280.27+58.42 & 181.211 & -2.382 & NGC 4079 & 897$\pm$111 & -0.20 & 0.49 & 1.55\\
  PLCKERC545 G294.87+88.34 & 192.603 & 25.492 & NGC 4725 & 4410$\pm$237 & 4.09 & 5.80 & 8.04\\
  PCCS1 545 G305.91+88.64 & 192.938 & 25.776 & NGC 4747 & 635$\pm$139 & 0.29 & 0.80 & 1.06\\
  PLCKERC545 G101.42+88.06 & 193.672 & 28.930 & NGC 4793 & 1505$\pm$97 & -0.98 & -0.50 & 0.54\\
  PCCS1 545 G044.60+86.76 & 196.435 & 27.736 & NGC 4961 & 599$\pm$232 & -0.71 & -0.16 & 1.06\\
  PCCS1 545 G351.36+83.79 & 197.896 & 22.924 & NGC 5012 & 1061$\pm$158 & 0.29 & -0.50 & -0.04\\
  PCCS1 545 G047.55+83.74 & 199.755 & 28.539 & NGC 5081 & 150$\pm$146 & 0.53 & 0.80 & -0.04\\
  PCCS1 545 G042.41+79.20 & 204.985 & 28.385 & NGC 5263 & 332$\pm$125 & -0.45 & -0.16 & 0.54\\
  PCCS1 545 G340.48+55.74 & 212.924 & -1.159 & NGC 5496 & 273$\pm$212 & -3.45 & -2.54 & -1.52\\
  PLCKERC545 G345.12+54.85 & 215.603 & -0.381 & NGC 5584 & 1039$\pm$118 & 0.05 & -0.16 & -0.04\\
  PLCKERC545 G060.29+67.38 & 217.604 & 35.325 & NGC 5656 & 1004$\pm$86 & 2.31 & -2.07 & 2.86\\
  PLCKERC545 G353.14+54.45 & 219.414 & 2.290 & NGC 5690 & 1509$\pm$127 & -1.25 & -0.86 & -0.04\\
  PCCS1 545 G350.45+51.86 & 219.958 & -0.719 & NGC 5705 & 277$\pm$183 & -1.25 & -0.50 & 1.06\\
  PLCKERC545 G351.01+52.12 & 220.047 & -0.292 & NGC 5713 & 2041$\pm$136 & -0.20 & -1.64 & 0.54\\
  PLCKERC545 G351.21+51.96 & 220.242 & -0.327 & NGC 5719 & 1175$\pm$174 & -2.12 & -0.86 & -0.04\\
  PCCS1 545 G354.49+52.85 & 221.100 & 1.682 & NGC 5740 & 671$\pm$202 & -1.53 & 0.17 & 0.54\\
  PLCKERC545 G354.97+52.95 & 221.236 & 1.956 & NGC 5746 & 3095$\pm$143 & -0.98 & -0.86 & 0.54\\
  PCCS2 545 G088.85+33.67 & 261.839 & 60.031 & NGC 6381 & 319$\pm$215 & 4.09 & 4.93 & 3.25\\
  PLCKERC545 G012.05-57.77 & 336.070 & -33.700 & NGC 7267 & 599$\pm$74 & 1.88 & 1.68 & 2.86\\
  PCCS1 545 G019.27-61.60 & 340.583 & -30.071 & NGC 7361 & 469$\pm$118 & 1.00 & 0.80 & 2.86\\
  PLCKERC545 G015.53-75.66 & 356.945 & -30.508 & NGC 7755 & 1203$\pm$145 & -1.53 & -0.86 & 0.54\\
  PLCKERC545 G004.50-77.17 & 359.463 & -32.593 & NGC 7793 & 9171$\pm$378 & 2.52 & 4.70 & 8.04\\
  PLCKERC545 G260.18-87.65 & 14.678 & -28.841 & Not assigned  & 929$\pm$160 & 2.31 & 1.39 & 1.06\\
  PCCS1 545 G355.68-75.23 & 358.461 & -35.324 & Not assigned  & 523$\pm$109 & 0.05 & 1.96 & 2.01\\
  PCCS1 545 G345.09-79.28 & 4.114 & -34.800 & Not assigned  & 622$\pm$160 & 0.77 & 1.39 & 2.44\\
  PLCKERC545 G007.56-64.14 & 344.024 & -35.214 & Not assigned  & 584$\pm$75 & -4.71 & N/A & N/A\\
  PCCS1 545 G006.41-66.96 & 347.524 & -35.106 & Not assigned  & 329$\pm$137 & 1.45 & 1.10 & 1.06\\
  PCCS1 545 G012.72-58.67 & 337.137 & -33.320 & Not assigned  & 500$\pm$162 & 1.22 & 1.96 & 2.86\\
  PCCS1 545 G011.38-70.82 & 351.609 & -32.552 & Not assigned  & 281$\pm$117 & -0.20 & 0.80 & 1.55\\
  PCCS1 545 G012.89-66.24 & 346.134 & -32.698 & Not assigned  & 587$\pm$139 & 2.52 & 1.39 & 2.01\\
  PCCS1 545 G001.76-78.81 & 1.514 & -32.457 & Not assigned  & 560$\pm$128 & 0.05 & 0.80 & 1.55\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{$S_{545}$ [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PCCS1 545 G004.26-81.15 & 3.796 & -31.078 & Not assigned  & 314$\pm$157 & 0.53 & 1.39 & 2.86\\
  PLCKERC545 G339.86-85.54 & 9.752 & -30.651 & Not assigned  & 929$\pm$127 & -0.20 & 0.17 & 1.55\\
  PCCS1 545 G141.01+88.40 & 192.294 & 28.647 & Not assigned  & 176$\pm$125 & 1.22 & 1.10 & 1.06\\
  PCCS1 545 G000.99+84.45 & 198.012 & 24.103 & Not assigned  & 601$\pm$163 & -1.82 & 0.17 & 1.55\\
  PCCS1 545 G064.37+83.30 & 199.491 & 30.466 & Not assigned  & 263$\pm$155 & -0.98 & 0.17 & 0.54\\
  PCCS1 545 G038.35+77.36 & 207.084 & 27.603 & Not assigned  & 154$\pm$157 & 0.29 & 0.49 & 1.55\\
  PCCS1 545 G129.08+85.56 & 192.302 & 31.540 & Not assigned  & 147$\pm$138 & 0.53 & 0.49 & -0.04\\
  PLCKERC545 G149.13+52.95 & 163.033 & 57.670 & Not assigned  & 735$\pm$109 & 2.31 & 2.50 & 1.55\\
  PCCS1 545 G153.54+52.83 & 159.776 & 55.700 & Not assigned  & 310$\pm$134 & 1.22 & 1.39 & -0.04\\
  PCCS1 545 G139.19-61.55 & 20.525 & 0.340 & Not assigned  & 575$\pm$226 & -1.25 & -1.64 & -0.04\\
  PCCS1 545 G345.78+54.33 & 216.219 & -0.568 & Not assigned  & 260$\pm$209 & -2.12 & -2.07 & -0.04\\
  PCCS1 545 G341.61+58.65 & 211.837 & 1.610 & Not assigned  & 329$\pm$188 & 1.00 & 1.10 & 1.06\\
  PCCS1 545 G354.98+52.33 & 221.678 & 1.518 & Not assigned  & 341$\pm$207 & -0.98 & 0.80 & -0.70\\
  PCCS1 545 G224.02+26.10 & 130.951 & 2.689 & Not assigned  & 367$\pm$198 & 0.05 & 1.39 & 2.01\\
  PCCS1 545 G083.80+44.81 & 242.798 & 54.211 & Not assigned  & 168$\pm$154 & 1.45 & 0.80 & -0.04\\
  PCCS1 545 G084.81+46.34 & 239.932 & 54.413 & Not assigned  & 303$\pm$166 & 1.00 & 1.96 & -0.04\\
  PCCS1 545 G014.03-72.46 & 353.345 & -31.441 & Not assigned  & 277$\pm$137 & 0.05 & -0.16 & -0.70\\
  PCCS1 545 G007.73-72.26 & 353.597 & -33.347 & Not assigned  & 425$\pm$123 & 1.88 & 2.50 & 3.25\\
  PCCS1 545 G009.60-73.01 & 354.290 & -32.619 & Not assigned  & 478$\pm$191 & 2.31 & 1.68 & 1.55\\
  PCCS1 545 G285.33+61.23 & 184.492 & -0.489 & PKS 1215-002 & 624$\pm$179 & -1.25 & 0.17 & 0.54\\
  PCCS1 545 G235.53+42.77 & 150.108 & 3.361 & UGC 05376 & 548$\pm$119 & 0.53 & 0.17 & -0.04\\
  PCCS1 545 G107.45+88.72 & 193.246 & 28.355 & UGC 08017 & 426$\pm$154 & -0.98 & -0.16 & -0.70\\
  PCCS1 545 G072.04+78.36 & 203.750 & 34.047 & UGC 08561 & 486$\pm$206 & 0.05 & 0.17 & 0.54\\
  PCCS1 545 G089.39+34.19 & 260.727 & 60.439 & UGC 10830 & 432$\pm$253 & 4.65 & 5.59 & 3.64\\
  PCCS1 545 G141.16-61.74 & 21.377 & -0.088 & UM 321 & 557$\pm$151 & -0.71 & -0.16 & -0.04\\
    
\hline\end{tabular}
\end{table}
\end{landscape}



==> Paper_revised_postreferee (copy)/Conclusion/545GHzTable__copy_.txt <==
\newpage
\begin{landscape}
\begin{table}
\caption{Candidate protoclusters from the \textit{Planck} 545GHz catalogues of compact sources. The $\sigma$ values provide the strength of the overdensity at 250, 350 and 500 $\mu$m. A table containing the properties and identifications of all the \textit{Planck} compact sources is avaliable online.}
\begin{tabular}{|l|r|r|l|l|r|r|r|}

\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{$S_{545}$ [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline

  PCCS1 545 G019.76-58.74 & 337.311 & -29.670 & Cluster Candidate & 225$\pm$164 & 2.92 & 1.68 & 3.25\\
  PCCS1 545 G354.79-79.57 & 3.060 & -33.226 & Cluster Candidate & 335$\pm$158 & 1.22 & 1.39 & 3.25\\
  PLCKERC545 G015.45-60.34 & 339.084 & -31.902 & Cluster Candidate & 607$\pm$87 & 2.72 & 3.27 & 4.01\\
  PCCS1 545 G058.72+82.59 & 200.566 & 30.136 & Cluster Candidate & 349$\pm$161 & 1.22 & 1.39 & 3.64\\
  PCCS1 545 G027.38+84.85 & 198.581 & 26.515 & Cluster Candidate & 433$\pm$136 & 1.45 & 2.23 & 4.01\\
  PCCS1 545 G084.40+81.05 & 199.569 & 33.968 & Cluster Candidate & 387$\pm$230 & 1.88 & 1.39 & 3.25\\
  PLCKERC545 G146.77+52.48 & 164.280 & 59.031 & Cluster Candidate & 606$\pm$73 & 4.09 & 4.93 & 1.06\\
  PCCS1 545 G222.38-54.39 & 53.046 & -27.117 & Cluster Candidate & 182$\pm$185 & 2.10 & 3.02 & 2.01\\
  PLCKERC545 G060.36+66.56 & 218.577 & 35.554 & Cluster Candidate & 872$\pm$114 & 0.77 & 4.47 & 5.70\\
  PLCKERC545 G260.28-39.75 & 71.996 & -52.643 & Cluster Candidate & 471$\pm$46 & 3.71 & 3.27 & 3.25\\
  
\hline\end{tabular}
\end{table}
\end{landscape}



==> Paper_revised_postreferee (copy)/Conclusion/545GHzTable_short.txt <==
\newpage
\begin{landscape}
\begin{table}
\caption{Candidate protoclusters from the \textit{Planck} 545GHz catalogues of compact sources. A table containing the properties and identifications of all the \textit{Planck} compact sources is avaliable online.}
\begin{tabular}{|l|r|r|l|l|r|r|r|}

\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{$S_{545}$ [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline

  PCCS1 545 G019.76-58.74 & 337.311 & -29.670 & Cluster Candidate & 225$\pm$164 & 2.92 & 1.68 & 3.25\\
  PCCS1 545 G354.79-79.57 & 3.060 & -33.226 & Cluster Candidate & 335$\pm$158 & 1.22 & 1.39 & 3.25\\
  PLCKERC545 G015.45-60.34 & 339.084 & -31.902 & Cluster Candidate & 607$\pm$87 & 2.72 & 3.27 & 4.01\\
  PCCS1 545 G058.72+82.59 & 200.566 & 30.136 & Cluster Candidate & 349$\pm$161 & 1.22 & 1.39 & 3.64\\
  PCCS1 545 G027.38+84.85 & 198.581 & 26.515 & Cluster Candidate & 433$\pm$136 & 1.45 & 2.23 & 4.01\\
  PCCS1 545 G084.40+81.05 & 199.569 & 33.968 & Cluster Candidate & 387$\pm$230 & 1.88 & 1.39 & 3.25\\
  PLCKERC545 G146.77+52.48 & 164.280 & 59.031 & Cluster Candidate & 606$\pm$73 & 4.09 & 4.93 & 1.06\\
  PCCS1 545 G222.38-54.39 & 53.046 & -27.117 & Cluster Candidate & 182$\pm$185 & 2.10 & 3.02 & 2.01\\
  PLCKERC545 G060.36+66.56 & 218.577 & 35.554 & Cluster Candidate & 872$\pm$114 & 0.77 & 4.47 & 5.70\\
  PLCKERC545 G260.28-39.75 & 71.996 & -52.643 & Cluster Candidate & 471$\pm$46 & 3.71 & 3.27 & 3.25\\
  
\hline\end{tabular}
\end{table}
\end{landscape}



==> Paper_revised_postreferee (copy)/Conclusion/545GHzTable_temp.txt <==
\begin{tabular}{|l|l|l|l|l|l|l|l|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Aperflux} &
  \multicolumn{1}{c|}{Overdensity\_250} &
  \multicolumn{1}{c|}{Overdensity\_350} &
  \multicolumn{1}{c|}{Overdensity\_500} \\
\hline
  PCCS1 545 G019.76-58.74 & 337.311 & -29.670 & (Cluster Candidate) & 225@164 & 2.92 & 1.68 & 3.25\\
  PCCS1 545 G354.79-79.57 & 3.060 & -33.226 & (Cluster Candidate) & 335@158 & 1.22 & 1.39 & 3.25\\
  PLCKERC545 G015.45-60.34 & 339.084 & -31.902 & (Cluster Candidate) & 607@87 & 2.72 & 3.27 & 4.01\\
  PCCS1 545 G058.72+82.59 & 200.566 & 30.136 & (Cluster Candidate) & 349@161 & 1.22 & 1.39 & 3.64\\
  PCCS1 545 G027.38+84.85 & 198.581 & 26.515 & (Cluster Candidate) & 433@136 & 1.45 & 2.23 & 4.01\\
  PCCS1 545 G084.40+81.05 & 199.569 & 33.968 & (Cluster Candidate) & 387@230 & 1.88 & 1.39 & 3.25\\
  PLCKERC545 G146.77+52.48 & 164.280 & 59.031 & (Cluster Candidate) & 606@73 & 4.09 & 4.93 & 1.06\\
  PCCS1 545 G222.38-54.39 & 53.046 & -27.117 & (Cluster Candidate) & 182@185 & 2.10 & 3.02 & 2.01\\
  PLCKERC545 G060.36+66.56 & 218.577 & 35.554 & (Cluster Candidate) & 872@114 & 0.77 & 4.47 & 5.70\\
  PLCKERC545 G260.28-39.75 & 71.996 & -52.643 & (Cluster Candidate) & 471@46 & 3.71 & 3.27 & 3.25\\
  PCCS1 545 G230.70-79.18 & 24.755 & -29.924 & (Galaxy Pair) NGC 0639, NGC 0642 & 364@208 & -1.25 & 0.17 & 1.06\\
  PLCKERC545 G270.59+58.54 & 176.648 & -0.199 & (Lens Candidate) & 1071@121 & 0.53 & 2.76 & 2.44\\
  PLCKERC545 G047.34+82.51 & 201.130 & 28.747 & (Lens)  H-ATLAS J132427.0+28445  & 810@106 & 2.31 & 1.96 & 4.01\\
  PLCKERC545 G131.81-60.98 & 17.158 & 1.590 & (QSO) LBQS 0106+119 & 1097@99 & -4.25 & -3.07 & -1.52\\
  PCCS1 545 G020.46-64.92 & 344.427 & -29.631 & (Star) Formalhaut & 401@175 & 0.29 & 0.80 & 0.54\\
  PLCKERC545 G167.74-57.97 & 34.837 & -2.967 & (Star) Omicron Cet & 1807@111 & 5.90 & -3.07 & -?\\
  PCCS1 545 G160.59-56.75 & 32.432 & 0.279 & 2MASX J02094125+0015587 & 532@232 & -0.71 & -0.86 & -0.70\\
  PCCS1 545 G355.79+52.97 & 221.575 & 2.322 & 2MASX J14461287+0218372 & 464@218 & 1.00 & 1.39 & 3.25\\
  PCCS2 545 G351.78+49.90 & 221.884 & -1.622 & CGCG 020-017 & 510@228 & 0.05 & 0.17 & 1.55\\
  PCCS1 545 G139.56-62.17 & 20.540 & -0.296 & Cirrus & 985@261 & -1.25 & -1.24 & -0.04\\
  PCCS1 545 G144.40-59.72 & 23.497 & 1.365 & Cirrus & 630@178 & -1.25 & -0.86 & -1.52\\
  PLCKERC545 G126.83-63.90 & 14.574 & -1.085 & Cirrus & 1052@153 & -2.43 & -1.64 & -0.70\\
  PLCKERC545 G126.26-63.31 & 14.356 & -0.480 & Cirrus & 1415@166 & -1.53 & -0.86 & -0.70\\
  PLCKERC545 G136.06-63.48 & 18.682 & -1.204 & Cirrus & 1534@159 & -2.43 & -3.07 & -?\\
  PCCS2 545 G130.16-64.05 & 16.016 & -1.361 & Cirrus & 571@320 & -2.75 & -2.54 & -0.70\\
  PLCKERC545 G231.44+32.10 & 139.420 & 0.174 & Cirrus & 1137@178 & 3.71 & 3.52 & 6.01\\
  PLCKERC545 G224.70+24.61 & 129.951 & 1.422 & Cirrus & 1064@134 & 1.22 & 0.80 & 2.01\\
  PLCKERC545 G227.27+24.71 & 131.198 & -0.550 & Cirrus & 1245@223 & 1.00 & 1.39 & 1.55\\
  PLCKERC545 G227.57+24.56 & 131.215 & -0.863 & Cirrus & 1105@151 & 2.10 & 1.68 & 3.64\\
  PLCKERC545 G227.77+30.23 & 136.181 & 1.869 & Cirrus & 1641@196 & 0.77 & 1.68 & 2.86\\
  PLCKERC545 G230.17+32.05 & 138.809 & 1.055 & Cirrus & 809@78 & 2.10 & 2.50 & 2.86\\
  PLCKERC545 G226.97+26.25 & 132.394 & 0.458 & Cirrus & 1212@159 & 1.22 & 0.80 & 1.06\\
  PCCS1 545 G226.21+24.93 & 130.906 & 0.391 & Cirrus & 729@395 & 0.05 & 1.68 & 2.01\\
  PCCS2 545 G229.62+28.51 & 135.540 & -0.403 & Cirrus & 792@227 & 0.77 & 0.80 & 1.06\\
  PCCS1 545 G229.68+30.43 & 137.202 & 0.558 & Cirrus & 447@139 & -0.45 & -0.16 & 0.54\\
  PCCS1 545 G228.63+29.60 & 136.025 & 0.911 & Cirrus & 708@232 & 0.53 & 1.39 & 1.55\\
  PCCS1 545 G226.48+23.25 & 129.579 & -0.667 & Cirrus & 782@241 & -0.71 & -0.50 & -0.04\\
  PLCKERC545 G249.81-79.42 & 22.951 & -33.111 & ESO 353- G 009 & 634@113 & 0.53 & 1.10 & 2.01\\
  PLCKERC545 G085.69+83.35 & 197.614 & 32.339 & FIRST J131028.6+322054 & 741@95 & 0.05 & 1.39 & 1.06\\
  PCCS1 545 G009.02+84.14 & 198.753 & 24.631 & IC 0860 & 611@170 & 0.29 & 1.68 & 2.86\\
  PCCS1 545 G083.01+80.62 & 200.117 & 34.133 & IC 088 & 570@193 & 2.10 & 1.68 & 2.44\\
  PLCKERC545 G262.62-82.60 & 18.530 & -32.649 & IC 1657 & 684@116 & -0.20 & 0.80 & 2.01\\
  PLCKERC545 G225.13-79.06 & 25.093 & -28.908 & IC 1720 & 826@103 & 0.77 & 1.39 & 2.01\\
  PLCKERC545 G010.79-64.76 & 344.505 & -33.741 & IC 5271 & 1054@89 & 0.29 & 0.80 & 0.54\\
  PCCS1 545 G340.39-81.54 & 6.686 & -33.705 & NGC 0115 & 308@209 & -0.98 & 0.17 & 1.55\\
  PLCKERC545 G338.28-82.37 & 7.594 & -33.245 & NGC 0134 & 6794@176 & -0.71 & -1.64 & 0.54\\
  PLCKERC545 G021.76-86.13 & 8.576 & -27.811 & NGC 0150 & 1495@120 & -0.45 & 1.10 & 0.54\\
  PCCS1 545 G355.51-86.04 & 9.248 & -29.488 & NGC 0174 & 548@175 & -0.71 & 0.17 & -0.04\\
  PLCKERC545 G299.11-85.91 & 13.178 & -31.208 & NGC 0289 & 2411@113 & -0.20 & 1.10 & 3.64\\
  PCCS1 545 G250.48-84.79 & 17.631 & -30.218 & NGC 0418 & 442@167 & 0.05 & 0.17 & -0.04\\
  PLCKERC545 G134.20-61.41 & 18.225 & 0.982 & NGC 0428 & 984@112 & -0.98 & -0.50 & -0.70\\
  PCCS1 545 G136.34-63.09 & 18.884 & -0.852 & NGC 0450 & 568@241 & -1.82 & -2.07 & -0.04\\
  PLCKERC545 G138.92-60.95 & 20.546 & 0.955 & NGC 0493 & 821@122 & -2.12 & -1.24 & -0.04\\
  PCCS1 545 G139.99-62.71 & 20.591 & -0.877 & NGC 0497 & 395@212 & -1.25 & 0.17 & 1.06\\
  PLCKERC545 G229.08-80.28 & 23.582 & -29.420 & NGC 0613 & 4735@131 & 0.53 & 1.96 & 2.01\\
  PLCKERC545 G171.78-59.55 & 35.401 & -5.527 & NGC 0894 & 1385@96 & 7.08 & 0.17 & 8.04\\
  PLCKERC545 G263.34-41.82 & 67.925 & -54.602 & NGC 1617 & 753@62 & 7.41 & 8.21 & 5.38\\
  PCCS1 545 G263.82+57.53 & 173.065 & 0.800 & NGC 3720 & 541@129 & -0.98 & 0.17 & 2.44\\
  PLCKERC545 G277.36+59.21 & 180.094 & -1.097 & NGC 4030 & 4409@113 & -1.53 & -0.86 & -0.04\\
  PLCKERC545 G280.27+58.42 & 181.211 & -2.382 & NGC 4079 & 897@111 & -0.20 & 0.49 & 1.55\\
  PLCKERC545 G294.87+88.34 & 192.603 & 25.492 & NGC 4725 & 4410@237 & 4.09 & 5.80 & 8.04\\
  PCCS1 545 G305.91+88.64 & 192.938 & 25.776 & NGC 4747 & 635@139 & 0.29 & 0.80 & 1.06\\
  PLCKERC545 G101.42+88.06 & 193.672 & 28.930 & NGC 4793 & 1505@97 & -0.98 & -0.50 & 0.54\\
  PCCS1 545 G044.60+86.76 & 196.435 & 27.736 & NGC 4961 & 599@232 & -0.71 & -0.16 & 1.06\\
  PCCS1 545 G351.36+83.79 & 197.896 & 22.924 & NGC 5012 & 1061@158 & 0.29 & -0.50 & -0.04\\
  PCCS1 545 G047.55+83.74 & 199.755 & 28.539 & NGC 5081 & 150@146 & 0.53 & 0.80 & -0.04\\
  PCCS1 545 G042.41+79.20 & 204.985 & 28.385 & NGC 5263 & 332@125 & -0.45 & -0.16 & 0.54\\
  PCCS1 545 G340.48+55.74 & 212.924 & -1.159 & NGC 5496 & 273@212 & -3.45 & -2.54 & -1.52\\
  PLCKERC545 G345.12+54.85 & 215.603 & -0.381 & NGC 5584 & 1039@118 & 0.05 & -0.16 & -0.04\\
  PLCKERC545 G060.29+67.38 & 217.604 & 35.325 & NGC 5656 & 1004@86 & 2.31 & -2.07 & 2.86\\
  PLCKERC545 G353.14+54.45 & 219.414 & 2.290 & NGC 5690 & 1509@127 & -1.25 & -0.86 & -0.04\\
  PCCS1 545 G350.45+51.86 & 219.958 & -0.719 & NGC 5705 & 277@183 & -1.25 & -0.50 & 1.06\\
  PLCKERC545 G351.01+52.12 & 220.047 & -0.292 & NGC 5713 & 2041@136 & -0.20 & -1.64 & 0.54\\
  PLCKERC545 G351.21+51.96 & 220.242 & -0.327 & NGC 5719 & 1175@174 & -2.12 & -0.86 & -0.04\\
  PCCS1 545 G354.49+52.85 & 221.100 & 1.682 & NGC 5740 & 671@202 & -1.53 & 0.17 & 0.54\\
  PLCKERC545 G354.97+52.95 & 221.236 & 1.956 & NGC 5746 & 3095@143 & -0.98 & -0.86 & 0.54\\
  PCCS2 545 G088.85+33.67 & 261.839 & 60.031 & NGC 6381 & 319@215 & 4.09 & 4.93 & 3.25\\
  PLCKERC545 G012.05-57.77 & 336.070 & -33.700 & NGC 7267 & 599@74 & 1.88 & 1.68 & 2.86\\
  PCCS1 545 G019.27-61.60 & 340.583 & -30.071 & NGC 7361 & 469@118 & 1.00 & 0.80 & 2.86\\
  PLCKERC545 G015.53-75.66 & 356.945 & -30.508 & NGC 7755 & 1203@145 & -1.53 & -0.86 & 0.54\\
  PLCKERC545 G004.50-77.17 & 359.463 & -32.593 & NGC 7793 & 9171@378 & 2.52 & 4.70 & 8.04\\
  PLCKERC545 G260.18-87.65 & 14.678 & -28.841 & None & 929@160 & 2.31 & 1.39 & 1.06\\
  PCCS1 545 G355.68-75.23 & 358.461 & -35.324 & None & 523@109 & 0.05 & 1.96 & 2.01\\
  PCCS1 545 G345.09-79.28 & 4.114 & -34.800 & None & 622@160 & 0.77 & 1.39 & 2.44\\
  PLCKERC545 G007.56-64.14 & 344.024 & -35.214 & None & 584@75 & -4.71 & -? & -?\\
  PCCS1 545 G006.41-66.96 & 347.524 & -35.106 & None & 329@137 & 1.45 & 1.10 & 1.06\\
  PCCS1 545 G012.72-58.67 & 337.137 & -33.320 & None & 500@162 & 1.22 & 1.96 & 2.86\\
  PCCS1 545 G011.38-70.82 & 351.609 & -32.552 & None & 281@117 & -0.20 & 0.80 & 1.55\\
  PCCS1 545 G012.89-66.24 & 346.134 & -32.698 & None & 587@139 & 2.52 & 1.39 & 2.01\\
  PCCS1 545 G001.76-78.81 & 1.514 & -32.457 & None & 560@128 & 0.05 & 0.80 & 1.55\\
  PCCS1 545 G004.26-81.15 & 3.796 & -31.078 & None & 314@157 & 0.53 & 1.39 & 2.86\\
  PLCKERC545 G339.86-85.54 & 9.752 & -30.651 & None & 929@127 & -0.20 & 0.17 & 1.55\\
  PCCS1 545 G141.01+88.40 & 192.294 & 28.647 & None & 176@125 & 1.22 & 1.10 & 1.06\\
  PCCS1 545 G000.99+84.45 & 198.012 & 24.103 & None & 601@163 & -1.82 & 0.17 & 1.55\\
  PCCS1 545 G064.37+83.30 & 199.491 & 30.466 & None & 263@155 & -0.98 & 0.17 & 0.54\\
  PCCS1 545 G038.35+77.36 & 207.084 & 27.603 & None & 154@157 & 0.29 & 0.49 & 1.55\\
  PCCS1 545 G129.08+85.56 & 192.302 & 31.540 & None & 147@138 & 0.53 & 0.49 & -0.04\\
  PLCKERC545 G149.13+52.95 & 163.033 & 57.670 & None & 735@109 & 2.31 & 2.50 & 1.55\\
  PCCS1 545 G153.54+52.83 & 159.776 & 55.700 & None & 310@134 & 1.22 & 1.39 & -0.04\\
  PCCS1 545 G139.19-61.55 & 20.525 & 0.340 & None & 575@226 & -1.25 & -1.64 & -0.04\\
  PCCS1 545 G345.78+54.33 & 216.219 & -0.568 & None & 260@209 & -2.12 & -2.07 & -0.04\\
  PCCS1 545 G341.61+58.65 & 211.837 & 1.610 & None & 329@188 & 1.00 & 1.10 & 1.06\\
  PCCS1 545 G354.98+52.33 & 221.678 & 1.518 & None & 341@207 & -0.98 & 0.80 & -0.70\\
  PCCS1 545 G224.02+26.10 & 130.951 & 2.689 & None & 367@198 & 0.05 & 1.39 & 2.01\\
  PCCS1 545 G083.80+44.81 & 242.798 & 54.211 & None & 168@154 & 1.45 & 0.80 & -0.04\\
  PCCS1 545 G084.81+46.34 & 239.932 & 54.413 & None & 303@166 & 1.00 & 1.96 & -0.04\\
  PCCS1 545 G014.03-72.46 & 353.345 & -31.441 & None (No IRAS) & 277@137 & 0.05 & -0.16 & -0.70\\
  PCCS1 545 G007.73-72.26 & 353.597 & -33.347 & None (No IRAS) & 425@123 & 1.88 & 2.50 & 3.25\\
  PCCS1 545 G009.60-73.01 & 354.290 & -32.619 & None (No IRAS) & 478@191 & 2.31 & 1.68 & 1.55\\
  PCCS1 545 G256.79-80.21 & 21.323 & -33.651 & Off Map & 422@184 & -? & -? & -?\\
  PLCKERC545 G089.64+34.69 & 259.687 & 60.607 & Off Map & 949@98 & -5.26 & -? & -?\\
  PLCKERC545 G261.47-41.11 & 69.551 & -53.354 & Off Map & 545@60 & -2.12 & -1.24 & -0.04\\
  PCCS1 545 G285.33+61.23 & 184.492 & -0.489 & PKS 1215-002 & 624@179 & -1.25 & 0.17 & 0.54\\
  PCCS1 545 G235.53+42.77 & 150.108 & 3.361 & UGC 05376 & 548@119 & 0.53 & 0.17 & -0.04\\
  PCCS1 545 G107.45+88.72 & 193.246 & 28.355 & UGC 08017 & 426@154 & -0.98 & -0.16 & -0.70\\
  PCCS1 545 G072.04+78.36 & 203.750 & 34.047 & UGC 08561 & 486@206 & 0.05 & 0.17 & 0.54\\
  PCCS1 545 G089.39+34.19 & 260.727 & 60.439 & UGC 10830 & 432@253 & 4.65 & 5.59 & 3.64\\
  PCCS1 545 G141.16-61.74 & 21.377 & -0.088 & UM 321 & 557@151 & -0.71 & -0.16 & -0.04\\
\hline\end{tabular}


==> Paper_revised_postreferee (copy)/Conclusion/857GHzTable.txt <==
\newpage
\begin{landscape}
\begin{table}
\caption{Compact souces and their identifications from the \textit{Planck} 857GHz catalogues of compact sources.}
\begin{tabular}{|l|r|r|l|l|r|r|r|}

\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline

  PCCS1 857 G014.92-58.26 & 336.635 & -32.177 & Cluster Candidate & 302 $\pm$ 239 & 1.88 & 1.96 & 4.36\\
  PCCS1 857 G354.81-79.56 & 3.049 & -33.228 & Cluster Candidate & 1014 $\pm$ 233 & 1.67 & 2.23 & 3.25\\
  PLCKERC857 G257.09-87.10 & 15.233 & -29.122 & Cluster Candidate & 2403 $\pm$ 198 & 3.52 & 3.02 & 3.25\\
  PLCKERC857 G014.99-59.64 & 338.260 & -32.139 & Cluster Candidate & 943 $\pm$ 115 & 3.12 & 1.96 & 4.36\\
  PLCKERC857 G239.13-78.19 & 25.333 & -31.786 & Cluster Candidate & 1110 $\pm$ 145 & 2.72 & 1.68 & 3.25\\
  PLCKERC857 G017.86-68.67 & 348.790 & -30.591 & Cluster Candidate & 1657 $\pm$ 167 & 2.92 & 3.76 & 5.05\\
  PLCKERC857 G007.34-65.24 & 345.366 & -35.103 & Cluster Candidate & 920 $\pm$ 132 & 3.32 & 3.52 & 3.25\\
  PCCS1 857 G252.98-85.59 & 16.749 & -29.910 & Cluster Candidate & 619 $\pm$ 817 & 1.88 & 2.76 & 3.25\\
  PCCS1 857 G058.69+81.03 & 202.258 & 30.712 & Cluster Candidate & 845 $\pm$ 298 & 1.45 & 1.68 & 4.01\\
  PCCS1 857 G058.53+82.57 & 200.607 & 30.124 & Cluster Candidate & 827 $\pm$ 197 & 1.45 & 2.23 & 4.36\\
  PLCKERC857 G062.48+78.89 & 204.276 & 32.142 & Cluster Candidate & 814 $\pm$ 109 & 0.77 & 2.50 & 3.25\\
  PLCKERC857 G063.13+78.00 & 205.172 & 32.621 & Cluster Candidate & 912 $\pm$ 169 & 2.10 & 3.52 & 3.25\\
  PLCKERC857 G027.36+84.83 & 198.608 & 26.510 & Cluster Candidate & 792 $\pm$ 93 & 2.52 & 3.27 & 4.01\\
  PLCKERC857 G042.54+81.51 & 202.358 & 28.224 & Cluster Candidate & 1697 $\pm$ 251 & 1.67 & 3.76 & 4.01\\
  PLCKERC857 G149.81+50.11 & 158.364 & 59.196 & Cluster Candidate & 1249 $\pm$ 131 & 5.38 & 4.47 & 4.71\\
  PCCS1 857 G089.66+36.10 & 256.828 & 60.449 & Cluster Candidate & 886 $\pm$ 194 & 3.32 & 2.76 & 2.01\\
  PCCS1 857 G085.48+43.36 & 244.657 & 55.771 & Cluster Candidate & 748 $\pm$ 128 & 2.72 & 3.27 & 3.64\\
  PLCKERC857 G095.44+58.94 & 216.128 & 52.936 & Cluster Candidate & 1141 $\pm$ 176 & 4.65 & 5.80 & 2.44\\
  PCCS1 857 G238.20+42.27 & 150.845 & 1.469 & Cluster Candidate & 712 $\pm$ 269 & 4.28 & 3.76 & 2.01\\
  PLCKERC857 G060.37+66.55 & 218.579 & 35.559 & Cluster Candidate & 1241 $\pm$ 151 & 1.00 & 4.47 & 5.70\\
  PLCKERC857 G261.89-40.69 & 70.168 & -53.734 & Cluster Candidate & 795 $\pm$ 134 & 3.32 & 4.47 & 3.64\\
  PCCS1 857 G088.71+81.15 & 198.869 & 34.314 & Lens Candidate & 427 $\pm$ 159 & 0.29 & 0.17 & -0.04\\
  PCCS1 857 G076.18+79.96 & 201.639 & 33.732 & Lens Candidate & 282 $\pm$ 397 & -1.25 & -1.64 & 0.54\\
  PCCS1 857 G044.43+78.90 & 205.288 & 28.791 & Lens Candidate & 512 $\pm$ 233 & 0.05 & 0.17 & 2.01\\
  PCCS1 857 G151.39-61.73 & 25.907 & -1.783 & Lens Candidate & 445 $\pm$ 274 & -2.43 & -1.24 & 0.54\\
  PCCS1 857 G060.81+67.75 & 217.103 & 35.421 & (Lens) 1HERMES S250 J142823.9+352619 & 424 $\pm$ 323 & 0.05 & 1.96 & 1.55\\
  PCCS1 857 G231.57+30.82 & 138.393 & -0.610 & (Lens) H-ATLAS J091331.3-003642 & 730 $\pm$ 251 & 1.45 & 0.80 & 2.01\\
  PCCS1 857 G266.28+58.43 & 174.648 & 0.841 & (Lens) H-ATLAS J113833.3+004909 & 643 $\pm$ 402 & 0.77 & 1.10 & 0.54\\
  PCCS2 857 G270.56+58.54 & 176.637 & -0.187 & (Lens) H-ATLAS J114637.9-001132 & 1148 $\pm$ 337 & 0.77 & 2.76 & 2.44\\
  PLCKERC857 G047.32+82.53 & 201.116 & 28.742 & (Lens) H-ATLAS J132426.9+284452 & 1303 $\pm$ 152 & 2.31 & 1.96 & 3.25\\
  PCCS2 857 G052.27+77.90 & 206.125 & 30.506 & (Lens) H-ATLAS J134429.4+303036 & 355 $\pm$ 250 & -0.98 & -0.50 & 0.54\\
  PCCS2 857 G148.42+53.62 & 164.478 & 57.516 & (Lens) HERMES J105751.1+573027 & 223 $\pm$ 382 & -1.82 & -1.64 & -0.70\\
  PCCS1 857 G229.23+33.59 & 139.710 & 2.532 & (Lens)H-ATLAS J091840.8+023047 & 1991 $\pm$ 530 & 0.05 & 1.10 & 1.06\\
  PCCS1 857 G131.83-60.95 & 17.168 & 1.619 & (QSO) LBQS 0106+0119 & 657 $\pm$ 269 & -3.83 & -2.54 & -1.52\\
  PCCS1 857 G226.34+23.23 & 129.496 & -0.560 & (QSO) SDSS J083800.68-003306.0 & 1311 $\pm$ 429 & -0.20 & -0.16 & 1.06\\
  PCCS1 857 G020.48-64.90 & 344.405 & -29.622 & (Star) Formalhaut & 986 $\pm$ 244 & 0.05 & 0.49 & 0.54\\
  PLCKERC857 G167.74-57.97 & 34.836 & -2.970 & (Star) Omicron Cet & 4751 $\pm$ 167 & 6.07 & -3.07 & N/A\\
  PLCKERC857 G250.12-80.58 & 21.755 & -32.540 & (Star) R Scl & 1292 $\pm$ 138 & -0.45 & -1.24 & 1.06\\
  PCCS1 857 G272.66-83.32 & 16.856 & -32.835 & 2MASX J01072341-3249443 & 863 $\pm$ 666 & -1.82 & -2.07 & 1.06\\
  PCCS2 857 G134.60-61.96 & 18.318 & 0.416 & 2MASX J01131527+0026137 & 964 $\pm$ 316 & -0.98 & -1.24 & -0.70\\
  PCCS1 857 G160.59-56.74 & 32.432 & 0.285 & 2MASX J02094125+0015587 & 877 $\pm$ 375 & -0.71 & -0.86 & -0.70\\
  PCCS1 857 G086.97+83.70 & 197.220 & 32.155 & 2MASX J13085045+3209540 & 638 $\pm$ 382 & -0.45 & 0.17 & 0.54\\
  PLCKERC857 G068.89+81.23 & 201.226 & 32.027 & 2MASX J13250973+3200520 & 1802 $\pm$ 183 & 2.31 & 1.68 & 2.86\\
  PCCS1 857 G072.04+80.82 & 201.311 & 32.661 & 2MASX J13251511+3240167 & 418 $\pm$ 247 & 0.53 & 2.23 & 3.64\\
  PLCKERC857 G070.09+80.54 & 201.794 & 32.555 & 2MASX J13265837+3232115 & 1692 $\pm$ 240 & 2.10 & 2.50 & 2.44\\
  PLCKERC857 G070.52+80.05 & 202.236 & 32.880 & 2MASX J13285668+3252436 & 1167 $\pm$ 108 & -0.20 & 0.80 & 1.55\\
  
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PCCS1 857 G083.03+45.68 & 241.642 & 53.444 & 2MASX J16063296+5326319 & 473 $\pm$ 316 & 1.67 & -0.50 & 0.54\\
  PCCS2 857 G006.33-68.95 & 349.882 & -34.656 & 2MASX J23192682-3437467 & 423 $\pm$ 249 & 0.05 & 1.10 & 1.06\\
  PCCS2 857 G357.79-75.05 & 357.949 & -34.938 & 2MASX J23514878-3455460 & 574 $\pm$ 252 & 0.05 & 0.80 & 0.54\\
  PLCKERC857 G355.57-75.22 & 358.468 & -35.353 & 2MASX J23534806-3520536   & 875 $\pm$ 110 & 0.29 & 2.50 & 2.01\\
  PCCS1 857 G223.04-78.74 & 25.492 & -28.536 & 2MFGC 01281 & 774 $\pm$ 431 & 1.45 & 1.10 & 1.06\\
  PCCS1 857 G267.52+59.32 & 175.659 & 1.264 & 2MFGC 09181 & 333 $\pm$ 448 & 0.53 & 1.68 & 0.54\\
  PLCKERC857 G307.24-86.67 & 12.570 & -30.442 & AM 0047-304 & 1052 $\pm$ 179 & -0.20 & 1.68 & 1.06\\
  PCCS1 857 G249.29-87.97 & 14.713 & -28.318 & AM 0056-283 & 261 $\pm$ 393 & 0.29 & 0.17 & 1.06\\
  PLCKERC857 G219.43-78.58 & 25.709 & -27.835 & AM 0140-280 & 871 $\pm$ 123 & 1.45 & 0.80 & 1.06\\
  PLCKERC857 G274.04+60.90 & 179.271 & 1.115 & CGCG 013-010 & 1448 $\pm$ 110 & -0.45 & -0.16 & -0.04\\
  PLCKERC857 G281.52+60.68 & 182.564 & -0.463 & CGCG 013-092 & 1237 $\pm$ 173 & 3.12 & 1.39 & 3.25\\
  PCCS2 857 G341.22+56.12 & 213.070 & -0.617 & CGCG 018-077 & 1027 $\pm$ 338 & 0.05 & 0.49 & -0.70\\
  PCCS1 857 G344.28+57.82 & 213.472 & 1.731 & CGCG 018-084 & 628 $\pm$ 407 & 0.77 & 2.23 & 1.06\\
  PCCS1 857 G223.97+26.09 & 130.926 & 2.720 & CGCG 033-001 & 546 $\pm$ 347 & -0.98 & 0.80 & 2.01\\
  PLCKERC857 G066.56+83.87 & 198.767 & 30.394 & CGCG 160-170 & 1056 $\pm$ 152 & 2.10 & 1.10 & 1.06\\
  PCCS1 857 G085.81+43.85 & 243.702 & 55.859 & CGCG 276-004 & 650 $\pm$ 160 & 3.90 & 3.76 & 1.06\\
  PCCS1 857 G137.65-62.31 & 19.639 & -0.222 & CGCG 385-062 & 997 $\pm$ 384 & 1.22 & 1.39 & 0.54\\
  PLCKERC857 G126.90-63.28 & 14.644 & -0.473 & Cirrus & 2763 $\pm$ 313 & -0.98 & -0.50 & -0.04\\
  PLCKERC857 G131.56-63.86 & 16.650 & -1.251 & Cirrus & 5438 $\pm$ 921 & -1.25 & -0.86 & -0.04\\
  PLCKERC857 G159.09-55.91 & 32.175 & 1.433 & Cirrus & 1422 $\pm$ 240 & -2.43 & -1.24 & 0.54\\
  PLCKERC857 G147.26-60.62 & 24.521 & 0.022 & Cirrus & 2196 $\pm$ 238 & -1.53 & -1.24 & -0.04\\
  PLCKERC857 G145.33-60.97 & 23.513 & 0.028 & Cirrus & 1786 $\pm$ 280 & -0.20 & -0.16 & -1.52\\
  PLCKERC857 G131.96-63.35 & 16.898 & -0.770 & Cirrus & 1666 $\pm$ 252 & -1.25 & -0.86 & 0.54\\
  PCCS1 857 G139.80-62.24 & 20.627 & -0.395 & Cirrus & 1592 $\pm$ 940 & -0.98 & -0.50 & -0.04\\
  PCCS2 857 G138.41-61.22 & 20.244 & 0.760 & Cirrus & 797 $\pm$ 246 & -0.20 & -0.16 & 1.55\\
  PCCS1 857 G140.38-62.74 & 20.756 & -0.948 & Cirrus & 1380 $\pm$ 440 & -1.82 & -1.24 & 0.54\\
  PLCKERC857 G144.37-59.70 & 23.488 & 1.385 & Cirrus & 1753 $\pm$ 125 & -0.98 & -0.50 & -0.04\\
  PLCKERC857 G139.61-62.17 & 20.562 & -0.302 & Cirrus & 3445 $\pm$ 363 & -1.25 & -1.24 & -1.52\\
  PLCKERC857 G136.06-63.48 & 18.682 & -1.210 & Cirrus & 5603 $\pm$ 395 & -2.43 & -3.07 & N/A\\
  PLCKERC857 G126.28-63.31 & 14.363 & -0.478 & Cirrus & 4489 $\pm$ 469 & -1.82 & -1.24 & -0.70\\
  PLCKERC857 G126.80-63.90 & 14.564 & -1.080 & Cirrus & 2997 $\pm$ 369 & -2.75 & -2.07 & -0.70\\
  PCCS1 857 G131.08-64.08 & 16.415 & -1.436 & Cirrus & 2188 $\pm$ 709 & -3.83 & -2.54 & -1.52\\
  PCCS1 857 G134.53-63.43 & 18.021 & -1.026 & Cirrus & 1365 $\pm$ 1889 & -1.82 & -1.64 & 1.06\\
  PCCS1 857 G131.85-64.10 & 16.745 & -1.507 & Cirrus & 3259 $\pm$ 1192 & -1.53 & -1.24 & -0.70\\
  PLCKERC857 G287.82+60.54 & 185.491 & -1.463 & Cirrus & 2124 $\pm$ 240 & 2.31 & 3.52 & 4.36\\
  PLCKERC857 G266.26+58.99 & 174.940 & 1.323 & Cirrus & 1277 $\pm$ 211 & -1.82 & -0.86 & 0.54\\
  PLCKERC857 G224.73+23.79 & 129.253 & 0.998 & Cirrus & 2289 $\pm$ 293 & -1.53 & -0.86 & 0.54\\
  PLCKERC857 G231.25+32.05 & 139.284 & 0.279 & Cirrus & 1804 $\pm$ 324 & 3.12 & 3.02 & 4.01\\
  PLCKERC857 G224.33+24.38 & 129.583 & 1.602 & Cirrus & 2928 $\pm$ 421 & 0.05 & 0.49 & 2.01\\
  PLCKERC857 G231.43+32.10 & 139.413 & 0.173 & Cirrus & 2807 $\pm$ 430 & 3.71 & 3.76 & 6.01\\
  PLCKERC857 G230.97+32.31 & 139.381 & 0.614 & Cirrus & 1539 $\pm$ 280 & 1.45 & 0.80 & -0.70\\
  PLCKERC857 G226.70+24.89 & 131.101 & -0.013 & Cirrus & 2090 $\pm$ 194 & 1.45 & 1.96 & 1.55\\
  PLCKERC857 G227.26+24.72 & 131.206 & -0.540 & Cirrus & 3180 $\pm$ 438 & 1.22 & 1.39 & 1.55\\
  PCCS1 857 G228.60+29.58 & 135.998 & 0.919 & Cirrus & 1417 $\pm$ 348 & 0.29 & 1.39 & 1.55\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PLCKERC857 G227.24+24.51 & 131.018 & -0.629 & Cirrus & 2761 $\pm$ 387 & 0.29 & 1.96 & 2.86\\
  PLCKERC857 G223.40+22.96 & 127.935 & 1.659 & Cirrus & 2072 $\pm$ 314 & -0.20 & -0.50 & 0.54\\
  PLCKERC857 G224.70+24.60 & 129.940 & 1.415 & Cirrus & 2905 $\pm$ 317 & 1.67 & 1.39 & 2.01\\
  PLCKERC857 G227.58+24.57 & 131.222 & -0.863 & Cirrus & 3136 $\pm$ 276 & 2.10 & 1.68 & 3.64\\
  PCCS1 857 G223.74+24.66 & 129.572 & 2.213 & Cirrus & 2091 $\pm$ 654 & 3.32 & 1.96 & 2.01\\
  PCCS1 857 G230.39+34.28 & 140.794 & 2.074 & Cirrus & 572 $\pm$ 542 & -3.45 & -3.07 & N/A\\
  PCCS1 857 G223.82+24.63 & 129.580 & 2.127 & Cirrus & 1622 $\pm$ 282 & 3.12 & 3.27 & 2.44\\
  PLCKERC857 G227.75+30.24 & 136.180 & 1.886 & Cirrus & 3524 $\pm$ 482 & 0.77 & 1.68 & 3.25\\
  PLCKERC857 G231.38+32.24 & 139.511 & 0.291 & Cirrus & 2477 $\pm$ 435 & 2.10 & 1.68 & 2.44\\
  PLCKERC857 G226.98+26.25 & 132.398 & 0.454 & Cirrus & 2375 $\pm$ 315 & 1.00 & 1.10 & 1.06\\
  PCCS1 857 G017.51-71.04 & 351.544 & -30.537 & DUKST 470-030 & 425 $\pm$ 331 & 0.05 & 1.39 & 1.06\\
  PCCS1 857 G311.06-73.30 & 9.640 & -43.622 & ESO 242- G 021 & 901 $\pm$ 288 & 3.32 & -2.07 & 2.01\\
  PCCS1 857 G310.95-73.87 & 9.817 & -43.064 & ESO 242- G 023 & 1400 $\pm$ 212 & 2.52 & 2.23 & 2.01\\
  PCCS1 857 G357.76-75.78 & 358.749 & -34.602 & ESO 349- G 005 & 543 $\pm$ 285 & -1.25 & 0.17 & 2.01\\
  PCCS1 857 G356.25-76.69 & 359.917 & -34.481 & ESO 349- G 016 & 762 $\pm$ 199 & 0.29 & 1.96 & 1.06\\
  PCCS1 857 G353.76-79.19 & 2.809 & -33.594 & ESO 349- G 038 & 426 $\pm$ 214 & 0.05 & -0.16 & 0.54\\
  PCCS1 857 G259.62-82.44 & 18.996 & -32.491 & ESO 352- G 030 & 822 $\pm$ 421 & 1.00 & 2.23 & 2.44\\
  PCCS1 857 G254.41-81.05 & 20.825 & -32.826 & ESO 352- G 063 & 487 $\pm$ 382 & 0.29 & 0.80 & 0.54\\
  PCCS1 857 G255.18-80.62 & 21.138 & -33.184 & ESO 352- G 071 & 592 $\pm$ 281 & 1.67 & 1.96 & 0.54\\
  PLCKERC857 G249.83-79.43 & 22.942 & -33.109 & ESO 353- G 009 & 2089 $\pm$ 155 & 0.29 & 0.80 & 1.55\\
  PLCKERC857 G014.32-65.00 & 344.602 & -32.225 & ESO 406- G 035 & 1014 $\pm$ 133 & 0.29 & 0.49 & 1.55\\
  PLCKERC857 G009.50-65.08 & 344.981 & -34.238 & ESO 406- G 039 & 1309 $\pm$ 108 & -0.45 & 1.39 & 1.55\\
  PLCKERC857 G006.28-68.56 & 349.426 & -34.774 & ESO 407- G 014 & 1298 $\pm$ 113 & 1.22 & 1.68 & 2.01\\
  PCCS2 857 G010.95-86.53 & 9.204 & -28.379 & ESO 410- G 027 & 438 $\pm$ 324 & -0.20 & 0.49 & 1.55\\
  PLCKERC857 G359.78-81.31 & 4.324 & -31.617 & ESO 410-IG 006 & 953 $\pm$ 135 & 0.29 & 1.39 & 3.25\\
  PCCS1 857 G319.26-85.76 & 11.467 & -31.190 & ESO 411- G 010 & 583 $\pm$ 169 & 0.53 & 0.80 & 0.54\\
  PCCS1 857 G294.36-85.05 & 13.727 & -32.017 & ESO 411- G 030 & 655 $\pm$ 288 & 0.29 & 1.39 & 1.55\\
  PCCS1 857 G253.13-83.53 & 18.632 & -31.186 & ESO 412- G 021 & 1131 $\pm$ 293 & 0.29 & 1.96 & 1.55\\
  PLCKERC857 G247.41-81.38 & 21.212 & -31.758 & ESO 413- G 004 & 1175 $\pm$ 176 & 0.05 & 2.23 & 2.01\\
  PLCKERC857 G224.07-79.17 & 24.988 & -28.697 & ESO 413- G 016 & 1065 $\pm$ 112 & 0.77 & 0.49 & 0.54\\
  PCCS1 857 G220.52-79.20 & 24.999 & -28.031 & ESO 413- G 018 & 662 $\pm$ 172 & 0.77 & 0.80 & 1.06\\
  PCCS1 857 G225.10-55.12 & 52.480 & -28.776 & ESO 418- G 007 & 249 $\pm$ 208 & 3.32 & 2.50 & 2.01\\
  PLCKERC857 G016.48-57.99 & 336.338 & -31.350 & ESO 467-IG 055 & 1533 $\pm$ 130 & 2.10 & 0.80 & 1.06\\
  PLCKERC857 G018.03-66.69 & 346.485 & -30.616 & ESO 469- G 011 & 1120 $\pm$ 139 & 1.22 & 0.49 & 1.55\\
  PCCS1 857 G015.37-71.81 & 352.513 & -31.131 & ESO 470- G 013 & 606 $\pm$ 290 & 0.53 & 0.17 & 3.25\\
  PCCS1 857 G014.42-76.50 & 357.958 & -30.619 & ESO 471- G 028 & 929 $\pm$ 196 & 1.00 & 2.23 & 2.86\\
  PCCS2 857 G221.37-54.48 & 52.830 & -26.558 & ESO 482- G 001 & 749 $\pm$ 301 & 3.71 & 1.68 & 2.44\\
  PCCS1 857 G354.65+51.85 & 221.871 & 1.035 & FGC 1806 & 827 $\pm$ 308 & -0.71 & 1.10 & 1.55\\
  PCCS1 857 G054.16+67.86 & 217.596 & 32.944 & Holm 657 & 448 $\pm$ 159 & 0.53 & 3.27 & 2.01\\
  PCCS1 857 G231.90+31.90 & 139.457 & -0.267 & IC 0531 & 723 $\pm$ 196 & -0.98 & -0.50 & 0.54\\
  PCCS1 857 G140.74+87.22 & 191.881 & 29.768 & IC 0821 & 730 $\pm$ 156 & 1.22 & 1.10 & 0.54\\
  PCCS1 857 G002.19+85.13 & 197.459 & 24.566 & IC 0854 & 389 $\pm$ 233 & -0.45 & -0.86 & 1.55\\
  PLCKERC857 G008.90+84.11 & 198.768 & 24.611 & IC 0860 & 2052 $\pm$ 156 & 1.22 & 2.76 & 2.86\\
  PLCKERC857 G082.93+80.60 & 200.138 & 34.133 & IC 0883 & 2553 $\pm$ 147 & 1.88 & 1.96 & 1.55\\
  PLCKERC857 G339.69-83.51 & 8.275 & -32.249 & IC 1554 & 1159 $\pm$ 103 & -0.71 & 0.17 & 1.55\\
  PCCS1 857 G251.82-84.57 & 17.754 & -30.448 & IC 1637 & 560 $\pm$ 214 & -0.71 & -0.16 & 1.55\\
  PLCKERC857 G262.57-82.60 & 18.537 & -32.645 & IC 1657 & 1848 $\pm$ 180 & 0.53 & 1.39 & 2.01\\
  PLCKERC857 G225.15-79.05 & 25.095 & -28.911 & IC 1720 & 1835 $\pm$ 165 & 1.22 & 1.68 & 2.01\\
  PCCS1 857 G057.74+87.73 & 195.192 & 28.061 & IC 4040 & 434 $\pm$ 182 & 0.05 & 0.49 & 0.54\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PLCKERC857 G010.62-64.19 & 343.834 & -33.887 & IC 5262 & 1032 $\pm$ 103 & 2.52 & 3.02 & 2.86\\
  PLCKERC857 G010.78-64.76 & 344.509 & -33.744 & IC 5271 & 3848 $\pm$ 142 & 0.29 & 0.80 & 0.54\\
  PCCS2 857 G326.23-88.15 & 12.029 & -28.817 & IRAS F00456-2904NE & 69 $\pm$ 238 & -0.71 & -0.86 & -0.04\\
  PLCKERC857 G054.78+83.32 & 199.972 & 29.432 & KUG 1317+296 & 1213 $\pm$ 137 & 2.92 & 4.47 & 2.44\\
  PCCS1 857 G071.66+80.96 & 201.211 & 32.531 & KUG 1322+328 & 702 $\pm$ 308 & -1.82 & -0.16 & -0.04\\
  PCCS1 857 G071.93+78.54 & 203.576 & 33.925 & KUG 1331+342 & 931 $\pm$ 230 & 1.00 & 1.68 & 2.44\\
  PLCKERC857 G052.87+68.36 & 217.091 & 32.397 & KUG 1426+326 & 1257 $\pm$ 112 & -0.20 & 0.49 & 1.55\\
  PLCKERC857 G059.17+66.46 & 218.822 & 35.114 & KUG 144+353 & 999 $\pm$ 112 & -0.98 & -3.07 & N/A\\
  PCCS1 857 G062.57+78.53 & 204.657 & 32.303 & MCG +06-30-064 & 787 $\pm$ 402 & 0.05 & 1.39 & 2.86\\
  PCCS1 857 G007.78-77.44 & 359.471 & -31.822 & MCG -05-01-015 & 565 $\pm$ 205 & -0.98 & -0.50 & 2.01\\
  PCCS2 857 G246.27-80.51 & 22.202 & -32.029 & MCG -05-04-040 & 1013 $\pm$ 280 & -0.45 & -0.16 & 1.55\\
  PLCKERC857 G060.85+67.13 & 217.836 & 35.598 & MGC +06-32-056 & 1018 $\pm$ 98 & -0.71 & 3.52 & 2.01\\
  PCCS1 857 G354.13-78.58 & 2.152 & -33.871 & NGC 0010 & 1353 $\pm$ 254 & 0.05 & -0.16 & -0.04\\
  PCCS2 857 G349.11-81.94 & 5.973 & -32.536 & NGC 0101 & 1108 $\pm$ 193 & -0.98 & -0.50 & -0.70\\
  PLCKERC857 G340.47-81.55 & 6.689 & -33.686 & NGC 0115 & 809 $\pm$ 115 & -1.25 & -0.50 & 1.55\\
  PCCS1 857 G339.08-82.27 & 7.416 & -33.262 & NGC 0131 & 853 $\pm$ 308 & 0.05 & 0.49 & 2.01\\
  PLCKERC857 G338.28-82.37 & 7.594 & -33.246 & NGC 0134 & 23887 $\pm$ 439 & -0.98 & -2.07 & 0.54\\
  PLCKERC857 G021.83-86.13 & 8.571 & -27.807 & NGC 0150 & 4604 $\pm$ 197 & -0.45 & 1.39 & 1.06\\
  PLCKERC857 G355.57-86.04 & 9.248 & -29.482 & NGC 0174 & 2143 $\pm$ 140 & -0.45 & 0.17 & -0.04\\
  PLCKERC857 G299.12-85.91 & 13.176 & -31.206 & NGC 0289 & 7416 $\pm$ 175 & -0.20 & 1.10 & 3.64\\
  PLCKERC857 G256.92-85.55 & 16.558 & -30.168 & NGC 0378 & 1441 $\pm$ 129 & -0.20 & -0.50 & 1.06\\
  PLCKERC857 G250.46-84.78 & 17.641 & -30.222 & NGC 0418 & 1684 $\pm$ 96 & 0.29 & 0.17 & -0.04\\
  PLCKERC857 G239.77-85.12 & 17.847 & -29.242 & NGC 0423 & 1708 $\pm$ 150 & 1.00 & 0.80 & 3.25\\
  PLCKERC857 G134.22-61.41 & 18.236 & 0.986 & NGC 0428 & 2791 $\pm$ 271 & -1.25 & -0.86 & -0.70\\
  PCCS1 857 G136.33-63.11 & 18.878 & -0.876 & NGC 0450 & 1955 $\pm$ 484 & -1.82 & -2.07 & 0.54\\
  PLCKERC857 G138.92-60.96 & 20.544 & 0.946 & NGC 0493 & 2074 $\pm$ 124 & -2.43 & -1.24 & -0.04\\
  PCCS1 857 G140.00-62.69 & 20.601 & -0.856 & NGC 0497 & 1304 $\pm$ 347 & -0.98 & 0.17 & 1.06\\
  PCCS2 857 G140.57-59.63 & 21.679 & 2.025 & NGC 0550 & 823 $\pm$ 351 & -3.45 & -2.54 & -1.52\\
  PCCS1 857 G144.85-62.07 & 22.933 & -0.927 & NGC 0585 & 1159 $\pm$ 175 & -3.09 & -2.54 & N/A\\
  PLCKERC857 G229.07-80.28 & 23.581 & -29.418 & NGC 0613 & 17227 $\pm$ 296 & 0.53 & 1.96 & 2.01\\
  PCCS1 857 G145.82-60.22 & 24.002 & 0.655 & NGC 0622 & 307 $\pm$ 489 & -2.43 & -2.07 & -0.70\\
  PLCKERC857 G230.65-79.17 & 24.769 & -29.916 & NGC 0639 & 2319 $\pm$ 149 & -1.25 & -0.16 & 1.06\\
  PCCS2 857 G155.97-57.96 & 29.671 & 0.528 & NGC 0768 & 820 $\pm$ 198 & -1.53 & -0.86 & -0.70\\
  PCCS1 857 G157.99-58.08 & 30.536 & -0.112 & NGC 0800 & 420 $\pm$ 205 & -4.25 & -3.07 & -0.70\\
  PCCS1 857 G163.10-57.02 & 33.414 & -0.715 & NGC 0856 & 267 $\pm$ 266 & -3.83 & -3.07 & -1.52\\
  PCCS1 857 G163.48-56.94 & 33.631 & -0.767 & NGC 0863 & 238 $\pm$ 508 & -2.75 & -2.07 & -0.70\\
  PLCKERC857 G172.21-60.84 & 34.680 & -6.625 & NGC 0881 & 1825 $\pm$ 122 & 5.73 & 0.80 & 4.01\\
  PCCS2 857 G170.56-57.15 & 36.526 & -3.314 & NGC 0881 & 693 $\pm$ 211 & 2.10 & 2.76 & 2.86\\
  PLCKERC857 G171.77-59.54 & 35.402 & -5.523 & NGC 0895 & 3736 $\pm$ 155 & 7.08 & 0.17 & 8.04\\
  PLCKERC857 G263.34-41.83 & 67.913 & -54.603 & NGC 1617 & 2213 $\pm$ 98 & 7.08 & 8.04 & 5.05\\
  PLCKERC857 G152.29+53.37 & 161.355 & 55.964 & NGC 3353 & 1200 $\pm$ 114 & 4.47 & -3.70 & 2.01\\
  PLCKERC857 G148.24+52.44 & 163.020 & 58.417 & NGC 3408 & 813 $\pm$ 100 & 3.12 & 1.96 & 2.01\\
  PLCKERC857 G149.59+53.66 & 163.650 & 56.986 & NGC 3445 & 846 $\pm$ 92 & 3.52 & 4.47 & 2.01\\
  PLCKERC857 G147.66+53.84 & 165.363 & 57.677 & NGC 3488 & 746 $\pm$ 103 & 4.47 & 4.93 & 2.44\\
  PLCKERC857 G263.84+57.55 & 173.088 & 0.810 & NGC 3720 & 1669 $\pm$ 167 & -0.45 & 0.17 & 2.44\\
  PCCS1 857 G272.55+58.08 & 177.350 & -1.083 & NGC 3907B & 807 $\pm$ 521 & -1.53 & -1.24 & 0.54\\
  
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PLCKERC857 G277.37+59.21 & 180.100 & -1.104 & NGC 4030 & 16747 $\pm$ 287 & -2.43 & -1.24 & -0.04\\
  PLCKERC857 G280.29+58.41 & 181.218 & -2.397 & NGC 4079 & 2204 $\pm$ 150 & -0.71 & -0.16 & 1.06\\
  PCCS1 857 G140.19+86.20 & 191.549 & 30.749 & NGC 4676 & 618 $\pm$ 252 & 0.29 & -0.16 & -0.70\\
  PCCS1 857 G125.67+83.96 & 192.515 & 33.158 & NGC 4719 & 460 $\pm$ 200 & -1.25 & -0.50 & 1.55\\
  PLCKERC857 G294.85+88.35 & 192.603 & 25.497 & NGC 4725 & 11974 $\pm$ 574 & 4.09 & 5.59 & 8.04\\
  PCCS1 857 G125.12+88.34 & 192.787 & 28.781 & NGC 4738 & 854 $\pm$ 172 & 1.45 & 1.10 & 0.54\\
  PLCKERC857 G306.37+88.63 & 192.950 & 25.769 & NGC 4747 & 1862 $\pm$ 113 & 1.00 & 1.39 & 1.06\\
  PLCKERC857 G101.57+88.05 & 193.667 & 28.933 & NGC 4793 & 5552 $\pm$ 140 & -1.53 & -0.86 & -0.04\\
  PCCS1 857 G070.45+88.15 & 194.517 & 28.240 & NGC 4848 & 443 $\pm$ 216 & 0.29 & -0.86 & 0.54\\
  PLCKERC857 G050.58+87.80 & 195.227 & 27.775 & NGC 4911 & 1105 $\pm$ 136 & 1.00 & 0.80 & 2.01\\
  PCCS1 857 G052.56+87.66 & 195.344 & 27.890 & NGC 4921 & 335 $\pm$ 211 & 0.05 & 1.10 & 1.55\\
  PLCKERC857 G077.99+86.90 & 195.363 & 29.295 & NGC 4922 & 900 $\pm$ 166 & 0.29 & 1.39 & 0.54\\
  PLCKERC857 G044.43+86.76 & 196.446 & 27.728 & NGC 4961 & 1367 $\pm$ 134 & -0.45 & 0.17 & 1.06\\
  PLCKERC857 G064.15+86.19 & 196.580 & 29.051 & NGC 4966 & 1158 $\pm$ 135 & 0.77 & 1.39 & 2.01\\
  PLCKERC857 G057.61+85.56 & 197.459 & 28.903 & NGC 5000 & 842 $\pm$ 96 & -0.45 & -0.86 & 1.06\\
  PLCKERC857 G063.78+85.05 & 197.738 & 29.578 & NGC 5004 & 1247 $\pm$ 133 & 0.29 & 1.39 & 2.01\\
  PLCKERC857 G351.34+83.78 & 197.903 & 22.914 & NGC 5012 & 3810 $\pm$ 103 & 0.05 & -1.24 & -0.70\\
  PCCS1 857 G352.22+83.55 & 198.157 & 22.827 & NGC 5012A & 322 $\pm$ 171 & -0.45 & -1.24 & 1.06\\
  PLCKERC857 G001.00+84.43 & 198.030 & 24.092 & NGC 5016 & 1676 $\pm$ 101 & -2.12 & -0.16 & 1.55\\
  PLCKERC857 G079.49+83.41 & 198.186 & 31.811 & NGC 5025 & 1053 $\pm$ 168 & -0.45 & -2.07 & -1.52\\
  PLCKERC857 G041.82+85.07 & 198.362 & 27.783 & NGC 5032 & 1140 $\pm$ 144 & 0.53 & 1.10 & 3.64\\
  PLCKERC857 G069.61+83.37 & 199.052 & 30.948 & NGC 5056 & 1332 $\pm$ 132 & 0.29 & 1.96 & 2.01\\
  PCCS2 857 G069.35+83.06 & 199.376 & 31.095 & NGC 5065 & 610 $\pm$ 253 & -0.45 & 0.49 & 2.01\\
  PLCKERC857 G047.31+83.73 & 199.772 & 28.515 & NGC 5081 & 912 $\pm$ 101 & 0.05 & 0.49 & -0.04\\
  PLCKERC857 G033.44+82.97 & 200.742 & 26.971 & NGC 5116 & 1142 $\pm$ 139 & -0.71 & -2.07 & 0.54\\
  PCCS2 857 G044.42+82.93 & 200.732 & 28.316 & NGC 5117 & 408 $\pm$ 175 & -2.75 & -2.07 & -0.70\\
  PLCKERC857 G066.66+80.62 & 202.057 & 32.034 & NGC 5166 & 1051 $\pm$ 135 & -0.45 & 1.10 & 0.54\\
  PCCS2 857 G060.66+80.72 & 202.448 & 31.115 & NGC 5187 & 580 $\pm$ 308 & -0.71 & -0.86 & -0.70\\
  PLCKERC857 G037.10+79.78 & 204.351 & 27.403 & NGC 5251 & 1252 $\pm$ 108 & 1.67 & 1.96 & 2.86\\
  PLCKERC857 G042.48+79.19 & 204.986 & 28.397 & NGC 5263 & 1877 $\pm$ 86 & 0.05 & -0.50 & 0.54\\
  PCCS1 857 G340.43+55.75 & 212.898 & -1.165 & NGC 5496 & 984 $\pm$ 240 & -2.75 & -2.07 & -0.04\\
  PLCKERC857 G345.11+54.84 & 215.605 & -0.395 & NGC 5584 & 3308 $\pm$ 171 & 0.05 & 0.17 & -0.04\\
  PCCS1 857 G060.74+67.53 & 217.376 & 35.455 & NGC 5646 & 669 $\pm$ 183 & 0.53 & 1.68 & 2.44\\
  PLCKERC857 G060.27+67.38 & 217.606 & 35.319 & NGC 5656 & 2721 $\pm$ 146 & 2.31 & -2.07 & 2.86\\
  PLCKERC857 G353.15+54.45 & 219.422 & 2.288 & NGC 5690 & 5662 $\pm$ 198 & -0.98 & -0.50 & -0.04\\
  PCCS1 857 G350.17+52.42 & 219.462 & -0.406 & NGC 5691 & 1125 $\pm$ 263 & -0.45 & 0.49 & 0.54\\
  PLCKERC857 G350.46+51.85 & 219.962 & -0.716 & NGC 5705 & 1538 $\pm$ 196 & -1.53 & -0.86 & 0.54\\
  PLCKERC857 G351.01+52.11 & 220.048 & -0.298 & NGC 5713 & 7124 $\pm$ 222 & 0.05 & -1.24 & 1.06\\
  PLCKERC857 G351.22+51.97 & 220.238 & -0.320 & NGC 5719 & 4001 $\pm$ 226 & -1.53 & -0.16 & -0.04\\
  PLCKERC857 G354.50+52.84 & 221.113 & 1.676 & NGC 5740 & 2573 $\pm$ 190 & -1.53 & 0.17 & 0.54\\
  PLCKERC857 G354.96+52.95 & 221.237 & 1.951 & NGC 5746 & 9795 $\pm$ 306 & -0.98 & -0.86 & 0.54\\
  PCCS1 857 G352.89+51.17 & 221.541 & -0.210 & NGC 5750 & 666 $\pm$ 270 & -2.75 & -2.07 & -1.52\\
  PLCKERC857 G084.40+43.10 & 245.453 & 55.076 & NGC 6143 & 1108 $\pm$ 76 & 2.92 & 3.27 & 2.44\\
  PLCKERC857 G012.07-57.79 & 336.087 & -33.692 & NGC 7267 & 1784 $\pm$ 88 & 2.31 & 2.23 & 3.25\\
  PLCKERC857 G016.87-58.16 & 336.545 & -31.146 & NGC 7277 & 881 $\pm$ 148 & 3.12 & 2.50 & 1.55\\
  PLCKERC857 G019.30-61.60 & 340.589 & -30.054 & NGC 7361 & 1925 $\pm$ 89 & 1.88 & 1.96 & 4.36\\
  PLCKERC857 G015.44-75.68 & 356.965 & -30.527 & NGC 7755 & 3690 $\pm$ 233 & -1.25 & -0.16 & 1.55\\
  PLCKERC857 G004.50-77.17 & 359.464 & -32.592 & NGC 7793 & 26167 $\pm$ 806 & 2.52 & 4.70 & 8.04\\
  PCCS2 857 G355.71-77.40 & 0.734 & -34.223 & NGC 7812 & 1160 $\pm$ 409 & 1.67 & 1.10 & 2.86\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  
  PCCS1 857 G013.37-62.85 & 342.100 & -32.798 & Not assigned  & 392 $\pm$ 246 & 0.77 & 2.50 & 2.01\\
  PCCS1 857 G293.47-84.07 & 14.017 & -32.965 & Not assigned  & 138 $\pm$ 221 & 0.05 & -0.16 & -0.04\\
  PCCS1 857 G230.86-80.29 & 23.497 & -29.712 & Not assigned  & 424 $\pm$ 211 & 1.00 & 1.68 & 2.01\\
  PCCS1 857 G343.37-84.34 & 8.568 & -31.364 & Not assigned  & 463 $\pm$ 512 & 0.77 & 1.39 & 2.01\\
  PCCS1 857 G338.93-84.48 & 9.063 & -31.535 & Not assigned  & 400 $\pm$ 244 & 0.53 & 1.10 & 2.01\\
  PLCKERC857 G259.96-87.61 & 14.717 & -28.862 & Not assigned  & 2320 $\pm$ 329 & 1.00 & 0.80 & 0.54\\
  PLCKERC857 G249.60-85.50 & 17.007 & -29.749 & Not assigned  & 1390 $\pm$ 215 & 0.77 & 0.17 & 2.01\\
  PCCS2 857 G020.34-88.13 & 10.807 & -27.520 & Not assigned  & 618 $\pm$ 412 & -1.82 & 1.39 & -0.04\\
  PCCS1 857 G008.30-68.26 & 348.868 & -34.119 & Not assigned  & 99 $\pm$ 391 & 0.05 & 0.80 & 1.55\\
  PCCS1 857 G004.31-80.79 & 3.409 & -31.217 & Not assigned  & 369 $\pm$ 292 & 0.53 & 0.80 & 2.44\\
  PLCKERC857 G013.68-79.70 & 1.614 & -30.071 & Not assigned  & 1066 $\pm$ 139 & -0.20 & 1.10 & 1.55\\
  PLCKERC857 G006.96-67.92 & 348.604 & -34.679 & Not assigned  & 940 $\pm$ 106 & 1.67 & 1.39 & 2.44\\
  PLCKERC857 G221.31-79.84 & 24.273 & -28.147 & Not assigned  & 1328 $\pm$ 191 & 2.52 & 1.96 & 2.86\\
  PLCKERC857 G222.32-80.00 & 24.074 & -28.312 & Not assigned  & 972 $\pm$ 128 & 2.10 & 2.50 & 2.44\\
  PLCKERC857 G244.96-80.43 & 22.403 & -31.874 & Not assigned  & 1367 $\pm$ 165 & 2.31 & 1.68 & 2.86\\
  PLCKERC857 G339.76-85.56 & 9.768 & -30.648 & Not assigned  & 1539 $\pm$ 223 & -0.20 & 0.80 & 1.55\\
  PLCKERC857 G272.23-87.16 & 14.525 & -29.560 & Not assigned  & 1843 $\pm$ 324 & 1.67 & 1.10 & 2.01\\
  PLCKERC857 G251.68-86.96 & 15.569 & -29.005 & Not assigned  & 2101 $\pm$ 362 & 1.67 & 2.23 & 1.55\\
  PCCS1 857 G074.62+80.41 & 201.406 & 33.240 & Not assigned  & 425 $\pm$ 270 & 0.77 & 1.96 & 1.06\\
  PCCS1 857 G036.04+80.21 & 203.865 & 27.230 & Not assigned  & 119 $\pm$ 474 & -0.20 & -1.24 & 0.54\\
  PCCS1 857 G029.92+79.80 & 204.218 & 26.136 & Not assigned  & 515 $\pm$ 190 & 1.88 & 2.23 & 2.01\\
  PLCKERC857 G014.88+80.31 & 202.929 & 23.771 & Not assigned  & 1243 $\pm$ 158 & 1.45 & 1.39 & 1.55\\
  PLCKERC857 G102.51+85.22 & 194.814 & 31.592 & Not assigned  & 861 $\pm$ 141 & 0.53 & 1.68 & 2.86\\
  PLCKERC857 G077.25+80.72 & 200.801 & 33.387 & Not assigned  & 1065 $\pm$ 97 & 2.31 & 0.80 & 1.06\\
  PCCS2 857 G069.76+76.61 & 205.857 & 34.547 & Not assigned  & 572 $\pm$ 297 & 0.29 & 0.49 & 0.54\\
  PLCKERC857 G028.53+83.67 & 199.905 & 26.468 & Not assigned  & 1301 $\pm$ 166 & 1.00 & 2.23 & 2.86\\
  PCCS1 857 G141.28-60.26 & 21.848 & 1.318 & Not assigned  & 565 $\pm$ 360 & -1.53 & -0.86 & -1.52\\
  PCCS2 857 G156.60-56.71 & 30.581 & 1.448 & Not assigned  & 1033 $\pm$ 292 & -3.09 & -2.07 & -0.70\\
  PCCS1 857 G285.70+60.28 & 184.415 & -1.452 & Not assigned  & 463 $\pm$ 185 & -0.45 & 0.49 & 2.01\\
  PCCS1 857 G279.25+59.97 & 181.268 & -0.745 & Not assigned  & 519 $\pm$ 259 & 0.53 & 1.68 & -0.04\\
  PLCKERC857 G230.55+31.91 & 138.859 & 0.711 & Not assigned  & 1216 $\pm$ 86 & -0.45 & 1.39 & 2.01\\
  PCCS2 857 G083.61+44.14 & 243.976 & 54.260 & Not assigned  & 458 $\pm$ 191 & 2.52 & 1.68 & -0.70\\
  PCCS1 857 G085.24+46.30 & 239.831 & 54.712 & Not assigned  & 637 $\pm$ 168 & 2.92 & 1.39 & 1.55\\
  PCCS1 857 G222.56-53.84 & 53.671 & -27.130 & Not assigned  & 227 $\pm$ 185 & 0.53 & 1.68 & 0.54\\
  PLCKERC857 G224.76-54.44 & 53.219 & -28.497 & Not assigned  & 807 $\pm$ 102 & 2.10 & 2.23 & 0.54\\
  PCCS2 857 G007.68-72.90 & 354.332 & -33.190 & Not assigned   & 669 $\pm$ 277 & -0.20 & 1.10 & 1.06\\
  PCCS1 857 G001.66-72.03 & 354.044 & -35.183 & Not assigned   & 392 $\pm$ 305 & -0.71 & 1.39 & 2.44\\
  PCCS1 857 G018.31-71.34 & 351.866 & -30.256 & Not assigned   & 749 $\pm$ 360 & 0.29 & 1.68 & 1.55\\
    
\hline\end{tabular}
\end{table}
\end{landscape}

\newpage

\begin{landscape}
\begin{table}
\contcaption{}
\begin{tabular}{|l|r|r|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline
  

  PCCS1 857 G135.78-62.78 & 18.701 & -0.497 & UGC 00793 & 823 $\pm$ 261 & -1.25 & -0.86 & 0.54\\
  PCCS1 857 G138.16-60.62 & 20.265 & 1.367 & UGC 00890 & 600 $\pm$ 374 & -2.43 & -1.64 & -0.04\\
  PCCS1 857 G223.87+23.88 & 128.948 & 1.727 & UGC 04491 & 460 $\pm$ 288 & -2.12 & -2.54 & -0.70\\
  PCCS1 857 G232.19+31.64 & 139.373 & -0.613 & UGC 04915 & 693 $\pm$ 324 & 0.05 & -1.64 & 1.06\\
  PCCS1 857 G235.51+42.78 & 150.107 & 3.372 & UGC 05376 & 1885 $\pm$ 222 & 0.29 & 0.17 & -0.04\\
  PCCS2 857 G268.20+56.69 & 174.632 & -1.175 & UGC 06608 & 489 $\pm$ 204 & -0.71 & -0.50 & 0.54\\
  PCCS1 857 G273.25+60.86 & 178.907 & 1.248 & UGC 06903 & 1015 $\pm$ 290 & -1.53 & -0.50 & -0.70\\
  PLCKERC857 G108.32+88.72 & 193.225 & 28.362 & UGC 08017 & 1183 $\pm$ 114 & -1.25 & 0.17 & -0.04\\
  PLCKERC857 G101.38+83.79 & 195.568 & 32.873 & UGC 08145 & 893 $\pm$ 109 & 2.10 & 1.68 & 2.86\\
  PLCKERC857 G091.96+84.28 & 196.322 & 31.984 & UGC 08179 & 890 $\pm$ 107 & 1.22 & -0.16 & 1.55\\
  PCCS1 857 G049.28+86.01 & 197.202 & 28.184 & UGC 08229 & 676 $\pm$ 339 & 1.22 & 1.10 & 2.01\\
  PCCS1 857 G094.47+81.88 & 197.524 & 34.185 & UGC 08246 & 308 $\pm$ 206 & 0.05 & -0.86 & 0.54\\
  PCCS1 857 G086.19+81.12 & 199.259 & 34.095 & UGC 08352 & 378 $\pm$ 249 & -1.53 & -1.24 & -0.70\\
  PLCKERC857 G038.66+84.14 & 199.435 & 27.559 & UGC 08359 & 1218 $\pm$ 114 & 1.00 & 0.80 & 1.06\\
  PCCS2 857 G006.30+81.88 & 200.754 & 23.273 & UGC 08409 & 705 $\pm$ 157 & 0.05 & 0.80 & 1.55\\
  PCCS1 857 G063.08+80.40 & 202.603 & 31.609 & UGC 08498 & 823 $\pm$ 201 & -0.98 & -0.86 & -0.04\\
  PCCS2 857 G075.02+78.38 & 203.306 & 34.525 & UGC 08536 & 528 $\pm$ 295 & -1.82 & 0.17 & 0.54\\
  PCCS1 857 G072.04+78.37 & 203.734 & 34.039 & UGC 08561 & 1549 $\pm$ 299 & -0.45 & -0.16 & 0.54\\
  PLCKERC857 G075.27+77.67 & 203.962 & 34.989 & UGC 08583 & 1026 $\pm$ 129 & 0.05 & 0.49 & 1.55\\
  PCCS1 857 G056.93+78.78 & 204.845 & 31.178 & UGC 08640 & 757 $\pm$ 371 & 1.88 & 0.49 & -0.04\\
  PCCS2 857 G071.87+76.53 & 205.635 & 35.009 & UGC 08681 & 768 $\pm$ 194 & 0.05 & 1.68 & 1.55\\
  PLCKERC857 G051.72+78.22 & 205.794 & 30.324 & UGC 08685 & 902 $\pm$ 117 & 0.05 & -0.16 & 1.06\\
  PCCS1 857 G065.77+76.25 & 206.773 & 33.889 & UGC 08715 & 965 $\pm$ 496 & 0.05 & 1.10 & 1.06\\
  PLCKERC857 G347.77+56.35 & 215.865 & 1.720 & UGC 09215 & 1221 $\pm$ 146 & -1.25 & -0.16 & 1.06\\
  PCCS1 857 G347.54+55.75 & 216.144 & 1.172 & UGC 09229 & 888 $\pm$ 238 & -0.45 & 0.49 & 1.55\\
  PCCS1 857 G089.40+34.18 & 260.751 & 60.450 & UGC 10830 & 1319 $\pm$ 481 & 4.09 & 5.37 & 3.64\\
  PCCS1 857 G088.83+33.68 & 261.815 & 60.011 & UGC 10870 & 1074 $\pm$ 271 & 5.38 & 5.37 & 2.44\\
  PLCKERC857 G055.79+67.45 & 217.966 & 33.623 & VV 775 & 1010 $\pm$ 184 & 0.77 & 2.50 & 1.06\\
\hline\end{tabular}

\end{table}
\end{landscape}



==> Paper_revised_postreferee (copy)/Conclusion/857GHzTable_short.txt <==
\newpage
\begin{landscape}
\begin{table}
\caption{Candidate protoclusters from the \textit{Planck} 857GHz catalogues of compact sources. The $\sigma$ values provide the strength of the overdensity at 250, 350 and 500 $\mu$m. A table containing the properties and identifications of all the \textit{Planck} compact sources is avaliable online.}
\begin{tabular}{|l|r|r|l|l|r|r|r|}

\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux [mJy]} &
  \multicolumn{1}{c|}{$\sigma_{250}$} &
  \multicolumn{1}{c|}{$\sigma_{350}$} &
  \multicolumn{1}{c|}{$\sigma_{500}$} \\
\hline

  PCCS1 857 G014.92-58.26 & 336.635 & -32.177 & Cluster Candidate & 302 $\pm$ 239 & 1.88 & 1.96 & 4.36\\
  PCCS1 857 G354.81-79.56 & 3.049 & -33.228 & Cluster Candidate & 1014 $\pm$ 233 & 1.67 & 2.23 & 3.25\\
  PLCKERC857 G257.09-87.10 & 15.233 & -29.122 & Cluster Candidate & 2403 $\pm$ 198 & 3.52 & 3.02 & 3.25\\
  PLCKERC857 G014.99-59.64 & 338.260 & -32.139 & Cluster Candidate & 943 $\pm$ 115 & 3.12 & 1.96 & 4.36\\
  PLCKERC857 G239.13-78.19 & 25.333 & -31.786 & Cluster Candidate & 1110 $\pm$ 145 & 2.72 & 1.68 & 3.25\\
  PLCKERC857 G017.86-68.67 & 348.790 & -30.591 & Cluster Candidate & 1657 $\pm$ 167 & 2.92 & 3.76 & 5.05\\
  PLCKERC857 G007.34-65.24 & 345.366 & -35.103 & Cluster Candidate & 920 $\pm$ 132 & 3.32 & 3.52 & 3.25\\
  PCCS1 857 G252.98-85.59 & 16.749 & -29.910 & Cluster Candidate & 619 $\pm$ 817 & 1.88 & 2.76 & 3.25\\
  PCCS1 857 G058.69+81.03 & 202.258 & 30.712 & Cluster Candidate & 845 $\pm$ 298 & 1.45 & 1.68 & 4.01\\
  PCCS1 857 G058.53+82.57 & 200.607 & 30.124 & Cluster Candidate & 827 $\pm$ 197 & 1.45 & 2.23 & 4.36\\
  PLCKERC857 G062.48+78.89 & 204.276 & 32.142 & Cluster Candidate & 814 $\pm$ 109 & 0.77 & 2.50 & 3.25\\
  PLCKERC857 G063.13+78.00 & 205.172 & 32.621 & Cluster Candidate & 912 $\pm$ 169 & 2.10 & 3.52 & 3.25\\
  PLCKERC857 G027.36+84.83 & 198.608 & 26.510 & Cluster Candidate & 792 $\pm$ 93 & 2.52 & 3.27 & 4.01\\
  PLCKERC857 G042.54+81.51 & 202.358 & 28.224 & Cluster Candidate & 1697 $\pm$ 251 & 1.67 & 3.76 & 4.01\\
  PLCKERC857 G149.81+50.11 & 158.364 & 59.196 & Cluster Candidate & 1249 $\pm$ 131 & 5.38 & 4.47 & 4.71\\
  PCCS1 857 G089.66+36.10 & 256.828 & 60.449 & Cluster Candidate & 886 $\pm$ 194 & 3.32 & 2.76 & 2.01\\
  PCCS1 857 G085.48+43.36 & 244.657 & 55.771 & Cluster Candidate & 748 $\pm$ 128 & 2.72 & 3.27 & 3.64\\
  PLCKERC857 G095.44+58.94 & 216.128 & 52.936 & Cluster Candidate & 1141 $\pm$ 176 & 4.65 & 5.80 & 2.44\\
  PCCS1 857 G238.20+42.27 & 150.845 & 1.469 & Cluster Candidate & 712 $\pm$ 269 & 4.28 & 3.76 & 2.01\\
  PLCKERC857 G060.37+66.55 & 218.579 & 35.559 & Cluster Candidate & 1241 $\pm$ 151 & 1.00 & 4.47 & 5.70\\
  PLCKERC857 G261.89-40.69 & 70.168 & -53.734 & Cluster Candidate & 795 $\pm$ 134 & 3.32 & 4.47 & 3.64\\

\hline

\end{tabular}
\end{table}
\end{landscape}



==> Paper_revised_postreferee (copy)/Conclusion/857GHzTable_temp.txt <==
\begin{tabular}{|l|l|l|l|l|r|r|r|}
\hline
  \multicolumn{1}{|c|}{Name} &
  \multicolumn{1}{c|}{RA} &
  \multicolumn{1}{c|}{DEC} &
  \multicolumn{1}{c|}{Associations} &
  \multicolumn{1}{c|}{Planck 857 Flux} &
  \multicolumn{1}{c|}{Overdensity\_250} &
  \multicolumn{1}{c|}{Overdensity\_350} &
  \multicolumn{1}{c|}{Overdensity\_500} \\
\hline
  PCCS1 857 G014.92-58.26 & 336.635 & -32.177 & (Cluster Candidate) & 302@239 & 1.88 & 1.96 & 4.36\\
  PCCS1 857 G354.81-79.56 & 3.049 & -33.228 & (Cluster Candidate) & 1014@233 & 1.67 & 2.23 & 3.25\\
  PLCKERC857 G257.09-87.10 & 15.233 & -29.122 & (Cluster Candidate) & 2403@198 & 3.52 & 3.02 & 3.25\\
  PLCKERC857 G014.99-59.64 & 338.260 & -32.139 & (Cluster Candidate) & 943@115 & 3.12 & 1.96 & 4.36\\
  PLCKERC857 G239.13-78.19 & 25.333 & -31.786 & (Cluster Candidate) & 1110@145 & 2.72 & 1.68 & 3.25\\
  PLCKERC857 G017.86-68.67 & 348.790 & -30.591 & (Cluster Candidate) & 1657@167 & 2.92 & 3.76 & 5.05\\
  PLCKERC857 G007.34-65.24 & 345.366 & -35.103 & (Cluster Candidate) & 920@132 & 3.32 & 3.52 & 3.25\\
  PCCS1 857 G252.98-85.59 & 16.749 & -29.910 & (Cluster Candidate) & 619@817 & 1.88 & 2.76 & 3.25\\
  PCCS1 857 G058.69+81.03 & 202.258 & 30.712 & (Cluster Candidate) & 845@298 & 1.45 & 1.68 & 4.01\\
  PCCS1 857 G058.53+82.57 & 200.607 & 30.124 & (Cluster Candidate) & 827@197 & 1.45 & 2.23 & 4.36\\
  PLCKERC857 G062.48+78.89 & 204.276 & 32.142 & (Cluster Candidate) & 814@109 & 0.77 & 2.50 & 3.25\\
  PLCKERC857 G063.13+78.00 & 205.172 & 32.621 & (Cluster Candidate) & 912@169 & 2.10 & 3.52 & 3.25\\
  PLCKERC857 G027.36+84.83 & 198.608 & 26.510 & (Cluster Candidate) & 792@93 & 2.52 & 3.27 & 4.01\\
  PLCKERC857 G042.54+81.51 & 202.358 & 28.224 & (Cluster Candidate) & 1697@251 & 1.67 & 3.76 & 4.01\\
  PLCKERC857 G149.81+50.11 & 158.364 & 59.196 & (Cluster Candidate) & 1249@131 & 5.38 & 4.47 & 4.71\\
  PCCS1 857 G089.66+36.10 & 256.828 & 60.449 & (Cluster Candidate) & 886@194 & 3.32 & 2.76 & 2.01\\
  PCCS1 857 G085.48+43.36 & 244.657 & 55.771 & (Cluster Candidate) & 748@128 & 2.72 & 3.27 & 3.64\\
  PLCKERC857 G095.44+58.94 & 216.128 & 52.936 & (Cluster Candidate) & 1141@176 & 4.65 & 5.80 & 2.44\\
  PCCS1 857 G238.20+42.27 & 150.845 & 1.469 & (Cluster Candidate) & 712@269 & 4.28 & 3.76 & 2.01\\
  PLCKERC857 G060.37+66.55 & 218.579 & 35.559 & (Cluster Candidate) & 1241@151 & 1.00 & 4.47 & 5.70\\
  PLCKERC857 G261.89-40.69 & 70.168 & -53.734 & (Cluster Candidate) & 795@134 & 3.32 & 4.47 & 3.64\\
  PCCS1 857 G088.71+81.15 & 198.869 & 34.314 & (Lens Candidate) & 427@159 & 0.29 & 0.17 & -0.04\\
  PCCS1 857 G076.18+79.96 & 201.639 & 33.732 & (Lens Candidate) & 282@397 & -1.25 & -1.64 & 0.54\\
  PCCS1 857 G044.43+78.90 & 205.288 & 28.791 & (Lens Candidate) & 512@233 & 0.05 & 0.17 & 2.01\\
  PCCS1 857 G151.39-61.73 & 25.907 & -1.783 & (Lens Candidate) & 445@274 & -2.43 & -1.24 & 0.54\\
  PCCS1 857 G060.81+67.75 & 217.103 & 35.421 & (Lens) 1HERMES S250 J142823.9+352619 & 424@323 & 0.05 & 1.96 & 1.55\\
  PCCS1 857 G231.57+30.82 & 138.393 & -0.610 & (Lens) H-ATLAS J091331.3-003642 & 730@251 & 1.45 & 0.80 & 2.01\\
  PCCS1 857 G266.28+58.43 & 174.648 & 0.841 & (Lens) H-ATLAS J113833.3+004909 & 643@402 & 0.77 & 1.10 & 0.54\\
  PCCS2 857 G270.56+58.54 & 176.637 & -0.187 & (Lens) H-ATLAS J114637.9-001132 & 1148@337 & 0.77 & 2.76 & 2.44\\
  PLCKERC857 G047.32+82.53 & 201.116 & 28.742 & (Lens) H-ATLAS J132426.9+284452 & 1303@152 & 2.31 & 1.96 & 3.25\\
  PCCS2 857 G052.27+77.90 & 206.125 & 30.506 & (Lens) H-ATLAS J134429.4+303036 & 355@250 & -0.98 & -0.50 & 0.54\\
  PCCS2 857 G148.42+53.62 & 164.478 & 57.516 & (Lens) HERMES J105751.1+573027 & 223@382 & -1.82 & -1.64 & -0.70\\
  PCCS1 857 G229.23+33.59 & 139.710 & 2.532 & (Lens)H-ATLAS J091840.8+023047 & 1991@530 & 0.05 & 1.10 & 1.06\\
  PCCS1 857 G131.83-60.95 & 17.168 & 1.619 & (QSO) LBQS 0106+0119 & 657@269 & -3.83 & -2.54 & -1.52\\
  PCCS1 857 G226.34+23.23 & 129.496 & -0.560 & (QSO) SDSS J083800.68-003306.0 & 1311@429 & -0.20 & -0.16 & 1.06\\
  PCCS1 857 G020.48-64.90 & 344.405 & -29.622 & (Star) Formalhaut & 986@244 & 0.05 & 0.49 & 0.54\\
  PLCKERC857 G167.74-57.97 & 34.836 & -2.970 & (Star) Omicron Cet & 4751@167 & 6.07 & -3.07 & -?\\
  PLCKERC857 G250.12-80.58 & 21.755 & -32.540 & (Star) R Scl & 1292@138 & -0.45 & -1.24 & 1.06\\
  PCCS1 857 G272.66-83.32 & 16.856 & -32.835 & 2MASX J01072341-3249443 & 863@666 & -1.82 & -2.07 & 1.06\\
  PCCS2 857 G134.60-61.96 & 18.318 & 0.416 & 2MASX J01131527+0026137 & 964@316 & -0.98 & -1.24 & -0.70\\
  PCCS1 857 G160.59-56.74 & 32.432 & 0.285 & 2MASX J02094125+0015587 & 877@375 & -0.71 & -0.86 & -0.70\\
  PCCS1 857 G086.97+83.70 & 197.220 & 32.155 & 2MASX J13085045+3209540 & 638@382 & -0.45 & 0.17 & 0.54\\
  PLCKERC857 G068.89+81.23 & 201.226 & 32.027 & 2MASX J13250973+3200520 & 1802@183 & 2.31 & 1.68 & 2.86\\
  PCCS1 857 G072.04+80.82 & 201.311 & 32.661 & 2MASX J13251511+3240167 & 418@247 & 0.53 & 2.23 & 3.64\\
  PLCKERC857 G070.09+80.54 & 201.794 & 32.555 & 2MASX J13265837+3232115 & 1692@240 & 2.10 & 2.50 & 2.44\\
  PLCKERC857 G070.52+80.05 & 202.236 & 32.880 & 2MASX J13285668+3252436 & 1167@108 & -0.20 & 0.80 & 1.55\\
  PCCS1 857 G083.03+45.68 & 241.642 & 53.444 & 2MASX J16063296+5326319 & 473@316 & 1.67 & -0.50 & 0.54\\
  PCCS2 857 G006.33-68.95 & 349.882 & -34.656 & 2MASX J23192682-3437467 & 423@249 & 0.05 & 1.10 & 1.06\\
  PCCS2 857 G357.79-75.05 & 357.949 & -34.938 & 2MASX J23514878-3455460 & 574@252 & 0.05 & 0.80 & 0.54\\
  PLCKERC857 G355.57-75.22 & 358.468 & -35.353 & 2MASX J23534806-3520536 (No IRAS) & 875@110 & 0.29 & 2.50 & 2.01\\
  PCCS1 857 G223.04-78.74 & 25.492 & -28.536 & 2MFGC 01281 & 774@431 & 1.45 & 1.10 & 1.06\\
  PCCS1 857 G267.52+59.32 & 175.659 & 1.264 & 2MFGC 09181 & 333@448 & 0.53 & 1.68 & 0.54\\
  PLCKERC857 G307.24-86.67 & 12.570 & -30.442 & AM 0047-304 & 1052@179 & -0.20 & 1.68 & 1.06\\
  PCCS1 857 G249.29-87.97 & 14.713 & -28.318 & AM 0056-283 & 261@393 & 0.29 & 0.17 & 1.06\\
  PLCKERC857 G219.43-78.58 & 25.709 & -27.835 & AM 0140-280 & 871@123 & 1.45 & 0.80 & 1.06\\
  PLCKERC857 G274.04+60.90 & 179.271 & 1.115 & CGCG 013-010 & 1448@110 & -0.45 & -0.16 & -0.04\\
  PLCKERC857 G281.52+60.68 & 182.564 & -0.463 & CGCG 013-092 & 1237@173 & 3.12 & 1.39 & 3.25\\
  PCCS2 857 G341.22+56.12 & 213.070 & -0.617 & CGCG 018-077 & 1027@338 & 0.05 & 0.49 & -0.70\\
  PCCS1 857 G344.28+57.82 & 213.472 & 1.731 & CGCG 018-084 & 628@407 & 0.77 & 2.23 & 1.06\\
  PCCS1 857 G223.97+26.09 & 130.926 & 2.720 & CGCG 033-001 & 546@347 & -0.98 & 0.80 & 2.01\\
  PLCKERC857 G066.56+83.87 & 198.767 & 30.394 & CGCG 160-170 & 1056@152 & 2.10 & 1.10 & 1.06\\
  PCCS1 857 G085.81+43.85 & 243.702 & 55.859 & CGCG 276-004 & 650@160 & 3.90 & 3.76 & 1.06\\
  PCCS1 857 G137.65-62.31 & 19.639 & -0.222 & CGCG 385-062 & 997@384 & 1.22 & 1.39 & 0.54\\
  PLCKERC857 G126.90-63.28 & 14.644 & -0.473 & Cirrus & 2763@313 & -0.98 & -0.50 & -0.04\\
  PLCKERC857 G131.56-63.86 & 16.650 & -1.251 & Cirrus & 5438@921 & -1.25 & -0.86 & -0.04\\
  PLCKERC857 G159.09-55.91 & 32.175 & 1.433 & Cirrus & 1422@240 & -2.43 & -1.24 & 0.54\\
  PLCKERC857 G147.26-60.62 & 24.521 & 0.022 & Cirrus & 2196@238 & -1.53 & -1.24 & -0.04\\
  PLCKERC857 G145.33-60.97 & 23.513 & 0.028 & Cirrus & 1786@280 & -0.20 & -0.16 & -1.52\\
  PLCKERC857 G131.96-63.35 & 16.898 & -0.770 & Cirrus & 1666@252 & -1.25 & -0.86 & 0.54\\
  PCCS1 857 G139.80-62.24 & 20.627 & -0.395 & Cirrus & 1592@940 & -0.98 & -0.50 & -0.04\\
  PCCS2 857 G138.41-61.22 & 20.244 & 0.760 & Cirrus & 797@246 & -0.20 & -0.16 & 1.55\\
  PCCS1 857 G140.38-62.74 & 20.756 & -0.948 & Cirrus & 1380@440 & -1.82 & -1.24 & 0.54\\
  PLCKERC857 G144.37-59.70 & 23.488 & 1.385 & Cirrus & 1753@125 & -0.98 & -0.50 & -0.04\\
  PLCKERC857 G139.61-62.17 & 20.562 & -0.302 & Cirrus & 3445@363 & -1.25 & -1.24 & -1.52\\
  PLCKERC857 G136.06-63.48 & 18.682 & -1.210 & Cirrus & 5603@395 & -2.43 & -3.07 & -?\\
  PLCKERC857 G126.28-63.31 & 14.363 & -0.478 & Cirrus & 4489@469 & -1.82 & -1.24 & -0.70\\
  PLCKERC857 G126.80-63.90 & 14.564 & -1.080 & Cirrus & 2997@369 & -2.75 & -2.07 & -0.70\\
  PCCS1 857 G131.08-64.08 & 16.415 & -1.436 & Cirrus & 2188@709 & -3.83 & -2.54 & -1.52\\
  PCCS1 857 G134.53-63.43 & 18.021 & -1.026 & Cirrus & 1365@1889 & -1.82 & -1.64 & 1.06\\
  PCCS1 857 G131.85-64.10 & 16.745 & -1.507 & Cirrus & 3259@1192 & -1.53 & -1.24 & -0.70\\
  PLCKERC857 G287.82+60.54 & 185.491 & -1.463 & Cirrus & 2124@240 & 2.31 & 3.52 & 4.36\\
  PLCKERC857 G266.26+58.99 & 174.940 & 1.323 & Cirrus & 1277@211 & -1.82 & -0.86 & 0.54\\
  PLCKERC857 G224.73+23.79 & 129.253 & 0.998 & Cirrus & 2289@293 & -1.53 & -0.86 & 0.54\\
  PLCKERC857 G231.25+32.05 & 139.284 & 0.279 & Cirrus & 1804@324 & 3.12 & 3.02 & 4.01\\
  PLCKERC857 G224.33+24.38 & 129.583 & 1.602 & Cirrus & 2928@421 & 0.05 & 0.49 & 2.01\\
  PLCKERC857 G231.43+32.10 & 139.413 & 0.173 & Cirrus & 2807@430 & 3.71 & 3.76 & 6.01\\
  PLCKERC857 G230.97+32.31 & 139.381 & 0.614 & Cirrus & 1539@280 & 1.45 & 0.80 & -0.70\\
  PLCKERC857 G226.70+24.89 & 131.101 & -0.013 & Cirrus & 2090@194 & 1.45 & 1.96 & 1.55\\
  PLCKERC857 G227.26+24.72 & 131.206 & -0.540 & Cirrus & 3180@438 & 1.22 & 1.39 & 1.55\\
  PCCS1 857 G228.60+29.58 & 135.998 & 0.919 & Cirrus & 1417@348 & 0.29 & 1.39 & 1.55\\
  PLCKERC857 G227.24+24.51 & 131.018 & -0.629 & Cirrus & 2761@387 & 0.29 & 1.96 & 2.86\\
  PLCKERC857 G223.40+22.96 & 127.935 & 1.659 & Cirrus & 2072@314 & -0.20 & -0.50 & 0.54\\
  PLCKERC857 G224.70+24.60 & 129.940 & 1.415 & Cirrus & 2905@317 & 1.67 & 1.39 & 2.01\\
  PLCKERC857 G227.58+24.57 & 131.222 & -0.863 & Cirrus & 3136@276 & 2.10 & 1.68 & 3.64\\
  PCCS1 857 G223.74+24.66 & 129.572 & 2.213 & Cirrus & 2091@654 & 3.32 & 1.96 & 2.01\\
  PCCS1 857 G230.39+34.28 & 140.794 & 2.074 & Cirrus & 572@542 & -3.45 & -3.07 & -?\\
  PCCS1 857 G223.82+24.63 & 129.580 & 2.127 & Cirrus & 1622@282 & 3.12 & 3.27 & 2.44\\
  PLCKERC857 G227.75+30.24 & 136.180 & 1.886 & Cirrus & 3524@482 & 0.77 & 1.68 & 3.25\\
  PLCKERC857 G231.38+32.24 & 139.511 & 0.291 & Cirrus & 2477@435 & 2.10 & 1.68 & 2.44\\
  PLCKERC857 G226.98+26.25 & 132.398 & 0.454 & Cirrus & 2375@315 & 1.00 & 1.10 & 1.06\\
  PCCS1 857 G017.51-71.04 & 351.544 & -30.537 & DUKST 470-030 & 425@331 & 0.05 & 1.39 & 1.06\\
  PCCS1 857 G311.06-73.30 & 9.640 & -43.622 & ESO 242- G 021 & 901@288 & 3.32 & -2.07 & 2.01\\
  PCCS1 857 G310.95-73.87 & 9.817 & -43.064 & ESO 242- G 023 & 1400@212 & 2.52 & 2.23 & 2.01\\
  PCCS1 857 G357.76-75.78 & 358.749 & -34.602 & ESO 349- G 005 & 543@285 & -1.25 & 0.17 & 2.01\\
  PCCS1 857 G356.25-76.69 & 359.917 & -34.481 & ESO 349- G 016 & 762@199 & 0.29 & 1.96 & 1.06\\
  PCCS1 857 G353.76-79.19 & 2.809 & -33.594 & ESO 349- G 038 & 426@214 & 0.05 & -0.16 & 0.54\\
  PCCS1 857 G259.62-82.44 & 18.996 & -32.491 & ESO 352- G 030 & 822@421 & 1.00 & 2.23 & 2.44\\
  PCCS1 857 G254.41-81.05 & 20.825 & -32.826 & ESO 352- G 063 & 487@382 & 0.29 & 0.80 & 0.54\\
  PCCS1 857 G255.18-80.62 & 21.138 & -33.184 & ESO 352- G 071 & 592@281 & 1.67 & 1.96 & 0.54\\
  PLCKERC857 G249.83-79.43 & 22.942 & -33.109 & ESO 353- G 009 & 2089@155 & 0.29 & 0.80 & 1.55\\
  PLCKERC857 G014.32-65.00 & 344.602 & -32.225 & ESO 406- G 035 & 1014@133 & 0.29 & 0.49 & 1.55\\
  PLCKERC857 G009.50-65.08 & 344.981 & -34.238 & ESO 406- G 039 & 1309@108 & -0.45 & 1.39 & 1.55\\
  PLCKERC857 G006.28-68.56 & 349.426 & -34.774 & ESO 407- G 014 & 1298@113 & 1.22 & 1.68 & 2.01\\
  PCCS2 857 G010.95-86.53 & 9.204 & -28.379 & ESO 410- G 027 & 438@324 & -0.20 & 0.49 & 1.55\\
  PLCKERC857 G359.78-81.31 & 4.324 & -31.617 & ESO 410-IG 006 & 953@135 & 0.29 & 1.39 & 3.25\\
  PCCS1 857 G319.26-85.76 & 11.467 & -31.190 & ESO 411- G 010 & 583@169 & 0.53 & 0.80 & 0.54\\
  PCCS1 857 G294.36-85.05 & 13.727 & -32.017 & ESO 411- G 030 & 655@288 & 0.29 & 1.39 & 1.55\\
  PCCS1 857 G253.13-83.53 & 18.632 & -31.186 & ESO 412- G 021 & 1131@293 & 0.29 & 1.96 & 1.55\\
  PLCKERC857 G247.41-81.38 & 21.212 & -31.758 & ESO 413- G 004 & 1175@176 & 0.05 & 2.23 & 2.01\\
  PLCKERC857 G224.07-79.17 & 24.988 & -28.697 & ESO 413- G 016 & 1065@112 & 0.77 & 0.49 & 0.54\\
  PCCS1 857 G220.52-79.20 & 24.999 & -28.031 & ESO 413- G 018 & 662@172 & 0.77 & 0.80 & 1.06\\
  PCCS1 857 G225.10-55.12 & 52.480 & -28.776 & ESO 418- G 007 & 249@208 & 3.32 & 2.50 & 2.01\\
  PLCKERC857 G016.48-57.99 & 336.338 & -31.350 & ESO 467-IG 055 & 1533@130 & 2.10 & 0.80 & 1.06\\
  PLCKERC857 G018.03-66.69 & 346.485 & -30.616 & ESO 469- G 011 & 1120@139 & 1.22 & 0.49 & 1.55\\
  PCCS1 857 G015.37-71.81 & 352.513 & -31.131 & ESO 470- G 013 & 606@290 & 0.53 & 0.17 & 3.25\\
  PCCS1 857 G014.42-76.50 & 357.958 & -30.619 & ESO 471- G 028 & 929@196 & 1.00 & 2.23 & 2.86\\
  PCCS2 857 G221.37-54.48 & 52.830 & -26.558 & ESO 482- G 001 & 749@301 & 3.71 & 1.68 & 2.44\\
  PCCS1 857 G354.65+51.85 & 221.871 & 1.035 & FGC 1806 & 827@308 & -0.71 & 1.10 & 1.55\\
  PCCS1 857 G054.16+67.86 & 217.596 & 32.944 & Holm 657 & 448@159 & 0.53 & 3.27 & 2.01\\
  PCCS1 857 G231.90+31.90 & 139.457 & -0.267 & IC 0531 & 723@196 & -0.98 & -0.50 & 0.54\\
  PCCS1 857 G140.74+87.22 & 191.881 & 29.768 & IC 0821 & 730@156 & 1.22 & 1.10 & 0.54\\
  PCCS1 857 G002.19+85.13 & 197.459 & 24.566 & IC 0854 & 389@233 & -0.45 & -0.86 & 1.55\\
  PLCKERC857 G008.90+84.11 & 198.768 & 24.611 & IC 0860 & 2052@156 & 1.22 & 2.76 & 2.86\\
  PLCKERC857 G082.93+80.60 & 200.138 & 34.133 & IC 0883 & 2553@147 & 1.88 & 1.96 & 1.55\\
  PLCKERC857 G339.69-83.51 & 8.275 & -32.249 & IC 1554 & 1159@103 & -0.71 & 0.17 & 1.55\\
  PCCS1 857 G251.82-84.57 & 17.754 & -30.448 & IC 1637 & 560@214 & -0.71 & -0.16 & 1.55\\
  PLCKERC857 G262.57-82.60 & 18.537 & -32.645 & IC 1657 & 1848@180 & 0.53 & 1.39 & 2.01\\
  PLCKERC857 G225.15-79.05 & 25.095 & -28.911 & IC 1720 & 1835@165 & 1.22 & 1.68 & 2.01\\
  PCCS1 857 G057.74+87.73 & 195.192 & 28.061 & IC 4040 & 434@182 & 0.05 & 0.49 & 0.54\\
  PLCKERC857 G010.62-64.19 & 343.834 & -33.887 & IC 5262 & 1032@103 & 2.52 & 3.02 & 2.86\\
  PLCKERC857 G010.78-64.76 & 344.509 & -33.744 & IC 5271 & 3848@142 & 0.29 & 0.80 & 0.54\\
  PCCS2 857 G326.23-88.15 & 12.029 & -28.817 & IRAS F00456-2904NE & 69@238 & -0.71 & -0.86 & -0.04\\
  PLCKERC857 G054.78+83.32 & 199.972 & 29.432 & KUG 1317+296 & 1213@137 & 2.92 & 4.47 & 2.44\\
  PCCS1 857 G071.66+80.96 & 201.211 & 32.531 & KUG 1322+328 & 702@308 & -1.82 & -0.16 & -0.04\\
  PCCS1 857 G071.93+78.54 & 203.576 & 33.925 & KUG 1331+342 & 931@230 & 1.00 & 1.68 & 2.44\\
  PLCKERC857 G052.87+68.36 & 217.091 & 32.397 & KUG 1426+326 & 1257@112 & -0.20 & 0.49 & 1.55\\
  PLCKERC857 G059.17+66.46 & 218.822 & 35.114 & KUG 144+353 & 999@112 & -0.98 & -3.07 & -?\\
  PCCS1 857 G062.57+78.53 & 204.657 & 32.303 & MCG +06-30-064 & 787@402 & 0.05 & 1.39 & 2.86\\
  PCCS1 857 G007.78-77.44 & 359.471 & -31.822 & MCG -05-01-015 & 565@205 & -0.98 & -0.50 & 2.01\\
  PCCS2 857 G246.27-80.51 & 22.202 & -32.029 & MCG -05-04-040 & 1013@280 & -0.45 & -0.16 & 1.55\\
  PLCKERC857 G060.85+67.13 & 217.836 & 35.598 & MGC +06-32-056 & 1018@98 & -0.71 & 3.52 & 2.01\\
  PCCS1 857 G354.13-78.58 & 2.152 & -33.871 & NGC 0010 & 1353@254 & 0.05 & -0.16 & -0.04\\
  PCCS2 857 G349.11-81.94 & 5.973 & -32.536 & NGC 0101 & 1108@193 & -0.98 & -0.50 & -0.70\\
  PLCKERC857 G340.47-81.55 & 6.689 & -33.686 & NGC 0115 & 809@115 & -1.25 & -0.50 & 1.55\\
  PCCS1 857 G339.08-82.27 & 7.416 & -33.262 & NGC 0131 & 853@308 & 0.05 & 0.49 & 2.01\\
  PLCKERC857 G338.28-82.37 & 7.594 & -33.246 & NGC 0134 & 23887@439 & -0.98 & -2.07 & 0.54\\
  PLCKERC857 G021.83-86.13 & 8.571 & -27.807 & NGC 0150 & 4604@197 & -0.45 & 1.39 & 1.06\\
  PLCKERC857 G355.57-86.04 & 9.248 & -29.482 & NGC 0174 & 2143@140 & -0.45 & 0.17 & -0.04\\
  PLCKERC857 G299.12-85.91 & 13.176 & -31.206 & NGC 0289 & 7416@175 & -0.20 & 1.10 & 3.64\\
  PLCKERC857 G256.92-85.55 & 16.558 & -30.168 & NGC 0378 & 1441@129 & -0.20 & -0.50 & 1.06\\
  PLCKERC857 G250.46-84.78 & 17.641 & -30.222 & NGC 0418 & 1684@96 & 0.29 & 0.17 & -0.04\\
  PLCKERC857 G239.77-85.12 & 17.847 & -29.242 & NGC 0423 & 1708@150 & 1.00 & 0.80 & 3.25\\
  PLCKERC857 G134.22-61.41 & 18.236 & 0.986 & NGC 0428 & 2791@271 & -1.25 & -0.86 & -0.70\\
  PCCS1 857 G136.33-63.11 & 18.878 & -0.876 & NGC 0450 & 1955@484 & -1.82 & -2.07 & 0.54\\
  PLCKERC857 G138.92-60.96 & 20.544 & 0.946 & NGC 0493 & 2074@124 & -2.43 & -1.24 & -0.04\\
  PCCS1 857 G140.00-62.69 & 20.601 & -0.856 & NGC 0497 & 1304@347 & -0.98 & 0.17 & 1.06\\
  PCCS2 857 G140.57-59.63 & 21.679 & 2.025 & NGC 0550 & 823@351 & -3.45 & -2.54 & -1.52\\
  PCCS1 857 G144.85-62.07 & 22.933 & -0.927 & NGC 0585 & 1159@175 & -3.09 & -2.54 & -?\\
  PLCKERC857 G229.07-80.28 & 23.581 & -29.418 & NGC 0613 & 17227@296 & 0.53 & 1.96 & 2.01\\
  PCCS1 857 G145.82-60.22 & 24.002 & 0.655 & NGC 0622 & 307@489 & -2.43 & -2.07 & -0.70\\
  PLCKERC857 G230.65-79.17 & 24.769 & -29.916 & NGC 0639 & 2319@149 & -1.25 & -0.16 & 1.06\\
  PCCS2 857 G155.97-57.96 & 29.671 & 0.528 & NGC 0768 & 820@198 & -1.53 & -0.86 & -0.70\\
  PCCS1 857 G157.99-58.08 & 30.536 & -0.112 & NGC 0800 & 420@205 & -4.25 & -3.07 & -0.70\\
  PCCS1 857 G163.10-57.02 & 33.414 & -0.715 & NGC 0856 & 267@266 & -3.83 & -3.07 & -1.52\\
  PCCS1 857 G163.48-56.94 & 33.631 & -0.767 & NGC 0863 & 238@508 & -2.75 & -2.07 & -0.70\\
  PLCKERC857 G172.21-60.84 & 34.680 & -6.625 & NGC 0881 & 1825@122 & 5.73 & 0.80 & 4.01\\
  PCCS2 857 G170.56-57.15 & 36.526 & -3.314 & NGC 0881 & 693@211 & 2.10 & 2.76 & 2.86\\
  PLCKERC857 G171.77-59.54 & 35.402 & -5.523 & NGC 0895 & 3736@155 & 7.08 & 0.17 & 8.04\\
  PLCKERC857 G263.34-41.83 & 67.913 & -54.603 & NGC 1617 & 2213@98 & 7.08 & 8.04 & 5.05\\
  PLCKERC857 G152.29+53.37 & 161.355 & 55.964 & NGC 3353 & 1200@114 & 4.47 & -3.70 & 2.01\\
  PLCKERC857 G148.24+52.44 & 163.020 & 58.417 & NGC 3408 & 813@100 & 3.12 & 1.96 & 2.01\\
  PLCKERC857 G149.59+53.66 & 163.650 & 56.986 & NGC 3445 & 846@92 & 3.52 & 4.47 & 2.01\\
  PLCKERC857 G147.66+53.84 & 165.363 & 57.677 & NGC 3488 & 746@103 & 4.47 & 4.93 & 2.44\\
  PLCKERC857 G263.84+57.55 & 173.088 & 0.810 & NGC 3720 & 1669@167 & -0.45 & 0.17 & 2.44\\
  PCCS1 857 G272.55+58.08 & 177.350 & -1.083 & NGC 3907B & 807@521 & -1.53 & -1.24 & 0.54\\
  PLCKERC857 G277.37+59.21 & 180.100 & -1.104 & NGC 4030 & 16747@287 & -2.43 & -1.24 & -0.04\\
  PLCKERC857 G280.29+58.41 & 181.218 & -2.397 & NGC 4079 & 2204@150 & -0.71 & -0.16 & 1.06\\
  PCCS1 857 G140.19+86.20 & 191.549 & 30.749 & NGC 4676 & 618@252 & 0.29 & -0.16 & -0.70\\
  PCCS1 857 G125.67+83.96 & 192.515 & 33.158 & NGC 4719 & 460@200 & -1.25 & -0.50 & 1.55\\
  PLCKERC857 G294.85+88.35 & 192.603 & 25.497 & NGC 4725 & 11974@574 & 4.09 & 5.59 & 8.04\\
  PCCS1 857 G125.12+88.34 & 192.787 & 28.781 & NGC 4738 & 854@172 & 1.45 & 1.10 & 0.54\\
  PLCKERC857 G306.37+88.63 & 192.950 & 25.769 & NGC 4747 & 1862@113 & 1.00 & 1.39 & 1.06\\
  PLCKERC857 G101.57+88.05 & 193.667 & 28.933 & NGC 4793 & 5552@140 & -1.53 & -0.86 & -0.04\\
  PCCS1 857 G070.45+88.15 & 194.517 & 28.240 & NGC 4848 & 443@216 & 0.29 & -0.86 & 0.54\\
  PLCKERC857 G050.58+87.80 & 195.227 & 27.775 & NGC 4911 & 1105@136 & 1.00 & 0.80 & 2.01\\
  PCCS1 857 G052.56+87.66 & 195.344 & 27.890 & NGC 4921 & 335@211 & 0.05 & 1.10 & 1.55\\
  PLCKERC857 G077.99+86.90 & 195.363 & 29.295 & NGC 4922 & 900@166 & 0.29 & 1.39 & 0.54\\
  PLCKERC857 G044.43+86.76 & 196.446 & 27.728 & NGC 4961 & 1367@134 & -0.45 & 0.17 & 1.06\\
  PLCKERC857 G064.15+86.19 & 196.580 & 29.051 & NGC 4966 & 1158@135 & 0.77 & 1.39 & 2.01\\
  PLCKERC857 G057.61+85.56 & 197.459 & 28.903 & NGC 5000 & 842@96 & -0.45 & -0.86 & 1.06\\
  PLCKERC857 G063.78+85.05 & 197.738 & 29.578 & NGC 5004 & 1247@133 & 0.29 & 1.39 & 2.01\\
  PLCKERC857 G351.34+83.78 & 197.903 & 22.914 & NGC 5012 & 3810@103 & 0.05 & -1.24 & -0.70\\
  PCCS1 857 G352.22+83.55 & 198.157 & 22.827 & NGC 5012A & 322@171 & -0.45 & -1.24 & 1.06\\
  PLCKERC857 G001.00+84.43 & 198.030 & 24.092 & NGC 5016 & 1676@101 & -2.12 & -0.16 & 1.55\\
  PLCKERC857 G079.49+83.41 & 198.186 & 31.811 & NGC 5025 & 1053@168 & -0.45 & -2.07 & -1.52\\
  PLCKERC857 G041.82+85.07 & 198.362 & 27.783 & NGC 5032 & 1140@144 & 0.53 & 1.10 & 3.64\\
  PLCKERC857 G069.61+83.37 & 199.052 & 30.948 & NGC 5056 & 1332@132 & 0.29 & 1.96 & 2.01\\
  PCCS2 857 G069.35+83.06 & 199.376 & 31.095 & NGC 5065 & 610@253 & -0.45 & 0.49 & 2.01\\
  PLCKERC857 G047.31+83.73 & 199.772 & 28.515 & NGC 5081 & 912@101 & 0.05 & 0.49 & -0.04\\
  PLCKERC857 G033.44+82.97 & 200.742 & 26.971 & NGC 5116 & 1142@139 & -0.71 & -2.07 & 0.54\\
  PCCS2 857 G044.42+82.93 & 200.732 & 28.316 & NGC 5117 & 408@175 & -2.75 & -2.07 & -0.70\\
  PLCKERC857 G066.66+80.62 & 202.057 & 32.034 & NGC 5166 & 1051@135 & -0.45 & 1.10 & 0.54\\
  PCCS2 857 G060.66+80.72 & 202.448 & 31.115 & NGC 5187 & 580@308 & -0.71 & -0.86 & -0.70\\
  PLCKERC857 G037.10+79.78 & 204.351 & 27.403 & NGC 5251 & 1252@108 & 1.67 & 1.96 & 2.86\\
  PLCKERC857 G042.48+79.19 & 204.986 & 28.397 & NGC 5263 & 1877@86 & 0.05 & -0.50 & 0.54\\
  PCCS1 857 G340.43+55.75 & 212.898 & -1.165 & NGC 5496 & 984@240 & -2.75 & -2.07 & -0.04\\
  PLCKERC857 G345.11+54.84 & 215.605 & -0.395 & NGC 5584 & 3308@171 & 0.05 & 0.17 & -0.04\\
  PCCS1 857 G060.74+67.53 & 217.376 & 35.455 & NGC 5646 & 669@183 & 0.53 & 1.68 & 2.44\\
  PLCKERC857 G060.27+67.38 & 217.606 & 35.319 & NGC 5656 & 2721@146 & 2.31 & -2.07 & 2.86\\
  PLCKERC857 G353.15+54.45 & 219.422 & 2.288 & NGC 5690 & 5662@198 & -0.98 & -0.50 & -0.04\\
  PCCS1 857 G350.17+52.42 & 219.462 & -0.406 & NGC 5691 & 1125@263 & -0.45 & 0.49 & 0.54\\
  PLCKERC857 G350.46+51.85 & 219.962 & -0.716 & NGC 5705 & 1538@196 & -1.53 & -0.86 & 0.54\\
  PLCKERC857 G351.01+52.11 & 220.048 & -0.298 & NGC 5713 & 7124@222 & 0.05 & -1.24 & 1.06\\
  PLCKERC857 G351.22+51.97 & 220.238 & -0.320 & NGC 5719 & 4001@226 & -1.53 & -0.16 & -0.04\\
  PLCKERC857 G354.50+52.84 & 221.113 & 1.676 & NGC 5740 & 2573@190 & -1.53 & 0.17 & 0.54\\
  PLCKERC857 G354.96+52.95 & 221.237 & 1.951 & NGC 5746 & 9795@306 & -0.98 & -0.86 & 0.54\\
  PCCS1 857 G352.89+51.17 & 221.541 & -0.210 & NGC 5750 & 666@270 & -2.75 & -2.07 & -1.52\\
  PLCKERC857 G084.40+43.10 & 245.453 & 55.076 & NGC 6143 & 1108@76 & 2.92 & 3.27 & 2.44\\
  PLCKERC857 G012.07-57.79 & 336.087 & -33.692 & NGC 7267 & 1784@88 & 2.31 & 2.23 & 3.25\\
  PLCKERC857 G016.87-58.16 & 336.545 & -31.146 & NGC 7277 & 881@148 & 3.12 & 2.50 & 1.55\\
  PLCKERC857 G019.30-61.60 & 340.589 & -30.054 & NGC 7361 & 1925@89 & 1.88 & 1.96 & 4.36\\
  PLCKERC857 G015.44-75.68 & 356.965 & -30.527 & NGC 7755 & 3690@233 & -1.25 & -0.16 & 1.55\\
  PLCKERC857 G004.50-77.17 & 359.464 & -32.592 & NGC 7793 & 26167@806 & 2.52 & 4.70 & 8.04\\
  PCCS2 857 G355.71-77.40 & 0.734 & -34.223 & NGC 7812 & 1160@409 & 1.67 & 1.10 & 2.86\\
  PCCS1 857 G013.37-62.85 & 342.100 & -32.798 & None & 392@246 & 0.77 & 2.50 & 2.01\\
  PCCS1 857 G293.47-84.07 & 14.017 & -32.965 & None & 138@221 & 0.05 & -0.16 & -0.04\\
  PCCS1 857 G230.86-80.29 & 23.497 & -29.712 & None & 424@211 & 1.00 & 1.68 & 2.01\\
  PCCS1 857 G343.37-84.34 & 8.568 & -31.364 & None & 463@512 & 0.77 & 1.39 & 2.01\\
  PCCS1 857 G338.93-84.48 & 9.063 & -31.535 & None & 400@244 & 0.53 & 1.10 & 2.01\\
  PLCKERC857 G259.96-87.61 & 14.717 & -28.862 & None & 2320@329 & 1.00 & 0.80 & 0.54\\
  PLCKERC857 G249.60-85.50 & 17.007 & -29.749 & None & 1390@215 & 0.77 & 0.17 & 2.01\\
  PCCS2 857 G020.34-88.13 & 10.807 & -27.520 & None & 618@412 & -1.82 & 1.39 & -0.04\\
  PCCS1 857 G008.30-68.26 & 348.868 & -34.119 & None & 99@391 & 0.05 & 0.80 & 1.55\\
  PCCS1 857 G004.31-80.79 & 3.409 & -31.217 & None & 369@292 & 0.53 & 0.80 & 2.44\\
  PLCKERC857 G013.68-79.70 & 1.614 & -30.071 & None & 1066@139 & -0.20 & 1.10 & 1.55\\
  PLCKERC857 G006.96-67.92 & 348.604 & -34.679 & None & 940@106 & 1.67 & 1.39 & 2.44\\
  PLCKERC857 G221.31-79.84 & 24.273 & -28.147 & None & 1328@191 & 2.52 & 1.96 & 2.86\\
  PLCKERC857 G222.32-80.00 & 24.074 & -28.312 & None & 972@128 & 2.10 & 2.50 & 2.44\\
  PLCKERC857 G244.96-80.43 & 22.403 & -31.874 & None & 1367@165 & 2.31 & 1.68 & 2.86\\
  PLCKERC857 G339.76-85.56 & 9.768 & -30.648 & None & 1539@223 & -0.20 & 0.80 & 1.55\\
  PLCKERC857 G272.23-87.16 & 14.525 & -29.560 & None & 1843@324 & 1.67 & 1.10 & 2.01\\
  PLCKERC857 G251.68-86.96 & 15.569 & -29.005 & None & 2101@362 & 1.67 & 2.23 & 1.55\\
  PCCS1 857 G074.62+80.41 & 201.406 & 33.240 & None & 425@270 & 0.77 & 1.96 & 1.06\\
  PCCS1 857 G036.04+80.21 & 203.865 & 27.230 & None & 119@474 & -0.20 & -1.24 & 0.54\\
  PCCS1 857 G029.92+79.80 & 204.218 & 26.136 & None & 515@190 & 1.88 & 2.23 & 2.01\\
  PLCKERC857 G014.88+80.31 & 202.929 & 23.771 & None & 1243@158 & 1.45 & 1.39 & 1.55\\
  PLCKERC857 G102.51+85.22 & 194.814 & 31.592 & None & 861@141 & 0.53 & 1.68 & 2.86\\
  PLCKERC857 G077.25+80.72 & 200.801 & 33.387 & None & 1065@97 & 2.31 & 0.80 & 1.06\\
  PCCS2 857 G069.76+76.61 & 205.857 & 34.547 & None & 572@297 & 0.29 & 0.49 & 0.54\\
  PLCKERC857 G028.53+83.67 & 199.905 & 26.468 & None & 1301@166 & 1.00 & 2.23 & 2.86\\
  PCCS1 857 G141.28-60.26 & 21.848 & 1.318 & None & 565@360 & -1.53 & -0.86 & -1.52\\
  PCCS2 857 G156.60-56.71 & 30.581 & 1.448 & None & 1033@292 & -3.09 & -2.07 & -0.70\\
  PCCS1 857 G285.70+60.28 & 184.415 & -1.452 & None & 463@185 & -0.45 & 0.49 & 2.01\\
  PCCS1 857 G279.25+59.97 & 181.268 & -0.745 & None & 519@259 & 0.53 & 1.68 & -0.04\\
  PLCKERC857 G230.55+31.91 & 138.859 & 0.711 & None & 1216@86 & -0.45 & 1.39 & 2.01\\
  PCCS2 857 G083.61+44.14 & 243.976 & 54.260 & None & 458@191 & 2.52 & 1.68 & -0.70\\
  PCCS1 857 G085.24+46.30 & 239.831 & 54.712 & None & 637@168 & 2.92 & 1.39 & 1.55\\
  PCCS1 857 G222.56-53.84 & 53.671 & -27.130 & None & 227@185 & 0.53 & 1.68 & 0.54\\
  PLCKERC857 G224.76-54.44 & 53.219 & -28.497 & None & 807@102 & 2.10 & 2.23 & 0.54\\
  PCCS2 857 G007.68-72.90 & 354.332 & -33.190 & None (No IRAS) & 669@277 & -0.20 & 1.10 & 1.06\\
  PCCS1 857 G001.66-72.03 & 354.044 & -35.183 & None (No IRAS) & 392@305 & -0.71 & 1.39 & 2.44\\
  PCCS1 857 G018.31-71.34 & 351.866 & -30.256 & None (No IRAS) & 749@360 & 0.29 & 1.68 & 1.55\\
  PCCS2 857 G019.11-69.84 & 350.113 & -30.085 & Off Map & 358@436 & -2.75 & -1.64 & -0.70\\
  PCCS1 857 G016.74+78.12 & 205.286 & 23.276 & Off Map & 698@289 & -2.75 & -1.64 & 1.06\\
  PCCS1 857 G288.69+88.29 & 192.396 & 25.478 & Off Map & 756@280 & -4.25 & -3.07 & -1.52\\
  PLCKERC857 G077.42+77.30 & 203.977 & 35.587 & Off Map & 1242@107 & -3.45 & -2.07 & -1.52\\
  PLCKERC857 G027.54+76.47 & 207.754 & 25.075 & Off Map & 987@146 & -5.26 & -3.70 & -1.52\\
  PLCKERC857 G139.70-60.05 & 21.144 & 1.734 & Off Map & 3358@196 & -5.26 & -? & -?\\
  PCCS2 857 G338.35+57.12 & 211.200 & -0.612 & Off Map & 501@273 & -3.09 & -2.07 & -1.52\\
  PCCS1 857 G090.00+36.02 & 256.910 & 60.728 & Off Map & 801@248 & -5.26 & -? & -?\\
  PLCKERC857 G089.64+34.69 & 259.682 & 60.605 & Off Map & 4321@170 & -5.26 & -? & -?\\
  PCCS2 857 G227.62-54.93 & 52.867 & -30.190 & Off Map & 743@363 & -? & -? & -?\\
  PLCKERC857 G061.08+65.48 & 219.783 & 36.094 & Off Map & 1031@119 & -5.26 & -? & -?\\
  PLCKERC857 G059.93+68.74 & 216.037 & 34.853 & Off Map & 2217@155 & -3.09 & -2.07 & -0.70\\
  PCCS1 857 G261.47-41.16 & 69.473 & -53.349 & Off Map & 638@137 & -4.71 & -3.70 & -?\\
  PCCS1 857 G135.78-62.78 & 18.701 & -0.497 & UGC 00793 & 823@261 & -1.25 & -0.86 & 0.54\\
  PCCS1 857 G138.16-60.62 & 20.265 & 1.367 & UGC 00890 & 600@374 & -2.43 & -1.64 & -0.04\\
  PCCS1 857 G223.87+23.88 & 128.948 & 1.727 & UGC 04491 & 460@288 & -2.12 & -2.54 & -0.70\\
  PCCS1 857 G232.19+31.64 & 139.373 & -0.613 & UGC 04915 & 693@324 & 0.05 & -1.64 & 1.06\\
  PCCS1 857 G235.51+42.78 & 150.107 & 3.372 & UGC 05376 & 1885@222 & 0.29 & 0.17 & -0.04\\
  PCCS2 857 G268.20+56.69 & 174.632 & -1.175 & UGC 06608 & 489@204 & -0.71 & -0.50 & 0.54\\
  PCCS1 857 G273.25+60.86 & 178.907 & 1.248 & UGC 06903 & 1015@290 & -1.53 & -0.50 & -0.70\\
  PLCKERC857 G108.32+88.72 & 193.225 & 28.362 & UGC 08017 & 1183@114 & -1.25 & 0.17 & -0.04\\
  PLCKERC857 G101.38+83.79 & 195.568 & 32.873 & UGC 08145 & 893@109 & 2.10 & 1.68 & 2.86\\
  PLCKERC857 G091.96+84.28 & 196.322 & 31.984 & UGC 08179 & 890@107 & 1.22 & -0.16 & 1.55\\
  PCCS1 857 G049.28+86.01 & 197.202 & 28.184 & UGC 08229 & 676@339 & 1.22 & 1.10 & 2.01\\
  PCCS1 857 G094.47+81.88 & 197.524 & 34.185 & UGC 08246 & 308@206 & 0.05 & -0.86 & 0.54\\
  PCCS1 857 G086.19+81.12 & 199.259 & 34.095 & UGC 08352 & 378@249 & -1.53 & -1.24 & -0.70\\
  PLCKERC857 G038.66+84.14 & 199.435 & 27.559 & UGC 08359 & 1218@114 & 1.00 & 0.80 & 1.06\\
  PCCS2 857 G006.30+81.88 & 200.754 & 23.273 & UGC 08409 & 705@157 & 0.05 & 0.80 & 1.55\\
  PCCS1 857 G063.08+80.40 & 202.603 & 31.609 & UGC 08498 & 823@201 & -0.98 & -0.86 & -0.04\\
  PCCS2 857 G075.02+78.38 & 203.306 & 34.525 & UGC 08536 & 528@295 & -1.82 & 0.17 & 0.54\\
  PCCS1 857 G072.04+78.37 & 203.734 & 34.039 & UGC 08561 & 1549@299 & -0.45 & -0.16 & 0.54\\
  PLCKERC857 G075.27+77.67 & 203.962 & 34.989 & UGC 08583 & 1026@129 & 0.05 & 0.49 & 1.55\\
  PCCS1 857 G056.93+78.78 & 204.845 & 31.178 & UGC 08640 & 757@371 & 1.88 & 0.49 & -0.04\\
  PCCS2 857 G071.87+76.53 & 205.635 & 35.009 & UGC 08681 & 768@194 & 0.05 & 1.68 & 1.55\\
  PLCKERC857 G051.72+78.22 & 205.794 & 30.324 & UGC 08685 & 902@117 & 0.05 & -0.16 & 1.06\\
  PCCS1 857 G065.77+76.25 & 206.773 & 33.889 & UGC 08715 & 965@496 & 0.05 & 1.10 & 1.06\\
  PLCKERC857 G347.77+56.35 & 215.865 & 1.720 & UGC 09215 & 1221@146 & -1.25 & -0.16 & 1.06\\
  PCCS1 857 G347.54+55.75 & 216.144 & 1.172 & UGC 09229 & 888@238 & -0.45 & 0.49 & 1.55\\
  PCCS1 857 G089.40+34.18 & 260.751 & 60.450 & UGC 10830 & 1319@481 & 4.09 & 5.37 & 3.64\\
  PCCS1 857 G088.83+33.68 & 261.815 & 60.011 & UGC 10870 & 1074@271 & 5.38 & 5.37 & 2.44\\
  PLCKERC857 G055.79+67.45 & 217.966 & 33.623 & VV 775 & 1010@184 & 0.77 & 2.50 & 1.06\\
\hline\end{tabular}


==> Paper_revised_postreferee (copy)/Conclusion/Conclusion.txt <==
\label{Sec:Conclusion}

Through a cross-match of the \textit{Planck} compact source catalogues, and 808.4 deg$^2$ of \textit{Herschel} fields from H-ATLAS, HerMES and Hers, we have identified 27 proto-clusters of DSFGs that are at least 3$\sigma$ overdense in either 250, 350 or 500 $\mu$m sources.
Additionally, we have identified, 192 local galaxies, 43 regions of galactic cirrus, 12 candidate lensed sources, 3 stars and 2 QSOs which also make up the \textit{Planck} compact source catalogues.
A further 61 sources we are unable to assign a classification, but many host a large number of \textit{Herschel} sources ($>2\sigma$ in the 250, 350 or 500 $\mu$m bands), and other have colours indicative of a high redshift origin. 
It is possible that many of these unassigned sources are also proto-clusters of DSFGs, though it is more difficult to rule out fluctuations in the number counts as an explanation.

We find there is significant differences between the three released versions of the catalogues, with the ERCSC hosting a larger fraction of candidate proto-clusters than the PCCS or PCCS.
We ascribe this to the filters used in the creation of the three catalogues, with the PCCS and PCCS2 Mexican-hat wavelet filter likely suppressing extended emission from both Galactic cirrus and candidate proto-clusters.

We verified that there is good agreement between \textit{Planck} and \textit{Herschel} aperture photometry for all sources, and further find that with the exception of Galactic cirrus, simply summing up the detected \textit{Herschel} source with $S_{350}$ or $S_{500} > 25.4$ mJy results in a good match between \textit{Planck} and \textit{Herschel} photometry. 

The \textit{Planck} colours of our proto-cluster candidates indicate that a selection criteria of $S_{857}/S_{545} < 2$ performs well for selecting out candidate proto-clusters.
However, we have also found a number of warmer proto-cluster candidates, which would be missed by such a selection, though we have shown this can be also explained by a significant contamination of low redshift $z < 1$ DSFGs.
The \textit{Herschel} colours of our sources indicate they all likely lie at z $> 2$, and the small scatter of points in the \textit{Herschel} colour-colour plots can indicate a physical cluster / proto-cluster, though the uncertainties are large.

We find a surface density of candidate proto-clusters of ($3.3 \pm 0.7) \times10^{-2}$ sources deg$^{-2}$, in good agreement with previous similar studies. 
Crossmatching our catalogue with the PHZ, we find only four matches, none of which we identify as a candidate proto-cluster.

Finally, we compare our results to simulations, finding both that our proto-clusters are a factor of 5 times brighter at 353 GHz than expected from simulations, even in the most conservative estimates, and that the amplitude of the three-point correlation function $Q$ likely evolves with $Q$ $\propto$ $\frac{1}{b}$.

Without redshift confirmation, there remains the possibility that none of these objects are physical clusters / proto-clusters. 
However, given the number we have found alongside other groups, if they are clusters / proto-clusters it is a challenge to explain how groups of $>20$ associated DSFGs exist, given their expected lifetimes of $\sim 100$ Myrs.
Such proto-clusters of DSFGs are being found from arcminute to arcsecond scales, yet we do not see this in the local Universe, indicating that star formation is quenched in clusters at low redshifts, but does take place in clusters / proto-clusters at higher redshifts, possibly due to a clusters virilisation state.
Since we do not know if these sources are virialisaed, further characterisation, particularly of the environment and state of virialisation, should be a key focus for follow up observations.
Given also that we expect DSFGs such as these to evolve into the brightest cluster members at the cores of galaxy clusters, they likely play a vital role in the earliest stages of cluster formation and evolution.




==> Paper_revised_postreferee (copy)/Conclusion/pictures.txt <==

\begin{figure*}
   \centering
  \includegraphics[width=1\linewidth]{AllPics1_lowq.png}

  \caption{The 350 $\mu$m Herschel map for all of our sources, with the Planck beam in solid black circle, the aperture photometry in dashed black circle, and the red circles indicate the positions of sources which have a flux density $> 25.4$ mJy in either the 250, 350 or 500 $\mu$m bands.}
  
\end{figure*}





==> Paper_revised_postreferee (copy)/Discussion/Discussion.txt <==
\label{Sec:Discussion}

We have identified 27 candidate proto-clusters from a cross-match of \textit{Planck} compact source catalogues and \textit{Herschel} maps.
The numbers of sources are difficult to explain if none of them are associated with each other, and their colours indicate they all likely like at z $> 1$.
We have also found several proto-cluster candidates with lower $S_{857}/S_{545}$ flux ratios than expected. 
We have shown this could be from a large number of foreground contaminants, but it is also possible that there exists a warmer population of clusters / proto-clusters of DSFGs.
In this section, we discuss these results in the context of the literature, as well as briefly discussing the natures of the other \textit{Planck} compact sources we have identified. 

%\textbf{Some kind of brief summary should be introduced here prior to the discussion I think? Some leading thoughts summarising what we've found which can lead into discussion and speculation on the nature of these sources}.

%FORJOSH
%Compact source catalogues detect a range of different source types. This exact ratio varies between catalogues, but LGs, Not assigned, cirrus and clusters generally make up 95+\% of sources. In this paper, we've found that roughly half of the Planck compact sources are extended on Herschel scales, either through extended emission or because of several discrete sources. We also note a significant difference between different versinos of the catalogue, which we put down to a difference in the filters used in detection, as well as the masks used to mask out galctic cirrus.
%We urge caution on the choice of detection filters for fututure catalogeus from the HFI, especially considering the MHW2 was optimized for point sources, but we find that 50\% of sources are at least mildly extended. These sources are not just cirrus, but also potentially high redshift clusters, the extent of the change the filter introduces shown by Table whatever.
%We give number counts of clusters, finding generally good agerement with literature. 
%We show the photometry is not only consistent, but also that for cluster candidates, the contamination from extended emission is minor. You can use the planck flux to determind the linear properties of the cluster.
%Colour selection is good, but does miss out on several cluster candidates. We suggest that these warmer sources could be purely down to contaminating effects, but do not rule out the possibility that these are warmer clusters.
%We find all our clusters are likely to lie at z ~2, given their herschel colours. Individual candidates appear clustered in colour-colour space, but often the low number and large uncertaininties make this difficult to interpret except in the most overdense sources. 
%They are strong deviants from Poisson, and their density contrast suggests clusters rather than protoclusters, well on their way to virialisation if not already viralised.
%Even in the most conservative estimates, the clusters are 5x brighter than expected from simulations.


\subsection{The HeLMS field}

The HerMES Large Mode Survey (HeLMS, P.I. Marco Viero) is a shallow 280 deg$^2$ field  imaged with \textit{Herschel}-SPIRE at 250, 350 and 500 $\mu$m.
In comparison to the other extra-galactic fields under consideration here, it is highly contaminated by cirrus.
No publicly released, verified catalogue exists for this complex field, but using a private catalogue (Marco Viero, Private Communication) we find 130 857 GHz and 40 545 GHz \textit{Planck} compact sources in this field, and 137 unique sources.
The maps are highly cirrus contaminated, with 64 (46\%) of sources being identified with Galactic cirrus, 61 (45\%) local galaxies, 2 QSOs (LBQS 0106+0119 and CRATES J2323-0316), 1 candidate proto-cluster, and 9 sources with no clear identification.
Even in the PCCS2, where we found that only 2.5\% of sources were associated with Galactic cirrus, we find  27\% of PCCS2 sources in the HeLMS field are associated with Galactic cirrus.

%Although 6 of the 61 857 GHz sources identified as cirrus in HeLMS  (10\%) have \textit{Planck} colours such that they would be selected as a high-z candidate by \citet{PlanckCollaboration2015c}, we also note that this is roughly in agreement with what we found in the other fields, where we found 3 out of 35 (9\%) cirrus sources also had this property.
%It is possible that some of these could be clusters of high-redshift dusty galaxies, but given that using the catalogues that we have, almost all of the cirrus sources appear to host strong overdensities ($>5\sigma$) of \textit{Herschel} sources, this would be difficult to distinguish.  

Overall, given the reasonably small differences found between the other H-ATLAS, HerMES and Hers fields, and the large differences found between them and HeLMS, we ascribe the differences in our results to the complex nature of the HeLMS field, and the preliminary nature of the catalogues currently available.


\subsection{The nature of the \textit{Planck} compact sources}



Fig. \ref{Fig:CountsHerschel}, \ref{Fig:ContribHerschel} and Table \ref{Table:Id} all indicate that the \textit{Planck} compact sources resolve into a range of different phenomena.
Furthermore, almost half of the \textit{Planck} compact sources are actually extended on the scale of \textit{Herschel}, so filters designed purely for point like sources can miss a range of sources, as shown in Table \ref{Table:Frac}.
Given this, the ERCSC, PCCS and PCCS2 should not simply be considered deeper versions of the same catalogue, but catalogues that specifically probe different source types owing to the different filters and extraction methods used in their creation.
%The cluster candidates detected here are strong overdensities on the scale of a 4.33 arcminute beam, whilst the PHZ detects similar candidates, effectively using the 545GHz beam.
%An interesting possibility is to use the \textit{Planck} maps to search for overdensities on larger scales, similar to those seen in several protoclusters that host DSFGs \citep{Casey2016}.

The \textit{Planck} compact source catalogues appear to host several stars. 
Two of the three stars present in our catalogue, Mira (also known as $\omicron$ Ceti), and R Sculptoris, are both Asymptotic Giant Branch (AGB) stars, known to produce large amounts of dust \citep{Mayer2011, Mayer2014}, whilst the third, $\alpha$ PsA o, is known to host a dusty debris disk \citep{Acke2012}.
%It is this dust rather than the star itself that is being detected by both \textit{Herschel} and \textit{Planck}.
%Both have been extensively studied by \textit{Herschel} \citep[see][and references therein]{Mayer2011, Mayer2014}.
%On the other hand, $\alpha$ PsA o is known to host a dusty debris disk, and has also been extensively studied with \textit{Herschel}.
%\textit{Planck} could be detecting several further stars with large amounts of dust, and directly crossmatching the \textit{Planck} catalogues to the positions of known AGB stars or stars with dusty debris disk could provide multi-wavelength data on this dust, requiring little follow up.

One of our lens candidates, like our proto-cluster candidates, appear to host an overdensity of \textit{Herschel} sources.
These could indicate the presence of a physical cluster or proto-cluster. 
PLCKERC857 G047.32+82.53 \citep[H-ATLAS J132426.9+284452, ][]{Negrello2017} at a redshift of 1.676 \citep{George2013, Bussmann2013, Timmons2015} has a 3.1$\sigma$ over-density of 500 $\mu$m sources.
We also note that PCCS2 857 G270.56+58.54 \citep[H12-00, ][]{Herranz2013, Fu2012, Clements2016} hosts 2.8$\sigma$ over-density of 350 $\mu$m sources and \citet{Clements2016} find an overdensity of SCUBA-2 850 $\mu$m sources associated with H12-00, and is unclassified in this work, though it is selected as a candidate proto-cluster if we use a slightly smaller beamsize of 4.33 arcminutes.
Furthermore, H12-00 is also independently selected in \citet{Canameras2015}, where they specifically search for and follow up the brightest gravitational lensed sources discovered with \textit{Planck}.
Whether DSFGs are good tracers of the most massive dark matter overdensities at $z > 2$ continues to be widely debated \citep{Blain2004, Chapman2009, Dannerbauer2014, Miller2015, Casey2015, Hung2016}, but if they do, then these lensed sources could make excellent signposts for the locations of further clusters / proto-clusters.

H12-00 \citep{Clements2016} does not qualify as a proto-cluster candidate using our criterion in Section \ref{Sec:SelectionMethods}.
Given that follow up work on H12-00 demonstrates its likely cluster nature \citep{Clements2016}, the large number of ``red'' unassigned sources, and a number of sources that are on the edge of being selected as candidate proto-clusters, it is entirely possible that \textit{Planck} is detecting a far larger number of protocluster sources, but that the specific quantifiable criteria used here mean that they are not assigned as such during the selection process.
An examination of the unassigned sources reveals almost half (28 of 61) have a $>2\sigma$ in the 250, 350 or 500 $\mu$m bands, but are not 3$\sigma$ overdense.
Additionally, three of the four matches we found with the PHZ were unclassified.
The final source, PHz G160.57-56.79 / PCCS1 857 G160.59-56.74, we identify as the local galaxy 2MASX J02094125+0015587 at a redshift of $z=0.2020$.
This is somewhat surprising, and could hint that our selection probes a different population of proto-clusters / overdensities of sources.
%We note that 2MASX J02094125+0015587 is not one of the 6 local galaxies in the 21 sources we found when manually applying the selection cuts; its 545 GHz flux as given in the \textit{Planck} catalogues is only 484 mJy.
It is possible that several of the ``red'' unassigned sources could be due to CIB fluctuations which, due to clustering, have a strong super-Gaussian tail so can appear as high S/N sources (See Figure 10 of De Zotti et al. 2015).
However, Fig. \ref{Fig:Photometry2} shows that the flux density of many of the unassigned sources is entirely accounted for by discrete, detected sources. 
These could still be line of sight chance alignments, but it does show that these are unlikely to be fluctuations in the background sources too faint to be detected by \textit{Herschel} and are, at best, fluctuations in the number counts of bright ($S_{350} > 25.4$ mJy) \textit{Herschel} sources.  

\subsection{The nature of our proto-cluster candidates}
%KEY MESSAGE: Clusters of DSFGs are clearly a thing.

%Simulations expect that these sources are likely to be physically unassociated \citep{Hayward2013, Cowley2014}, and without a mechanism for triggering several DSFGs simultaneously, we theoretically would not expect to observe several physically associated DSFGs at once owing to their short duty cycles of approximately 100 Myrs.

%They've now been found in a range of environments
DSFGs have now been found in a range of cluster environments, from extremely large proto-clusters on angular scales $> 10$ arcminutes \citep{Dannerbauer2014, Casey2015, Casey2016}, to scales similar to those of the \textit{Planck} HFI beam \citep[][This work]{Herranz2013, Clements2014, PlanckCollaboration2015c, PlanckCollaboration2015d}, to $> 10$ sources on $\sim 20$ arcsecond scales \citep[][]{Oteo2017}.
The existence of many physically associated DSFGs is surprising; simulations expect these sources to be physically unassociated \citep{Hayward2013, Cowley2014}, and without a mechanism for triggering several DSFGs simultaneously or a longer duty cycle \citep{Emonts2016, Dannerbauer2017, Oteo2017c}, we would not expect to observe several physically associated DSFGs at once \citep{Casey2016}.
Similar to the PHZ, we can be confident but not certain that the compact candidate proto-clusters we have detected are physically associated or multiple clusters.
However follow up of other apparent overdensities of DSFGs \citep[][]{Flores-Cacho2016, Wang2016, Oteo2017}, suggests many of these objects are indeed physically associated. 
We leave redshift estimates and therefore SFR estimates for our proto-clusters to a future paper (Cheng et al. in preparation), but if the DSFG members of these proto-cluster candidates are similar to other DSFGs, their likely SFR will be of the order of $100$ M$_{\odot}$ yr$^{-1}$, and a likely total cluster SFR of up to several thousands of M$_{\odot}$ yr$^{-1}$ \cite{Dannerbauer2014, Casey2016, Oteo2017}. 
%Given that we see no evidence of an elevated SFR in clusters in the local Universe \citep{Scoville2013, Darvish2016}, this further suggests are sources are likely at z $>$ 1, before the local observed SFR-density relation %\but the potential discovery of a number of multiple, bright, physically associated DSFGs over a range of environments is potentially problematic for both the observed SFR-density relation, expected to hold to at least $z = 3$ \citep{Scoville2013, Darvish2016}, and the expected duty cycle of DSFGs of $\sim 100$Myrs, as these are no longer appear compatible with observations at $z > 2$.
Both \citet{Scoville2013} and \citet{Darvish2016} find that below z $\sim$ 1, SFR is efficiently quenched in denser environments, but the mechanicsms for this quenching remain uncertain, and Figure 2 of \citet{Casey2016} shows that there is clearly a downturn below z $\sim$ 1 between the theoeretical and observed SFR density of clusters.
In this paper, we have found DSFGs, with elevated associated SFRs, in clusters / proto-clusters over a range of scales, from the arcsecond to the arcminute.
This indicates that it is unlikely that it is simply the scale or size of the structure that determines its SFR density.
Given we do not see DSFGs in local clusters, it could be that is it the virialisation state or the presence of a evolved intracluster medium which determines whether the presence of multiple DSFGs is likely to occur.
No clusters containing significant numbers of DSFGs have so far been confirmed to be viralised, though the Spiderweb Galaxy structure may contain DSFGs in a viralised sub-halo \citep{Dannerbauer2014}.
If it is the virialisation or presence of an evolved intracluster medium that prevents or quenches DSFGs, it would suggest that none of the proto-cluster candidates detected here, and indeed none of the confirmed clusters containing significant numbers of DSFGs, are yet viralised or posses an evolved intracluster medium.
Finding clusters / proto-clusters of DSFGs, and determining particularly the viralisation and environmental state around and within them, may therefore be key to understanding the mechanisms behind the quenching of galaxies in different environments.

However, it should be stressed that the candidate proto-clusters detected in this work remain candidates, and not only is there a need to confirm that the DSFGs detected lie at the same redshift, but further work should be undertaken to confirm that there is also an optical/NIR overdensity at these positions, confirming that this is indeed a cluster rather than associated sources that come from looking down a filament.
Additionally, work should be done to characterise these clusters, particularly at what evolutionary stage they are at (i.e. have they virialised?).
Both the PHZ and this work provide complementary targets for these systems on scales around a few arcminutes, with the PHZ generally selecting the brightest and reddest, and this work selecting both fainter and warmer candidates.
Additional sources of cluster / proto-cluster candidates can come from selection directly on the \textit{Herschel} maps \citep{Valtchanov2013a}.
%Until a large enough sample can be confirmed, there will remain debate about whether the systems we are seeing are exceptions, or whether DSFGs play a major role in the formation of members within a galaxy cluster, and the formation of the cluster itself.



%As we have noted, it's difficult to explain the cluster candidates as CIB fluctuations, but Fig. \ref{Fig:Photometry2} demonstrates that if they are CIB fluctuations, they must be significant fluctuations at the bright end, as the detected \textit{Herschel} sources can almost always explain the \textit{Planck} flux without any need to fainter sources. 

%They're different to the sources selected by the PHZ
The diversity of DSFGs in clusters is further suggested by the difference we find with the PHZ; we only find four sources in common, none of which we identify as a candidate cluster.
When applying their flux and colour cuts directly on our catalogue, we only find 15 objects, 3 (20\%)  are cluster candidates (including the Bootes cluster candidates identified by \citet{Clements2014}), 3 (20\%) are cirrus, 4 (26\%) are local galaxies (UGC 09215, UGC 08017, NGC 5056 and CGCG 160-170), 1 (6.6\%) is a lens candidate (H-ATLAS J132426.9+284452), and 4 (26\%) we were not able to assign a identity. 
Of these 15, 11 are detected only in the ERCSC.
%This difference likely originates from these flux and colour cuts, and the clusters we select have the potential to be warmer , lower-$z$, or simply fainter. 




Similar work has also been undertaken by \citet{Baes2014} in the 84 deg$^2$ of the \textit{Herschel} Virgo Cluster Survey, where they find that most \textit{Planck} compact sources are dominated by local late type galaxies, with few sources being classified as galactic cirrus, spurious detections, and no sources classified as candidate clusters. 
This can largely be explained by the small areas examined; As Baes et al. note, they are directly examining a local cluster, whereas our total area surveyed is $\sim$ 10$\times$ larger across most of the accessible extragalactic sky.
Given also that they use the PCCS1, which both they and we note is devoid of sources without a bright local counterpart (see Table \ref{Table:Frac}), we therefore conclude that sky variance and use of PCCS1 can explain the apparently low numbers of cluster candidates in the \textit{Herschel} Virgo Cluster Survey.
%in total they find that 2 of 84 857 GHz sources (2.3\%) and 5 of 48 (10\%) of 545 GHz sources are not associated with a bright local galaxy.
%In this paper, we have found that 114 of 311 (36.6\%) of 857 GHz sources and 59 of 117 (50\%) of 545 GHz sources are not associated with a bright local galaxy.

%However, given our number counts for candidate protoclusters, and a reasonably high galactic latitude of $\sim70^o$, we would expect around 4.0$\pm$2.0 protocluster candidates in this 84 deg$^2$.
%In total, we would also expect around 12.4$\pm$3.5 sources without an optical counterpart in the combined 857 and 545 GHz bands of the 84 deg$^2$ of \citet{Baes2014}.
%This is in reasonable agreement with what they find, and is lower than the expected number estimated by \citet{Herranz2013}, which is effectively a subset of the area under consideration here.






%Selecting clusters/proto-clusters from the \textit{Planck} compact source catalogues will have some limitations when it comes to selecting generic clusters of far-infrared luminous sources.
%Firstly, recent models and simulations from \citet{Granato2015} predict that the approximate 350 $\mu$m flux density of clusters at z $\sim 1$ with dust-emission powered by star formation is of the order $\sim$100 mJy, with few cases reaching S$_{350} > $ 300 mJy.
%This is well below the approximate flux limits for any of the catalogues, and could result in detections only in the cleanest parts of the sky.
%It should be noted that these simulations were unable to reproduce the SFRs seen in several well studied clusters in the literature \citep{Ivison2013, Wang2016}.
%The method for cluster identification used in this paper is also limited to groups of starburst galaxies clustered together on the \textit{Planck} beam of 4.3 arcminutes or less; large protoclusters extended on 10 - 30 arcminute scales could be extended beyond the \textit{Planck} beam and therefore missed by compact-source selection \citep{Casey2016, Dey2016}. \textbf{I mean yeah, this is a key point of the paper right? deserves some proper speculation}



%Follow up of clusters selected using both the \textit{Planck}-\textit{Herschel} matching \citep{Clements2014,Clements2016} and ``cool'' \textit{Planck} sources have however both been fruitful. 
%The initial follow up of a PHZ source revealed a system of two over-densities of DSFGs located along the line of sight \citep{Flores-Cacho2015}.
%\textit{Herschel} follow up of an earlier catalogue of 234 \textit{Planck} high-z sources finds that 94\% of them are overdensities of galaxies \citep{Aghanim2015}, with 3\% lensed systems and only 4 sources of Galactic cirrus. 
%We note that \citet{Aghanim2015} used a higher threshold as a S2N cut on their \textit{Herschel} sources as well as requiring a 4$\sigma$ ($\sim600 mJy$) detection in the 545 GHz channel, and had we used a similar flux cut many of our clusters would no longer appear as overdensities, but several of our sources without classification would then be assigned as candidate clusters.

%Of interest is that 24 of our 30 cluster candidates did not appear in the PHZ or would not have been selected by applying the flux and colour cuts directly to our catalogue.
%Given both \citet{PlanckCollaboration2015c} and \citet{Aghanim2015} generally follow up the brightest sources at 545 GHz, whereas our catalogues hosts a majority of sources fainter than their flux cuts, yet we still find strong overdensities of \textit{Herschel} sources indicates that we could be detecting a population of cooler / fainter / lower-z proto-clusters that selection of only the reddest sources may miss. 
%Nevertheless, continued follow up and confirmation of these overdensities, including those discovered serendipitously at other wavelengths such as the SPIRE 250 $\mu$m band \citep{Valtchanov2013}, as without spectroscopic confirmation these systems could still easily be simply line of sight effects. 
%\citet{Negrello2017} recently ran simulations based on a physically motivated galaxy evolution model, and found that almost all cold peaks in the \textit{Planck} maps with 545 GHz fluxes $>$ 500 mJy are likely to be Poisson fluctuations in the number of proto-clusters along the line of sight, which the initial results from follow up of the PHZ seem to support \citep{Flores-Cacho2015}.
%Our catalogue, on the other hand, contains many proto-cluster candidates below this threshold, so could be more useful for identifying individual clusters along the line of sight. 
%Follow up of these cluster candidates with higher resolution sub-millimeter imagery, and eventually spectroscopic confirmation, will provide answers to whether these are Poisson fluctuations in the number of \textit{Herschel} sources, in the number of proto-clusters, or if they are actually single structures with several members undergoing intense, simultaneous, starburst phases. 




%In this paper, we visually identify 340 unique \textit{Planck} compact sources spread across 17 large \textit{Herschel} survey fields.
%We find that \textit{Planck} is sensitive to a diverse range of phenomena; we find 189 local galaxies, 11 lens candidates, 41 regions of galactic cirrus, 3 stars, 1 QSO, and 30 candidate high-redshift clusters of dusty star-forming galaxies.
%We are unable to securely provide identifications for a further 65 sources.


%REMOVED DURING FINAL EDITS
%The local sources, primarily New General Catalogue \citep[NGC][]{Dreyer1888}, Uppsala General Catalogue \citep[UGC][]{Nilson1973} and European Southern Observatory \citep[ESO][]{Lauberts1982} galaxies, have a median 857 GHz aperture flux of around 1 Jy, with an interquartile range of 0.9 Jy.
%This is broadly similar to the candidate clusters, which have a smaller interquartile range of around 420 mJy.
%The cirrus sources on the other hand have a median flux of 2.2 Jy and range of 1.4 Jy, far brighter than most of the local galaxies, but consistent with several of the brighter local galaxies.
%The lensed sources have a median of 0.7 Jy, and a broad range of 0.9 Jy. 
%The brightest of these, PCCS1 857 G229.23+33.59, lies in the dusty G09 field and is likely contaminated by cirrus, as our \textit{Herschel} estimate puts the aperture flux of this source at only 0.8 Jy.
%The cirrus sources therefore tend to be amongst the brightest sources within the catalogues, with the exception of a few bright, highly extended local galaxies such as NGC 0613 (PLCKERC857 G229.07-80.28) in the SGP field, with an aperture flux of 17 Jy.

%Removed during final
%Galactic cirrus sources being the brightest \textit{Planck} sources on the sky is in rough agreement with what was seen in Figure \ref{Fig:FluxDistSky}, which shows it is likely that the cirrus contamination varies with galactic latitude, and at lower galactic latitudes the median aperture flux of the catalogues increase.
%For our \textit{Planck}-\textit{Herschel} catalogue, at $|b| < 40^o$, 22 of the 35 (63\%) sources are identified with galactic cirrus.
%Above 40$^o$ on the other hand, 19 out of 305 (6.2\%) are associated with cirrus.
%As such, its likely that the high galactic and low galactic regions sample different populations, one extra-galactic and one galactic.
%As the \textit{Herschel} survey fields operate primarily in galactic windows with little dust, our results here are likely to only apply to the extra-galactic portions of the \textit{Planck} catalogues.
%Even in regions known to host large amounts of galactic cirrus such as G09 however, the Mexican Hat Wavelet filter appears to perform well in removing this contamination from the catalogue, as can be seen in Table \ref{Table:Frac}.





%\textbf{You haven't talked about why specifically the 350 $\mu$m band yet}. Finally, selection in the 857 GHz [350 $\mu$m] band biases us towards SMGs within a particular redshift distribution. 
%Selection in the 350 $\mu$m band implies either an intrinsically bright source, or where the physical characteristics of the galaxy lead to a peak in the brightness of the source around 350 $\mu$m.
%Some progress has been made towards constraining the redshift distribution of 350 $\mu$m selected sources, (\citet{Bethermin2011, Chapin2011}, and see Figure 19 of \citet{Casey2014}), which suggests a peak in the redshift distribution of 350 $\mu$m selected sources around z $=$ 2, but owing to the difficulty in spectroscopically confirming these sources, this is not yet fully understood.


%THIS SECTION REMOVED DURING FINAL EDITS







==> Paper_revised_postreferee (copy)/Discussion/NgtF_protoclusters_350micron.txt <==

column 1: log10[F(mJy)]
column 2: N(>F) for r_clust=1 x r_0 and Q = 1/b^2 (sr^{-1})
column 3: N(>F) for r_clust=1 x r_0 and Q = 1/b (sr^{-1})
column 4: N(>F) for r_clust=2 x r_0 and Q = 1/b^2 (sr^{-1})
column 5: N(>F) for r_clust=2 x r_0 and Q = 1/b (sr^{-1})

-4.01 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-4.003 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.996 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.989 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.982 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.975 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.968 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.961 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.954 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.947 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.94 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.933 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.926 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.919 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.912 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.905 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.898 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.891 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.884 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.877 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.87 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.863 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.856 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.849 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.842 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.835 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.828 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.821 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.814 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.807 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.8 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.793 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.786 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.779 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.772 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.765 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.758 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.751 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.744 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.737 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.73 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.723 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.716 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.709 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.702 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.695 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.688 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.681 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.674 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.667 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.66 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.653 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.646 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.639 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.632 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.625 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.618 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.611 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.604 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.597 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.59 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.583 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.576 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.569 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.562 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.555 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.548 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.541 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.534 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.527 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.52 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.513 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.506 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.499 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.492 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.485 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.478 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.471 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.464 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.457 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.45 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.443 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.436 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.429 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.422 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.415 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.408 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.401 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.394 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.387 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.38 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.373 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.366 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.359 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.352 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.345 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.338 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.331 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.324 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.317 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.31 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.303 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.296 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.289 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.282 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.275 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.268 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.261 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.254 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.247 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.24 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.233 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.226 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.219 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.212 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.205 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.198 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.191 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.184 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.177 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.17 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.163 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.156 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.149 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.142 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.135 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.128 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.121 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.114 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.107 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.1 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.093 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.086 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.079 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.072 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.065 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.058 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.051 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.044 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.037 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.03 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.023 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.016 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.009 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.002 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.995 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.988 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.981 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.974 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.967 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.96 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.953 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.946 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.939 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.932 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.925 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.918 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.911 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.904 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.897 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.89 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.883 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.876 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.869 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.862 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.855 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.848 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.841 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.834 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.827 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.82 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.813 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.806 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.799 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.792 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.785 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.778 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.771 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.764 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.757 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.75 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.743 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.736 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.729 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.722 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.715 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.708 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.701 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.694 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.687 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.68 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.673 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.666 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.659 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.652 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.645 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.638 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.631 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.624 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.617 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.61 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.603 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.596 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.589 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.582 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.575 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.568 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.561 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.554 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.547 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.54 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.533 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.526 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.519 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.512 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.505 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.498 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.491 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.484 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.477 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.47 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.463 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.456 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.449 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.442 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.435 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.428 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.421 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.414 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.407 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.4 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.393 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.386 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.379 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.372 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.365 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.358 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.351 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.344 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.337 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.33 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.323 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.316 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.309 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.302 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.295 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.288 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.281 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.274 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.267 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.26 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.253 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.246 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.239 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.232 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.225 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.218 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.211 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.204 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.197 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.19 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.183 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.176 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.169 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.162 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.155 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.148 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.141 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.134 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.127 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.12 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.113 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.106 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.099 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.092 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.085 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.078 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.071 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.064 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.057 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.05 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.043 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.036 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.029 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.022 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.015 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.008 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.001 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.994 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.987 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.98 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.973 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.966 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.959 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.952 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.945 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.938 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.931 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.924 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.917 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.91 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.903 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.896 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.889 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.882 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.875 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.868 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.861 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.854 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.847 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.84 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.833 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.826 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.819 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.812 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.805 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.798 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.791 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.784 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.777 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.77 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.763 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.756 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.749 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.742 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.735 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.728 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.721 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.714 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.707 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.7 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.693 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.686 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.679 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.672 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.665 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.658 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.651 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.644 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.637 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.63 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.623 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.616 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.609 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.602 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.595 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.588 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.581 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.574 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.567 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.56 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.553 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.546 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.539 14890928.0368 14890928.0368 5708218.55857 5708218.55857
-1.532 14890928.0368 14890928.0368 5708218.55857 5708218.55857
-1.525 14890928.0367 14890928.0367 5708218.55857 5708218.55857
-1.518 14890928.0366 14890928.0366 5708218.55857 5708218.55857
-1.511 14890928.0365 14890928.0365 5708218.55857 5708218.55857
-1.504 14890928.0364 14890928.0364 5708218.55857 5708218.55857
-1.497 14890928.0363 14890928.0363 5708218.55857 5708218.55857
-1.49 14890928.0362 14890928.0362 5708218.55857 5708218.55857
-1.483 14890928.036 14890928.036 5708218.55857 5708218.55857
-1.476 14890928.0358 14890928.0358 5708218.55857 5708218.55857
-1.469 14890928.0356 14890928.0356 5708218.55857 5708218.55857
-1.462 14890928.0353 14890928.0353 5708218.55857 5708218.55857
-1.455 14890928.035 14890928.035 5708218.55857 5708218.55857
-1.448 14890928.0346 14890928.0346 5708218.55857 5708218.55857
-1.441 14890928.0342 14890928.0342 5708218.55857 5708218.55857
-1.434 14890928.0337 14890928.0337 5708218.55857 5708218.55857
-1.427 14890928.0331 14890928.0331 5708218.55857 5708218.55857
-1.42 14890928.0325 14890928.0325 5708218.55857 5708218.55857
-1.413 14890928.0317 14890928.0317 5708218.55857 5708218.55857
-1.406 14890928.0308 14890928.0308 5708218.55857 5708218.55857
-1.399 14890928.0297 14890928.0297 5708218.55857 5708218.55857
-1.392 14890928.0285 14890928.0285 5708218.55857 5708218.55857
-1.385 14890928.027 14890928.027 5708218.55857 5708218.55856
-1.378 14890928.0254 14890928.0254 5708218.55856 5708218.55856
-1.371 14890928.0235 14890928.0235 5708218.55856 5708218.55856
-1.364 14890928.0213 14890928.0213 5708218.55856 5708218.55856
-1.357 14890928.0187 14890928.0187 5708218.55856 5708218.55855
-1.35 14890928.0157 14890928.0157 5708218.55855 5708218.55855
-1.343 14890928.0123 14890928.0123 5708218.55855 5708218.55854
-1.336 14890928.0084 14890928.0084 5708218.55854 5708218.55854
-1.329 14890928.0038 14890928.0038 5708218.55853 5708218.55853
-1.322 14890927.9985 14890927.9985 5708218.55853 5708218.55852
-1.315 14890927.9925 14890927.9925 5708218.55851 5708218.55851
-1.308 14890927.9855 14890927.9855 5708218.5585 5708218.5585
-1.301 14890927.9775 14890927.9775 5708218.55849 5708218.55848
-1.294 14890927.9683 14890927.9683 5708218.55847 5708218.55846
-1.287 14890927.9577 14890927.9577 5708218.55845 5708218.55844
-1.28 14890927.9456 14890927.9456 5708218.55842 5708218.55842
-1.273 14890927.9317 14890927.9317 5708218.55839 5708218.55838
-1.266 14890927.9157 14890927.9157 5708218.55836 5708218.55835
-1.259 14890927.8974 14890927.8974 5708218.55831 5708218.5583
-1.252 14890927.8766 14890927.8766 5708218.55826 5708218.55825
-1.245 14890927.8527 14890927.8527 5708218.5582 5708218.55819
-1.238 14890927.8254 14890927.8254 5708218.55813 5708218.55811
-1.231 14890927.7942 14890927.7942 5708218.55804 5708218.55802
-1.224 14890927.7587 14890927.7587 5708218.55794 5708218.55792
-1.217 14890927.7182 14890927.7182 5708218.55782 5708218.55779
-1.21 14890927.6721 14890927.6721 5708218.55767 5708218.55765
-1.203 14890927.6195 14890927.6195 5708218.5575 5708218.55747
-1.196 14890927.5598 14890927.5598 5708218.5573 5708218.55727
-1.189 14890927.4919 14890927.4919 5708218.55706 5708218.55702
-1.182 14890927.4148 14890927.4148 5708218.55678 5708218.55674
-1.175 14890927.3272 14890927.3272 5708218.55644 5708218.5564
-1.168 14890927.228 14890927.228 5708218.55605 5708218.556
-1.161 14890927.1155 14890927.1155 5708218.55559 5708218.55553
-1.154 14890926.9881 14890926.988 5708218.55504 5708218.55497
-1.147 14890926.8439 14890926.8439 5708218.5544 5708218.55433
-1.14 14890926.6809 14890926.6808 5708218.55365 5708218.55356
-1.133 14890926.4967 14890926.4967 5708218.55276 5708218.55267
-1.126 14890926.2887 14890926.2887 5708218.55173 5708218.55162
-1.119 14890926.054 14890926.054 5708218.55051 5708218.5504
-1.112 14890925.7894 14890925.7894 5708218.54909 5708218.54896
-1.105 14890925.4913 14890925.4913 5708218.54743 5708218.54728
-1.098 14890925.1557 14890925.1557 5708218.54548 5708218.54532
-1.091 14890924.7781 14890924.778 5708218.54321 5708218.54303
-1.084 14890924.3535 14890924.3535 5708218.54056 5708218.54037
-1.077 14890923.8766 14890923.8766 5708218.53748 5708218.53726
-1.07 14890923.3412 14890923.3412 5708218.53389 5708218.53364
-1.063 14890922.7407 14890922.7406 5708218.52971 5708218.52944
-1.056 14890922.0675 14890922.0675 5708218.52486 5708218.52455
-1.049 14890921.3134 14890921.3134 5708218.51923 5708218.51889
-1.042 14890920.4695 14890920.4694 5708218.5127 5708218.51232
-1.035 14890919.5254 14890919.5253 5708218.50513 5708218.50471
-1.028 14890918.4704 14890918.4703 5708218.49637 5708218.4959
-1.021 14890917.2919 14890917.2919 5708218.48623 5708218.48571
-1.014 14890915.9767 14890915.9767 5708218.47451 5708218.47393
-1.007 14890914.5098 14890914.5097 5708218.46098 5708218.46033
-1.0 14890912.8749 14890912.8749 5708218.44536 5708218.44464
-0.993 14890911.0544 14890911.0543 5708218.42736 5708218.42656
-0.986 14890909.0281 14890909.028 5708218.40662 5708218.40573
-0.979 14890906.7749 14890906.7747 5708218.38277 5708218.38179
-0.972 14890904.2709 14890904.2708 5708218.35534 5708218.35425
-0.965 14890901.4906 14890901.4904 5708218.32387 5708218.32266
-0.958 14890898.405 14890898.4048 5708218.28774 5708218.2864
-0.951 14890894.984 14890894.9838 5708218.24636 5708218.24487
-0.944 14890891.193 14890891.1928 5708218.19894 5708218.19729
-0.937 14890886.9958 14890886.9956 5708218.14469 5708218.14286
-0.93 14890882.3515 14890882.3512 5708218.08264 5708218.08062
-0.923 14890877.2163 14890877.2159 5708218.01175 5708218.00951
-0.916 14890871.5423 14890871.5419 5708217.93084 5708217.92836
-0.909 14890865.2775 14890865.2771 5708217.83855 5708217.83581
-0.902 14890858.3659 14890858.3653 5708217.73344 5708217.7304
-0.895 14890850.7448 14890850.7442 5708217.61374 5708217.61038
-0.888 14890842.3489 14890842.3482 5708217.47767 5708217.47396
-0.881 14890833.1052 14890833.1044 5708217.32302 5708217.31892
-0.874 14890822.9359 14890822.935 5708217.14758 5708217.14304
-0.867 14890811.7548 14890811.7538 5708216.94851 5708216.9435
-0.86 14890799.4726 14890799.4714 5708216.72309 5708216.71755
-0.853 14890785.9878 14890785.9864 5708216.46779 5708216.46167
-0.846 14890771.1957 14890771.1941 5708216.17905 5708216.1723
-0.839 14890754.9787 14890754.9769 5708215.85267 5708215.84522
-0.832 14890737.213 14890737.2109 5708215.48408 5708215.47585
-0.825 14890717.7641 14890717.7618 5708215.06823 5708215.05916
-0.818 14890696.4877 14890696.485 5708214.59939 5708214.58939
-0.811 14890673.2295 14890673.2265 5708214.07149 5708214.06047
-0.804 14890647.82 14890647.8166 5708213.4773 5708213.46516
-0.797 14890620.0827 14890620.0788 5708212.80955 5708212.79617
-0.79 14890589.8242 14890589.8198 5708212.05933 5708212.0446
-0.783 14890556.8396 14890556.8346 5708211.21784 5708211.20162
-0.776 14890520.9051 14890520.8994 5708210.27405 5708210.25619
-0.769 14890481.7899 14890481.7835 5708209.2173 5708209.19766
-0.762 14890439.237 14890439.2297 5708208.03427 5708208.01266
-0.755 14890392.9819 14890392.9736 5708206.71149 5708206.68773
-0.748 14890342.7327 14890342.7233 5708205.23336 5708205.20724
-0.741 14890288.1842 14890288.1736 5708203.58308 5708203.55437
-0.734 14890229.0091 14890228.9971 5708201.74241 5708201.71086
-0.727 14890164.8595 14890164.8459 5708199.69087 5708199.65622
-0.72 14890095.3676 14890095.3523 5708197.40693 5708197.36889
-0.713 14890020.1342 14890020.1168 5708194.86555 5708194.82379
-0.706 14889938.7468 14889938.7272 5708192.04154 5708191.99571
-0.699 14889850.7607 14889850.7386 5708188.90489 5708188.85461
-0.692 14889755.7072 14889755.6822 5708185.42578 5708185.37064
-0.685 14889653.0836 14889653.0555 5708181.568 5708181.50754
-0.678 14889542.3734 14889542.3417 5708177.29653 5708177.23025
-0.671 14889423.0116 14889422.9758 5708172.56864 5708172.49601
-0.664 14889294.4201 14889294.3798 5708167.34144 5708167.26187
-0.657 14889155.9711 14889155.9257 5708161.56601 5708161.47887
-0.65 14889007.0132 14889006.9621 5708155.1904 5708155.095
-0.643 14888846.8571 14888846.7996 5708148.15871 5708148.05429
-0.636 14888674.7768 14888674.7121 5708140.40941 5708140.29516
-0.629 14888490.0134 14888489.9407 5708131.87813 5708131.75315
-0.622 14888291.7529 14888291.6712 5708122.49155 5708122.35487
-0.615 14888079.1625 14888079.0708 5708112.17622 5708112.0268
-0.608 14887851.3576 14887851.2547 5708100.84677 5708100.68346
-0.601 14887607.4117 14887607.2961 5708088.41819 5708088.23976
-0.594 14887346.349 14887346.2194 5708074.79023 5708074.59532
-0.587 14887067.1708 14887067.0255 5708059.86576 5708059.65292
-0.58 14886768.8045 14886768.6416 5708043.52963 5708043.29727
-0.573 14886450.1598 14886449.9774 5708025.66657 5708025.41299
-0.566 14886110.071 14886109.8668 5708006.14755 5708005.87088
-0.559 14885747.3387 14885747.1102 5707984.8372 5707984.53543
-0.552 14885360.7106 14885360.4549 5707961.59131 5707961.26226
-0.545 14884948.8801 14884948.5942 5707936.25426 5707935.89557
-0.538 14884510.4972 14884510.1777 5707908.66404 5707908.27315
-0.531 14884044.1319 14884043.775 5707878.64024 5707878.2144
-0.524 14883548.3352 14883547.9367 5707846.00248 5707845.53869
-0.517 14883021.5925 14883021.1476 5707810.54677 5707810.04177
-0.51 14882462.3271 14882461.8308 5707772.069 5707771.51931
-0.503 14881868.9105 14881868.357 5707730.33618 5707729.738
-0.496 14881239.681 14881239.0639 5707685.12183 5707684.47107
-0.489 14880572.8886 14880572.2011 5707636.16536 5707635.45761
-0.482 14879866.767 14879866.0013 5707583.20663 5707582.43712
-0.475 14879119.4569 14879118.6044 5707525.95981 5707525.1234
-0.468 14878329.0628 14878328.1142 5707464.12885 5707463.21999
-0.461 14877493.6326 14877492.5776 5707397.40155 5707396.41426
-0.454 14876611.1487 14876609.9758 5707325.44773 5707324.37554
-0.447 14875679.5521 14875678.2487 5707247.92551 5707246.76149
-0.44 14874696.6905 14874695.2427 5707164.46293 5707163.19956
-0.433 14873660.4047 14873658.7971 5707074.68842 5707073.3176
-0.426 14872568.4756 14872566.6915 5706978.19398 5706976.707
-0.419 14871418.6085 14871416.6292 5706874.56876 5706872.95622
-0.412 14870208.4803 14870206.2854 5706763.36021 5706761.61201
-0.405 14868935.7287 14868933.296 5706644.12573 5706642.23101
-0.398 14867597.9172 14867595.2219 5706516.37282 5706514.31988
-0.391 14866192.604 14866189.6192 5706379.61042 5706377.38671
-0.384 14864717.2618 14864713.9577 5706233.30964 5706230.90165
-0.377 14863169.3378 14863165.682 5706076.92955 5706074.32276
-0.37 14861546.2423 14861542.1991 5705909.90611 5705907.08494
-0.363 14859845.3229 14859840.8532 5705731.65446 5705728.60216
-0.356 14858063.9102 14858058.9713 5705541.57346 5705538.27207
-0.349 14856199.2535 14856193.7984 5705339.02398 5705335.45419
-0.342 14854248.6217 14854242.599 5705123.36787 5705119.50894
-0.335 14852209.2595 14852202.613 5704893.92656 5704889.75623
-0.328 14850078.336 14850071.0042 5704650.01078 5704645.5052
-0.321 14847853.05 14847844.9657 5704390.89157 5704386.02516
-0.314 14845530.5591 14845521.6489 5704115.84895 5704110.59433
-0.307 14843107.9998 14843098.1835 5703824.11103 5703818.43885
-0.3 14840582.5237 14840571.7141 5703514.90904 5703508.78792
-0.293 14837951.2384 14837939.3402 5703187.4319 5703180.82819
-0.286 14835211.2462 14835198.1554 5702840.86089 5702833.73858
-0.279 14832359.662 14832345.2654 5702474.35346 5702466.67407
-0.272 14829393.5533 14829377.7274 5702087.05247 5702078.7748
-0.265 14826310.0197 14826292.6305 5701678.08568 5701669.16573
-0.258 14823106.118 14823087.0192 5701246.54711 5701236.93777
-0.251 14819778.9601 14819757.9924 5700791.5323 5700781.18321
-0.244 14816325.6892 14816302.6793 5700312.11354 5700300.97081
-0.237 14812743.3902 14812718.15 5699807.33821 5699795.34439
-0.23 14809029.2571 14809001.582 5699276.24536 5699263.33907
-0.223 14805180.4387 14805150.1071 5698717.87207 5698703.98789
-0.216 14801194.1478 14801160.9189 5698131.22908 5698116.29714
-0.209 14797067.6287 14797031.2418 5697515.33275 5697499.27865
-0.202 14792798.1515 14792758.3235 5696869.16829 5696851.91262
-0.195 14788382.9932 14788339.4173 5696191.72574 5696173.18385
-0.188 14783819.5138 14783771.8581 5695481.9829 5695462.06464
-0.181 14779105.0419 14779052.9468 5694738.91822 5694717.52755
-0.174 14774236.9974 14774180.0743 5693961.50686 5693938.54158
-0.167 14769212.809 14769150.6366 5693148.70972 5693124.06089
-0.16 14764029.9867 14763962.1095 5692299.49083 5692273.04245
-0.153 14758686.1181 14758612.0432 5691412.83141 5691384.45993
-0.146 14753178.7596 14753097.9554 5690487.67232 5690457.24654
-0.139 14747505.6477 14747417.5396 5689523.00508 5689490.38536
-0.132 14741664.4512 14741568.4204 5688517.79793 5688482.83608
-0.125 14735652.998 14735548.3762 5687471.04462 5687433.58303
-0.118 14729469.1352 14729355.2034 5686381.74824 5686341.61979
-0.111 14723110.817 14722986.7991 5685248.90827 5685205.93528
-0.104 14716575.9819 14716441.042 5684071.54525 5684025.53909
-0.097 14709862.7193 14709715.9581 5682848.69087 5682799.45152
-0.09 14702969.0946 14702809.5439 5681579.39331 5681526.70853
-0.083 14695893.2959 14695719.9157 5680262.71703 5680206.36192
-0.076 14688633.5695 14688445.2398 5678897.74075 5678837.47657
-0.069 14681188.2377 14680983.7545 5677483.55143 5677419.12509
-0.062 14673555.7033 14673333.7715 5676019.29985 5675950.44287
-0.055 14665734.3635 14665493.5954 5674504.09234 5674430.52084
-0.048 14657722.8245 14657461.7286 5672937.14332 5672858.55638
-0.041 14649519.5685 14649236.5487 5671317.62303 5671233.7027
-0.034 14641123.3173 14640816.6595 5669644.78196 5669555.19138
-0.027 14632532.7509 14632200.6228 5667917.88273 5667822.26626
-0.02 14623746.7296 14623387.1648 5666136.21996 5666034.20105
-0.013 14614764.0288 14614374.9219 5664299.1188 5664190.29939
-0.006 14605583.6017 14605162.7014 5662405.9398 5662289.8995
0.000999999999999 14596204.393 14595749.2903 5660456.06541 5660332.36003
0.008 14586625.4244 14586133.5462 5658448.90732 5658317.06814
0.015 14576845.8177 14576314.4101 5656383.91875 5656243.45034
0.022 14566864.7257 14566290.847 5654260.5706 5654110.95007
0.029 14556681.3256 14556061.8301 5652078.42145 5651919.09644
0.036 14546294.814 14545626.3512 5649837.00452 5649667.39342
0.043 14535704.5536 14534983.5437 5647535.9751 5647355.46398
0.05 14524909.7054 14524132.3399 5645174.94055 5644982.88348
0.057 14513909.7159 14513071.9293 5642753.61428 5642549.32982
0.064 14502703.8869 14501801.3582 5640271.71748 5640054.48925
0.071 14491291.7482 14490319.8678 5637729.03381 5637498.10642
0.078 14479672.6507 14478626.5127 5635125.37089 5634879.9493
0.085 14467846.0725 14466720.4606 5632460.58019 5632199.82821
0.092 14455811.5501 14454600.9157 5629734.52702 5629457.56491
0.099 14443568.5381 14442266.9889 5626947.09843 5626653.00176
0.106 14431116.6337 14429717.9011 5624098.23985 5623786.03584
0.113 14418455.4009 14416952.8292 5621187.92231 5620856.58874
0.12 14405584.3257 14403970.8388 5618216.19024 5617864.65194
0.127 14392502.9612 14390771.0654 5615183.09805 5614810.22772
0.134 14379210.8869 14377352.6225 5612088.77535 5611693.38815
0.141 14365707.4447 14363714.3912 5608933.32462 5608514.17923
0.148 14351992.249 14349855.4693 5605716.93385 5605272.72641
0.155 14338064.665 14335774.7141 5602439.78611 5601969.1516
0.162 14323924.2964 14321471.1564 5599102.13505 5598603.64042
0.169 14309570.4992 14306943.568 5595704.23912 5595176.38253
0.176 14295002.6145 14292190.6833 5592246.38478 5591687.59341
0.183 14280220.1984 14277211.4108 5588728.85793 5588137.48415
0.19 14265222.4731 14262004.3088 5585151.94737 5584526.26724
0.197 14250008.8441 14246568.0592 5581515.99426 5580854.20167
0.204 14234578.6486 14230901.2624 5577821.3604 5577121.56593
0.211 14218931.026 14215002.2575 5574068.44439 5573328.66937
0.218 14203065.2856 14198869.5671 5570257.67555 5569475.85425
0.225 14186980.5225 14182501.4096 5566389.48082 5565563.45141
0.232 14170675.6874 14165895.8769 5562464.29587 5561591.80314
0.239 14154149.903 14149051.1324 5558482.58079 5557561.26614
0.246 14137401.9943 14131965.064 5554444.78761 5553472.19228
0.253 14120430.9919 14114635.65 5550351.40541 5549324.95926
0.26 14103235.673 14097060.602 5546202.91422 5545119.93524
0.267 14085814.6174 14079237.3993 5541999.79563 5540857.48708
0.274 14068166.8292 14061163.8761 5537742.51553 5536537.96009
0.281 14050290.7453 14042837.279 5533431.54897 5532161.70709
0.288 14032184.9931 14024254.9452 5529067.37828 5527729.07947
0.295 14013848.1674 14005414.1666 5524650.48951 5523240.43162
0.302 13995278.5677 13986311.8289 5520181.36899 5518696.10869
0.309 13976474.8105 13966945.1684 5515660.52019 5514096.47749
0.316 13957435.022 13947310.7804 5511088.38886 5509441.83323
0.323 13938157.4275 13927405.3979 5506465.46381 5504732.51931
0.33 13918640.2444 13907225.5831 5501792.18281 5499968.81314
0.337 13898881.4206 13886767.6707 5497069.00351 5495151.01758
0.344 13878879.0449 13866027.9533 5492296.3502 5490279.3856
0.351 13858631.009 13845002.5085 5487474.63438 5485354.1571
0.358 13838134.8914 13823687.0561 5482604.27416 5480375.57535
0.365 13817388.8268 13802077.7581 5477685.64148 5475343.82864
0.372 13796390.3302 13780170.1393 5472719.17863 5470259.17425
0.379 13775137.0503 13757959.7008 5467705.25486 5465121.78409
0.386 13753626.6844 13735441.987 5462644.24165 5459931.83237
0.393 13731856.6203 13712612.0556 5457536.45827 5454689.42673
0.4 13709824.6491 13689465.4314 5452382.22478 5449394.68281
0.407 13687527.9317 13665996.7805 5447181.80429 5444047.63954
0.414 13664963.9804 13642201.1857 5441935.5021 5438648.38533
0.421 13642130.1384 13618073.3265 5436643.54533 5433196.91022
0.428 13619023.5235 13593607.7173 5431306.19553 5427693.24522
0.435 13595641.3375 13568798.699 5425923.65281 5422137.33782
0.442 13571980.6595 13543640.4632 5420496.05969 5416529.07624
0.449 13548038.31 13518126.8961 5415023.648 5410868.4345
0.456 13523811.5542 13492252.1533 5409506.53113 5405155.25415
0.463 13499297.2679 13466010.0003 5403944.97477 5399389.52753
0.47 13474492.3546 13439394.003 5398339.11334 5393571.09821
0.477 13449393.78 13412397.8011 5392689.10299 5387699.83123
0.484 13423998.3456 13385014.6171 5386994.96742 5381775.43774
0.491 13398303.1008 13357238.0233 5381256.73588 5375797.64164
0.498 13372304.674 13329060.8646 5375474.45886 5369766.1613
0.505 13346000.0241 13300476.4105 5369648.1089 5363680.64205
0.512 13319385.9794 13271477.5105 5363777.69549 5357540.74081
0.519 13292459.055 13242056.7668 5357863.14902 5351346.03562
0.526 13265215.8632 13212206.575 5351904.45732 5345096.13439
0.533 13237652.9269 13181919.2019 5345901.41508 5338790.44155
0.54 13209766.737 13151186.8542 5339854.0168 5332428.55494
0.547 13181553.7962 13120001.5134 5333762.07691 5326009.8669
0.554 13153010.6508 13088355.2476 5327625.5223 5319533.87482
0.561 13124133.7981 13056239.7928 5321444.22615 5312999.99503
0.568 13094919.5835 13023646.7785 5315218.02751 5306407.60128
0.575 13065364.5453 12990567.7298 5308946.62892 5299755.8964
0.582 13035464.9255 12956994.0219 5302629.69476 5293044.04042
0.589 13005217.1853 12922916.9208 5296267.04835 5286271.31417
0.596 12974617.5808 12888327.6089 5289858.17422 5279436.64579
0.603 12943662.6198 12853217.2581 5283402.81951 5272539.19406
0.61 12912348.1096 12817576.4019 5276900.44654 5265577.80368
0.617 12880670.0944 12781395.5582 5270350.74267 5258551.5092
0.624 12848624.4436 12744665.0486 5263753.11303 5251459.02206
0.631 12816207.2717 12707375.4824 5257107.08252 5244299.15216
0.638 12783414.0265 12669516.577 5250412.13173 5237070.61456
0.645 12750240.5627 12631078.5968 5243667.54793 5229771.89586
0.652 12716682.71 12592051.5607 5236872.80645 5222401.62132
0.659 12682735.5836 12552424.9035 5230027.17061 5214958.16566
0.666 12648395.011 12512188.5767 5223129.90501 5207439.84164
0.673 12613655.5925 12471331.5446 5216180.1631 5199844.80685
0.68 12578512.9967 12429843.6775 5209177.24246 5192171.30067
0.687 12542961.6334 12387713.8092 5202119.99942 5184417.05273
0.694 12506996.7783 12344931.6201 5195007.58564 5176580.04456
0.701 12470612.2338 12301485.4889 5187838.87963 5168657.87864
0.708 12433802.2426 12257364.2702 5180612.89043 5160648.24117
0.715 12396560.487 12212556.4905 5173328.542 5152548.62011
0.722 12358881.0372 12167051.3056 5165984.48917 5144356.17602
0.729 12320756.4081 12120836.4951 5158579.73452 5136068.32695
0.736 12282179.4986 12073900.5827 5151112.67722 5127681.78527
0.743 12243143.0518 12026232.3043 5143582.04209 5119193.50723
0.75 12203638.118 11977819.1598 5135986.33212 5110600.12996
0.757 12163656.8119 11928650.0675 5128324.06083 5101898.19724
0.764 12123188.778 11878712.1369 5120593.81032 5093084.20694
0.771 12082225.11 11827994.457 5112793.867 5084154.27685
0.778 12040754.2498 11776484.2252 5104922.53059 5075104.37695
0.785 11998765.6697 11724170.4621 5096978.01673 5065930.36273
0.792 11956246.2375 11671040.4045 5088958.59306 5056627.91357
0.799 11913182.9901 11617082.4444 5080862.32966 5047192.48675
0.806 11869561.4162 11562284.6123 5072687.5267 5037619.56204
0.813 11825366.9846 11506635.875 5064431.89272 5027903.95406
0.82 11780582.3967 11450123.9032 5056093.77247 5018041.00787
0.827 11735189.8839 11392737.063 5047670.85169 5008025.25814
0.834 11689170.714 11334464.7 5039160.88522 4997851.24344
0.841 11642502.9223 11275294.55 5030561.8071 4987513.55169
0.848 11595165.3003 11215216.6807 5021871.24258 4977006.39604
0.855 11547133.1153 11154219.1873 5013087.35367 4966324.36569
0.862 11498381.9467 11092292.7598 5004207.40716 4955461.16935
0.869 11448884.1649 11029426.2837 4995229.4267 4944411.04923
0.876 11398611.5333 10965610.9334 4986150.90054 4933167.84364
0.883 11347533.5125 10900836.568 4976969.57092 4921725.3442
0.89 11295617.6178 10835094.6991 4967682.9107 4910077.22706
0.897 11242830.0682 10768376.8167 4958288.56649 4898217.15293
0.904 11189135.6696 10700675.6317 4948783.81566 4886138.49382
0.911 11134497.0237 10631983.3335 4939166.37214 4873835.03226
0.918 11078874.7465 10562292.8546 4929433.72594 4861300.34653
0.925 11022229.066 10491598.7527 4919583.0537 4848527.81415
0.932 10964517.1139 10419894.5223 4909612.04963 4835511.3043
0.939 10905695.9741 10347176.3278 4899517.89683 4822244.39166
0.946 10845722.9769 10273439.4365 4889298.48996 4808721.26794
0.953 10784553.0432 10198681.3744 4878950.792 4794935.58184
0.96 10722143.5007 10122899.42 4868472.73292 4780881.79174
0.967 10658448.215 10046092.5331 4857861.63904 4766554.29424
0.974 10593425.7266 9968260.21628 4847114.96976 4751947.41893
0.981 10527030.6748 9889403.47631 4836230.12485 4737055.96473
0.988 10459221.7123 9809524.13749 4825204.34633 4721874.66103
0.995 10389958.5689 9728625.39672 4814035.05186 4706398.83203
1.002 10319202.7463 9646711.09398 4802719.57076 4690623.81844
1.009 10246918.5875 9563786.24391 4791255.51643 4674545.69359
1.016 10173072.6513 9479857.38522 4779640.1517 4658160.58481
1.023 10097637.3858 9394931.70752 4767870.98826 4641465.01661
1.03 10020584.8051 9309018.22456 4755945.3514 4624455.97947
1.037 9941897.12029 9222127.24534 4743860.78388 4607130.69629
1.044 9861555.33827 9134269.9185 4731614.59709 4589486.97999
1.051 9779551.13068 9045459.66468 4719204.51987 4571523.01364
1.058 9695876.74089 8955709.92313 4706627.89529 4553237.50743
1.065 9610534.09308 8865037.26551 4693882.13595 4534629.2095
1.072 9523529.03745 8773458.77502 4680964.52955 4515697.51567
1.079 9434872.45822 8680993.37233 4667872.18834 4496442.05401
1.086 9344585.37843 8587661.0555 4654602.65815 4476863.40759
1.093 9252690.14405 8493483.43372 4641152.95508 4456961.76308
1.1 9159221.07577 8398483.81588 4627520.65587 4436738.43333
1.107 9064213.30709 8302685.94017 4613703.14111 4416195.09677
1.114 8967712.8173 8206116.31819 4599697.54738 4395333.23792
1.121 8869768.12924 8108801.27977 4585501.25888 4374155.40852
1.128 8770432.39202 8010770.59102 4571111.17698 4352663.61928
1.135 8669765.13608 7912052.87457 4556524.75761 4330861.22656
1.142 8567827.19789 7812680.97518 4541739.10849 4308751.18708
1.149 8464687.27623 7712685.78626 4526751.24228 4286337.06626
1.156 8360412.11618 7612103.04358 4511558.2058 4263622.52583
1.163 8255077.92334 7510967.47336 4496156.66953 4240611.35316
1.17 8148758.35501 7409316.17713 4480543.41444 4217307.79335
1.177 8041529.35444 7307186.3333 4464715.51857 4193716.5291
1.184 7933467.18907 7204617.04376 4448669.18878 4169841.61804
1.191 7824648.38456 7101648.95552 4432401.36537 4145687.7874
1.198 7715148.98887 6998321.60804 4415908.66276 4121260.05127
1.205 7605041.79542 6894678.3737 4399187.38137 4096562.76127
1.212 7494401.87412 6790760.24022 4382234.01624 4071601.1506
1.219 7383296.3476 6686612.20142 4365044.25549 4046379.47745
1.226 7271794.93318 6582276.56255 4347614.6284 4020903.10709
1.233 7159960.54538 6477799.79245 4329940.62162 3995176.58823
1.24 7047855.76889 6373225.1655 4312018.29109 3969204.80219
1.247 6935538.67342 6268600.34062 4293843.00151 3942992.55553
1.254 6823064.61375 6163970.65421 4275410.1904 3916544.44011
1.261 6710488.42331 6059383.39321 4256715.21596 3889865.31452
1.268 6597854.39217 5954884.4665 4237753.64914 3862959.93482
1.275 6485210.53564 5850521.3193 4218519.74603 3835832.58516
1.282 6372596.46907 5746341.70614 4199008.47068 3808487.64334
1.289 6260051.48495 5642391.30415 4179214.36902 3780929.59162
1.296 6147611.26359 5538718.70544 4159131.57337 3753162.38514
1.303 6035308.46158 5435369.01038 4138754.43325 3725190.3681
1.31 5923176.18044 5332389.79284 4118076.1216 3697017.27146
1.317 5811242.73522 5229825.63864 4097090.98153 3668647.26409
1.324 5699539.47948 5127723.18277 4075791.35136 3640084.01882
1.331 5588091.65341 5026125.93976 4054171.46679 3611331.39772
1.338 5476930.05877 4925079.42119 4032223.31208 3582393.18948
1.345 5366079.20393 4824626.41083 4009940.27241 3553273.18265
1.352 5255568.40844 4724810.40122 3987314.76588 3523975.24097
1.359 5145423.75752 4625672.38646 3964339.65109 3494503.11388
1.366 5035675.18138 4527254.1144 3941006.64222 3464860.51312
1.373 4926352.55239 4429595.91275 3917307.28532 3435051.10594
1.38 4817485.69982 4332736.20992 3893233.94288 3405078.63912
1.387 4709108.9046 4236714.02631 3868777.32205 3374946.87383
1.394 4601253.93569 4141565.42718 3843929.89581 3344659.63317
1.401 4493958.11527 4047326.3346 3818681.96945 3314220.87505
1.408 4387256.59311 3954030.61411 3793026.09359 3283634.47495
1.415 4281189.42495 3861711.41836 3766952.27775 3252904.51271
1.422 4175794.6463 3770399.93138 3740453.30991 3222035.08749
1.429 4071114.91848 3680126.55833 3713519.42069 3191030.60234
1.436 3967191.46213 3590919.62827 3686142.87253 3159895.58965
1.443 3864067.82456 3502806.78388 3658315.3046 3128634.71399
1.45 3761788.33546 3415813.06828 3630028.69685 3097252.64053
1.457 3660398.94679 3329963.48212 3601275.91796 3065754.36252
1.464 3559945.79276 3245280.47261 3572048.50419 3034144.87628
1.471 3460475.35365 3161785.58351 3542340.877 3002429.22033
1.478 3362035.2385 3079498.75388 3512145.17305 2970612.86863
1.485 3264672.32616 2998438.53621 3481456.96879 2938701.11829
1.492 3168433.30855 2918621.29128 3450270.35994 2906699.87952
1.499 3073364.53187 2840062.71284 3418581.7047 2874614.6543
1.506 2979511.20265 2762775.97681 3386387.24838 2842451.6377
1.513 2886917.84677 2686773.72221 3353684.48433 2810216.66574
1.52 2795627.56522 2612066.12246 3320471.87138 2777916.28038
1.527 2705682.80502 2538662.48273 3286748.70058 2745556.90656
1.534 2617123.89072 2466570.52992 3252515.95092 2713145.20205
1.541 2529989.78643 2395796.26317 3217774.89545 2680687.75431
1.548 2444318.43543 2326345.08306 3182529.58479 2648191.59173
1.555 2360144.45223 2258219.87344 3146784.00587 2615663.73412
1.562 2277502.03776 2191423.60838 3110544.40209 2583111.07824
1.569 2196422.00793 2125956.72156 3073817.9837 2550541.09112
1.576 2116934.30455 2061819.74335 3036613.4388 2517960.81786
1.583 2039064.94104 1999010.45333 2998942.03194 2485377.99898
1.59 1962838.88784 1937526.97325 2960814.55304 2452799.77629
1.597 1888277.00738 1877364.65444 2922246.08733 2420234.07429
1.604 1815398.98484 1818519.31054 2883249.83443 2387688.14172
1.611 1744220.49575 1760984.08637 2843844.26633 2355170.03662
1.618 1674756.16909 1704752.31632 2804047.04946 2322687.41489
1.625 1607016.61454 1649815.6006 2763878.26195 2290248.15828
1.632 1541010.79898 1596165.0048 2723359.03888 2257859.93735
1.639 1476744.90428 1543790.75805 2682511.78824 2225530.77817
1.646 1414221.74942 1492681.47477 2641361.62388 2193268.65682
1.653 1353442.93027 1442826.31311 2599932.14099 2161081.24223
1.66 1294406.19231 1394212.24354 2558251.59283 2128976.73184
1.667 1237108.21121 1346827.05306 2516345.41422 2096962.72755
1.674 1181542.04394 1300656.45848 2474244.06378 2065047.38483
1.681 1127699.44887 1255686.84896 2431974.66461 2033238.22526
1.688 1075568.63807 1211902.65484 2389569.2369 2001543.35276
1.695 1025136.93976 1169289.13397 2347056.31118 1969970.15934
1.702 976388.135 1127829.60451 2304468.92845 1938526.63915
1.709 929305.365783 1087508.1027 2261838.27296 1907220.2986
1.716 883868.451572 1048307.31757 2219196.12578 1876058.77244
1.723 840056.70725 1010210.29874 2176574.58149 1845049.38657
1.73 797846.705947 973199.291025 2134004.68226 1814199.66994
1.737 757213.588806 937256.002405 2091519.51416 1783517.0336
1.744 718131.355554 902362.6364 2049148.46856 1753008.51423
1.751 680571.851202 868500.160193 2006924.28728 1722681.51097
1.758 644506.341733 835650.375914 1964875.41551 1692542.81445
1.765 609904.411687 803794.112795 1923032.64528 1662599.50883
1.772 576735.029615 772912.760576 1881423.56913 1632858.16187
1.779 544965.515861 742986.799787 1840076.85091 1603325.58124
1.786 514563.263847 713997.493988 1799018.68513 1574008.04721
1.793 485493.816381 685925.083398 1758275.51937 1544912.07785
1.8 457722.900821 658750.592558 1717871.74356 1516043.78414
1.807 431214.831888 632454.279103 1677831.21782 1487409.27015
1.814 405934.538593 607017.162709 1638175.94514 1459014.29065
1.821 381845.472445 582419.653431 1598927.27848 1430864.67446
1.828 358911.539162 558642.398541 1560105.386 1402966.02184
1.835 337096.246605 535666.3181 1521728.48309 1375323.63787
1.842 316362.837855 513471.978939 1483814.37709 1347942.92761
1.849 296674.782304 492040.519031 1446378.85088 1320828.83667
1.856 277995.641343 471352.972067 1409436.4334 1293986.29863
1.863 260289.310355 451390.737899 1373000.81383 1267419.93668
1.87 243519.704443 432135.070399 1337083.7464 1241134.26869
1.877 227651.665671 413567.849053 1301696.60168 1215133.5383
1.884 212649.739635 395670.606321 1266848.68747 1189421.87408
1.891 198479.297217 378425.517937 1232548.28663 1164003.1438
1.898 185105.920676 361814.499879 1198803.24014 1138881.08265
1.905 172496.349037 345820.26766 1165619.25674 1114059.09543
1.912 160617.129653 330425.174977 1133002.55391 1089540.57767
1.919 149436.182349 315612.175736 1100956.90624 1065328.59334
1.926 138921.731441 301364.339206 1069486.67527 1041426.06609
1.933 129042.791339 287664.910718 1038594.09171 1017835.75422
1.94 119769.133255 274497.477671 1008281.89819 994560.182654
1.947 111071.451952 261845.962392 978550.530679 971601.61477
1.954 102921.313795 249694.551234 949401.315734 948962.207803
1.961 95291.0691826 238027.655526 920833.371924 926643.778929
1.968 88154.2701204 226830.18625 892846.614763 904648.084724
1.975 81484.943205 216087.067867 865439.078903 882976.53763
1.982 75258.0967141 205783.704422 838608.971342 861630.433625
1.989 69449.6153075 195905.564801 812353.956465 840610.855024
1.996 64036.4927525 186438.785515 786670.943171 819918.630024
2.003 58996.1653897 177369.358831 761557.13017 799554.525426
2.01 54307.4205719 168683.935666 737008.179672 779518.947774
2.017 49949.6142718 160369.234923 713020.941657 759812.30217
2.024 45903.0507544 152412.349389 689590.479004 740434.663884
2.031 42148.8395888 144800.600101 666713.00731 721386.075611
2.038 38669.0210768 137521.748354 644383.066132 702666.202115
2.045 35446.495861 130563.795256 622596.161939 684274.742218
2.052 32464.9560179 123915.062187 601346.408453 666210.975901
2.059 29709.0656801 117564.280255 580628.678968 648474.256744
2.066 27164.0546861 111500.329606 560436.695357 631063.518704
2.073 24815.914065 105712.440743 540764.733561 613977.692572
2.08 22651.4334971 100190.056856 521606.335918 597215.47064
2.087 20658.1618927 94923.1133202 502955.245721 580775.405514
2.094 18824.1403879 89901.5473994 484804.872071 564655.953039
2.101 17138.3072637 85115.853744 467148.152306 548855.273551
2.108 15590.0747911 80556.6024121 449978.591782 533371.600785
2.115 14169.5154288 76214.7353954 433288.77419 518202.812187
2.122 12867.265296 72081.3770631 417071.969813 503346.874105
2.129 11674.5586513 68148.0301254 401320.680544 488801.396169
2.136 10583.2004714 64406.423406 386027.809224 474564.087215
2.143 9585.49633206 60848.5699214 371185.653559 460632.287309
2.15 8674.33009591 57466.8071146 356786.882308 447003.473478
2.157 7842.95719224 54253.6396233 342823.585693 433674.745874
2.164 7085.0723286 51201.8219806 329288.278402 420643.27768
2.171 6394.84462485 48304.3472674 316172.898822 407906.026529
2.178 5766.84465199 45554.5385328 303469.803786 395459.931016
2.185 5195.95369112 42945.792096 291170.883045 383301.81329
2.192 4677.50513045 40471.9083363 279268.101293 371428.324371
2.199 4207.10403261 38126.7726109 267753.48559 359836.203741
2.206 3780.69056507 35904.5580922 256618.801149 348521.911829
2.213 3394.49909551 33799.5888745 245856.046037 337482.042379
2.22 3045.0507589 31806.4583938 235457.101938 326712.938795
2.227 2729.1515886 29919.9500919 225413.896587 316211.0569
2.234 2443.8424976 28135.0570996 215718.266258 305972.599603
2.241 2186.43220972 26447.0070992 206362.208566 295993.925123
2.248 1954.40532553 24851.1664833 197337.532198 286271.116345
2.255 1745.44459027 23343.0694194 188636.304964 276800.371238
2.262 1557.44391223 21918.4511808 180250.338845 267577.725574
2.269 1388.46640701 20573.249027 172171.828004 258599.292233
2.276 1236.71705719 19303.4895204 164392.662528 249861.068227
2.283 1100.58128609 18105.4592145 156905.015037 241359.010524
2.29 978.562649206 16975.523119 149700.987922 233089.14837
2.297 869.297150724 15910.2378772 142772.766428 225047.350025
2.304 771.540978999 14906.2748193 136112.594218 217229.613978
2.311 684.158333139 13960.4758818 129712.906541 209631.815265
2.318 606.125330639 13069.8204521 123566.125997 202249.931306
2.325 536.504406901 12231.4266902 117664.816004 195079.809409
2.332 474.457236689 11442.5640344 112001.672869 188117.447571
2.339 419.2099918 10700.6011795 106569.410188 181358.67816
2.346 370.060440501 10003.0097941 101360.922087 174799.462542
2.353 326.380337873 9347.4050994 96369.0863229 168435.664642
2.36 287.599228839 8731.51499233 91587.0972661 162263.280437
2.367 253.196905271 8153.14280511 87008.0191492 156278.210274
2.374 222.711391792 7610.24270387 82625.2449803 150476.412876
2.381 195.721294617 7100.82894386 78432.1293944 144853.897296
2.388 171.847174263 6623.0296907 74422.2295207 139406.619165
2.395 150.748979244 6175.05023692 70589.1457406 134130.642475
2.402 132.119393936 5755.19489197 66926.7347159 129022.01058
2.409 115.686507047 5361.85414407 63428.8993929 124076.854215
2.416 101.203883353 4993.50297389 60089.729716 119291.269049
2.423 88.4549807098 4648.70310928 56903.4725974 114661.48645
2.43 77.2421593014 4326.08012241 53864.4618525 110183.660867
2.437 67.3888073982 4024.31661496 50967.1817919 105854.069465
2.444 58.7392126717 3742.18549219 48206.2118861 101668.951449
2.451 51.1538188927 3478.51690584 45576.3796698 97624.6926817
2.458 44.507309927 3232.19313501 43072.4917036 93717.6148748
2.465 38.6897504726 3002.17609447 40689.6468197 89944.1501746
2.472 33.6024564453 2787.46707273 38422.9547935 86300.7653424
2.479 29.1575617959 2587.12887306 36267.7292428 82783.9461127
2.486 25.2777100126 2400.27012597 34219.3487279 79390.262677
2.493 21.8936361365 2226.05275967 32273.4043005 76116.3265996
2.5 18.9452188793 2063.68616962 30425.5826045 72958.8234977
2.507 16.3784607318 1912.42737522 28671.7254473 69914.4609423
2.514 14.1467583741 1771.5778006 27007.8335654 66980.0625738
2.521 12.2080102493 1640.47621916 25429.9967948 64152.4333883
2.528 10.5251835352 1518.48983803 23934.4307185 61428.4831402
2.535 9.06607071954 1405.03678736 22517.4710221 58805.1270589
2.542 7.8021877859 1299.5617456 21175.6297806 56279.4134651
2.549 6.70833512074 1201.54043971 19905.4501542 53848.358251
2.556 5.76266449107 1110.48713346 18703.6935997 51509.0997181
2.563 4.94587800689 1025.93864879 17567.1584674 49258.802473
2.57 4.24097075449 947.4622918 16492.8007125 47094.6852268
2.577 3.63324300779 874.649589617 15477.6489791 45014.0311902
2.584 3.10964023825 807.118779579 14518.8769558 43014.189682
2.591 2.659053346 744.511339434 13613.759785 41092.5725657
2.598 2.27158281884 686.493571114 12759.6807586 39246.6379341
2.605 1.93884166482 632.752185415 11954.1523034 37473.9383736
2.612 1.65332321088 582.993814269 11194.7565789 35772.0385718
2.619 1.40853048167 536.937886538 10479.1690699 34138.5856079
2.626 1.19888521962 494.329788436 9805.16865129 32571.2562197
2.633 1.01952043207 454.926194486 9170.64511572 31067.833073
2.64 0.86619217852 418.500097015 8573.53393652 29626.0906041
2.647 0.735262419242 384.841683802 8011.91129326 28243.9122962
2.654 0.623569841601 353.752601054 7483.89431556 26919.2038309
2.661 0.528355361144 325.048447534 6987.70329094 25649.9325064
2.668 0.447278390177 298.556289467 6521.62039745 24434.1144843
2.675 0.378275175102 274.115655712 6084.01584246 23269.8318764
2.682 0.31962512803 251.576280488 5673.33857477 22155.2182534
2.689 0.269805228428 230.799830024 5288.10611181 21088.4562038
2.696 0.227549646959 211.656440256 4926.92254648 20067.801163
2.703 0.191734913798 194.02593618 4588.44016965 19091.5319715
2.71 0.161404648672 177.793366362 4271.37079353 18157.9879882
2.717 0.135747619298 162.855795577 3974.49992993 17265.5461075
2.724 0.114065692451 149.114715426 3696.67432664 16412.6596073
2.731 0.0957586478949 136.479281754 3436.78101229 15597.7877332
2.738 0.080317564433 124.865760435 3193.78651109 14819.4744396
2.745 0.0673074615316 114.195625203 2966.69037494 14076.2828844
2.752 0.0563520519459 104.396272414 2754.55125072 13366.8299498
2.759 0.0471382517396 95.39999001 2556.4707863 12689.7688826
2.766 0.0393917083313 87.1444708345 2371.59948337 12043.8065847
2.773 0.032888493304 79.5714537554 2199.13740712 11427.6902017
2.78 0.0274314906379 72.6279528338 2038.32502997 10840.2079961
2.787 0.022860084383 66.264171851 1888.45206107 10280.2010884
2.794 0.0190327983169 60.434612226 1748.83856139 9746.53422027
2.801 0.0158312222262 55.0957197553 1618.83726714 9238.11390415
2.808 0.0131560637368 50.2090073487 1497.84663284 8753.88156559
2.815 0.0109230552907 45.7375997076 1385.29487489 8292.82939542
2.822 0.00906074317826 41.6478644761 1280.63812586 7853.96123152
2.829 0.00750918242685 37.9089036947 1183.37242703 7436.34028422
2.836 0.00621798776194 34.4919511214 1093.01557449 7039.04564388
2.843 0.00514392770405 31.37057742 1009.11556691 6661.19660944
2.85 0.00425174244523 28.5202417745 931.24574025 6301.93859589
2.857 0.00351069502129 25.9185775274 859.00448613 5960.4553528
2.864 0.00289624297381 23.5446736149 792.016654555 5635.96007275
2.871 0.00238687910276 21.3797606752 729.929195082 5327.69601784
2.878 0.00196543333489 19.406164317 672.413280012 5034.94238056
2.885 0.00161688405442 17.6079496286 619.157473863 4756.99739722
2.892 0.00132887484135 15.9698454611 569.865940157 4493.18643853
2.899 0.00109115625487 14.478531619 524.267934277 4242.86235082
2.906 0.000895151621728 13.1212363829 482.105536535 4005.40936835
2.913 0.000733686389068 11.8864310832 443.137084337 3780.22360636
2.92 0.000600803488091 10.7635674747 407.13894518 3566.73938835
2.927 0.000491579844505 9.74288702415 373.899659179 3364.40319876
2.934 0.000401823234281 8.8154889788 343.221740919 3172.68848366
2.941 0.000328183751185 7.97313492662 314.920630266 2991.08650778
2.948 0.000267753777966 7.2083960374 288.823679245 2819.1133856
2.955 0.000218263773814 6.51432058779 264.770497593 2656.30523007
2.962 0.000177731773795 5.88475481739 242.61181734 2502.21808687
2.969 0.00014460844447 5.313888985 222.208819637 2356.43081671
2.976 0.000117546517636 4.79655649681 203.431687338 2218.53573666
2.983 9.54572148095e-05 4.32779976445 186.157151602 2088.14174145
2.99 7.74466417688e-05 3.90334838633 170.274209943 1964.87694891
2.997 6.27774056659e-05 3.51910741552 155.676805161 1848.38762064
3.004 5.08408031138e-05 3.17141534087 142.26705923 1738.32958496
3.011 4.11365179156e-05 2.85693875129 129.954507019 1634.38147115
3.018 3.32580688304e-05 2.57261004537 118.654582506 1536.23045947
3.025 2.6861749137e-05 2.31565443979 108.288638929 1443.5802736
3.032 2.16786044016e-05 2.08350882223 98.7838089823 1356.14607088
3.039 1.74760080855e-05 1.87388870173 90.072469695 1273.65788586
3.046 1.40765754937e-05 1.68465255175 82.0919936512 1195.85833422
3.053 1.13257941322e-05 1.51393169194 74.7848619077 1122.5022472
3.06 9.10545839541e-06 1.35995674586 68.0975470033 1053.35797135
3.067 7.31333430299e-06 1.22117585227 61.9807079875 988.202493911
3.074 5.86828136841e-06 1.09609819699 56.3874460135 926.822314211
3.081 4.70432532011e-06 0.983454785407 51.2762240336 869.016174662
3.088 3.76782550683e-06 0.882029607519 46.6072294553 814.59264803
3.095 3.01507431533e-06 0.790744586242 42.3442593749 763.36697094
3.102 2.41050433485e-06 0.70862413006 38.4539094964 715.167074864
3.109 1.92570986951e-06 0.634774196935 34.9052823093 669.826416204
3.116 1.53683063404e-06 0.568393625114 31.669792123 627.187853009
3.123 1.22558989218e-06 0.508743054016 28.721137877 587.101107101
3.13 9.76223981078e-07 0.455171651994 26.035149034 549.424215781
3.137 7.76996847801e-07 0.407067867737 23.5894622929 514.022550156
3.144 6.17703727757e-07 0.363905809442 21.3638434444 480.768479336
3.151 4.90707962816e-07 0.325186020999 19.3394188547 449.541840573
3.158 3.89436686111e-07 0.290476437118 17.4990612344 420.227602303
3.165 3.08768215747e-07 0.259361620515 15.8264600455 392.715852871
3.172 2.44576013819e-07 0.231491855644 14.307406815 366.903872291
3.179 1.93554000217e-07 0.206532561979 12.9282432319 342.693939767
3.186 1.5304225155e-07 0.184189326033 11.6767223253 319.992497999
3.193 1.20897702586e-07 0.164197594634 10.5415734394 298.712611187
3.2 9.54379000594e-08 0.146315679644 9.51246842326 278.770635407
3.207 7.52585175983e-08 0.130329237844 8.57991425525 260.087913036
3.214 5.93068700842e-08 0.116040448301 7.73522162205 242.58963369
3.221 4.66770669645e-08 0.103277444501 6.97049642433 226.205356282
3.228 3.67109176747e-08 0.0918782830211 6.2784288616 210.868607543
3.235 2.88367506338e-08 0.0817057314341 5.65251189366 196.516685581
3.242 2.26362383192e-08 0.0726290719842 5.08665500494 183.090739962
3.249 1.77508992405e-08 0.0645367425737 4.57542135678 170.534764359
3.256 1.39065682975e-08 0.0573214243369 4.1136212716 158.795335894
3.263 1.08842363011e-08 0.0508936975039 3.69680628731 147.822958432
3.27 8.51104682588e-09 0.0451682306728 3.32069049209 137.570524399
3.277 6.64963214781e-09 0.0400704195868 2.98148035137 127.993301907
3.284 5.19042174187e-09 0.0355337666667 2.67569813041 119.049804191
3.291 4.04885082619e-09 0.0314976463571 2.40018182563 110.700360243
3.298 3.15476646498e-09 0.0279088976754 2.15204844068 102.907779767
3.305 2.45671557904e-09 0.0247184123 1.9286679579 95.6368855588
3.312 1.91050258266e-09 0.0218841013434 1.72768198276 88.854668208
3.319 1.4847997827e-09 0.01936618676 1.54690187175 82.5301149392
3.326 1.15241479904e-09 0.0171314468657 1.3844125293 76.6341316187
3.333 8.93894992979e-10 0.0151481517898 1.23841403781 71.1394797322
3.34 6.92637326281e-10 0.0133895744339 1.10732642609 66.0203994858
3.347 5.36182075194e-10 0.0118300057991 0.989637983921 61.2523530389
3.354 4.14655751163e-10 0.010448223724 0.884072703238 56.812805243
3.361 3.2038365573e-10 0.00922404822132 0.789399559723 52.6802941297
3.368 2.47339211743e-10 0.00813993145918 0.704541641063 48.8346083942
3.375 1.90764133175e-10 0.0071803739297 0.628516826483 45.2570346061
3.382 1.47047589963e-10 0.0063312599519 0.56043775601 41.9297897391
3.389 1.13212346245e-10 0.00558036159295 0.499503098944 38.8362526965
3.396 8.71219236546e-11 0.00491636453481 0.444983095038 35.9607864417
3.403 6.69442019654e-11 0.00432970591439 0.396232644481 33.2887722824
3.41 5.14123924438e-11 0.0038113201924 0.352651167647 30.8065280167
3.417 3.9427280493e-11 0.00335374331173 0.313722356799 28.5012943981
3.424 3.02202354405e-11 0.00294982984359 0.278958824818 26.3611483924
3.431 2.31376748984e-11 0.00259363644472 0.247939865298 24.3748900152
3.438 1.76984264557e-11 0.00227944996131 0.220262119031 22.5318612822
3.445 1.35240441836e-11 0.00200259371724 0.195589988782 20.8223612543
3.452 1.03249156248e-11 0.00175864093946 0.173599636063 19.2371428852
3.459 7.87622827811e-12 0.00154375918882 0.154010684867 17.7675704003
3.466 6.00232860399e-12 0.001354597179 0.13656913508 16.4056604799
3.473 4.57212172667e-12 0.0011881033605 0.121046581233 15.1438739557
3.48 3.47818319973e-12 0.00104166820276 0.10723903302 13.9751854193
3.487 2.64508180609e-12 0.000912871762998 0.0949607681204 12.8930193444
3.494 2.00823462437e-12 0.0007996974062 0.0840501013597 11.8912538564
3.501 1.52408432936e-12 0.000700227657897 0.0743559310512 10.9641773184
3.508 1.15484230256e-12 0.000612905538384 0.0657506522687 10.1064981621
3.515 8.74680465318e-13 0.000536237770662 0.0581132876555 9.31327771892
3.522 6.61715156342e-13 0.000468997161709 0.0513411189546 8.57991025335
3.529 5.00144078384e-13 0.000410005598557 0.0453355145142 7.9020156414
3.536 3.77625210426e-13 0.000358305852795 0.0400154951064 7.27564318
3.543 2.84863310376e-13 0.000312996868168 0.0353029957964 6.69702309458
3.55 2.14722325255e-13 0.000273301246153 0.0311310340381 6.16266413152
3.557 1.61686588441e-13 0.000238546565141 0.027439416408 5.66934370244
3.564 1.21706162275e-13 0.000208120154561 0.0241741930436 5.21403720948
3.571 9.14835527803e-14 0.000181505140588 0.0212877753585 4.79393493845
3.578 6.87525784125e-14 0.000158220914346 0.0187367949395 4.40641975648
3.585 5.15762642433e-14 0.000137872612447 0.016484095769 4.04906632208
3.592 3.868017904e-14 0.000120083735061 0.0144948106278 3.71961743705
3.599 2.89588946243e-14 0.000104552635827 0.0127400102817 3.41599679195
3.606 2.1673834948e-14 9.09896284467e-05 0.0111921585201 3.13626772621
3.613 1.62014073513e-14 7.91593466674e-05 0.00982824577755 2.87863802912
3.62 1.21000042297e-14 6.8836286786e-05 0.00862616025369 2.64140371171
3.627 9.0269520696e-15 5.98384149051e-05 0.00756796567906 2.42304195188
3.634 6.7283655574e-15 5.19954942058e-05 0.00663640962752 2.22209799715
3.641 5.01138309803e-15 4.51610225352e-05 0.00581680188663 2.03723574152
3.648 3.72860338092e-15 3.92097557853e-05 0.00509606488295 1.86722382229
3.655 2.77349992854e-15 3.40274246222e-05 0.00446250057341 1.71091344827
3.662 2.05992003547e-15 2.95189739196e-05 0.0039059294975 1.56724097709
3.669 1.52989469402e-15 2.55957510326e-05 0.00341705691448 1.43522004804
3.676 1.13397305093e-15 2.21859438844e-05 0.0029880495813 1.31394126746
3.683 8.40406209013e-16 1.92209069419e-05 0.00261152605372 1.20255982603
3.69 6.21665332924e-16 1.66463449019e-05 0.00228146712486 1.10030459185
3.697 4.59767337536e-16 1.44100766609e-05 0.00199212344426 1.00645631329
3.704 3.39581937725e-16 1.24701590589e-05 0.00173876383439 0.920354809451
3.711 2.50602423713e-16 1.07865137752e-05 0.00151684175758 0.841372344612
3.718 1.84724841546e-16 9.32696960861e-06 0.00132270914031 0.768953120946
3.725 1.36045253788e-16 8.06166402404e-06 0.00115286902353 0.702565550708
3.732 1.00123552417e-16 6.96494125582e-06 0.00100436279961 0.641725398178
3.739 7.360586349e-17 6.01513908493e-06 0.000874584551736 0.5859871425
3.746 5.41053340532e-17 5.19245446672e-06 0.000761205096094 0.534937530139
3.753 3.97053888383e-17 4.48065115706e-06 0.000662226963736 0.488195309643
3.76 2.91428283845e-17 3.86453743068e-06 0.000575821375208 0.445408333958
3.767 2.13426093866e-17 3.33197878174e-06 0.00050047264948 0.406253771188
3.774 1.56309667716e-17 2.87135039924e-06 0.00043474676475 0.370432069655
3.781 1.14240655363e-17 2.4735696937e-06 0.000377493825279 0.337672052462
3.788 8.34892152624e-18 2.12990658516e-06 0.000327612343326 0.307720658227
3.795 6.09283859216e-18 1.83341413946e-06 0.000284209009798 0.280347597104
3.802 4.44291153554e-18 1.57747649215e-06 0.000246426119512 0.255333816003
3.809 3.23583322445e-18 1.3568082722e-06 0.000213582111612 0.232487168091
3.816 2.35467356173e-18 1.16654425155e-06 0.000185026648646 0.211623661263
3.823 1.71232194536e-18 1.0025083232e-06 0.000160212389201 0.192577037682
3.83 1.24378372909e-18 8.61220161178e-07 0.000138662880053 0.175194621327
3.837 9.03483949854e-19 7.39490173051e-07 0.000119952163163 0.159335566869
3.844 6.55107324608e-19 6.34741678669e-07 0.000103720532035 0.144870445737
3.851 4.75195222465e-19 5.44555648961e-07 8.96375892051e-05 0.131680125951
3.858 3.43840485712e-19 4.67026368522e-07 7.74340588936e-05 0.119656069262
3.865 2.48857979243e-19 4.00324890233e-07 6.68542200964e-05 0.108697622325
3.872 1.79699780077e-19 3.43038776167e-07 5.76963065653e-05 0.0987144608529
3.879 1.29773666948e-19 2.93811071601e-07 4.97666278621e-05 0.089622212614
3.886 9.35732877659e-20 2.51572068746e-07 4.29102490851e-05 0.0813447817018
3.893 6.74229326922e-20 2.1530711653e-07 3.69786670974e-05 0.07380974199
3.9 4.85175132047e-20 1.84208814336e-07 3.18548870877e-05 0.0669541522812
3.907 3.4884081146e-20 1.5754076339e-07 2.74279044177e-05 0.0607176776297
3.914 2.50657676717e-20 1.3467097802e-07 2.36046858241e-05 0.0550462239568
3.921 1.79895407237e-20 1.15079883735e-07 2.03052738036e-05 0.0498902236795
3.928 1.29135644398e-20 9.82899067123e-08 1.74581051073e-05 0.0452041835775
3.935 9.25160283398e-21 8.39209944888e-08 1.50037111685e-05 0.0409464783829
3.942 6.6322544965e-21 7.16151338867e-08 1.2887271285e-05 0.0370789079488
3.949 4.74144384748e-21 6.10940722983e-08 1.10648460226e-05 0.0335669028509
3.956 3.39130582e-21 5.20904007189e-08 9.49456829158e-06 0.030378405749
3.963 2.41946055103e-21 4.43998666938e-08 8.14391141379e-06 0.0274849124158
3.97 1.72659034033e-21 3.78264600609e-08 6.98160619239e-06 0.0248597607303
3.977 1.23005468514e-21 3.22170017266e-08 5.98296196327e-06 0.0224791250686
3.984 8.75770534968e-22 2.74268704407e-08 5.1243737943e-06 0.0203203115844
3.991 6.22656255806e-22 2.33413513329e-08 4.3873855261e-06 0.0183637794782
3.998 4.42344559601e-22 1.98568621194e-08 3.75460191192e-06 0.0165907798258
4.005 3.14059042931e-22 1.68844631654e-08 3.2114915212e-06 0.0149846295846
4.012 2.22703839094e-22 1.43520560434e-08 2.74573424181e-06 0.0135300798291
4.019 1.57982041799e-22 1.21931516422e-08 2.34628296476e-06 0.0122132009212
4.026 1.11829143742e-22 1.035563328e-08 2.00410874755e-06 0.0110213079999
4.033 7.92305037304e-23 8.79024149463e-09 1.71085633535e-06 0.0099427883779
4.04 5.59632843929e-23 7.45919314071e-09 1.45993848959e-06 0.00896720897319
4.047 3.95574727748e-23 6.32614429632e-09 1.24506059667e-06 0.00808489028662
4.054 2.78825005282e-23 5.36362055865e-09 1.06140380644e-06 0.00728730762671
4.061 1.96624942156e-23 4.54530203427e-09 9.04332478632e-07 0.00656647388093
4.068 1.3840082118e-23 3.8507845956e-09 7.70230387383e-07 0.00591531883486
4.075 9.73688564632e-24 3.26090511591e-09 6.55651980646e-07 0.00532710236324
4.082 6.83976809209e-24 2.76050076247e-09 5.57921137477e-07 0.00479607323249
4.089 4.80108424446e-24 2.33602743688e-09 4.74534468777e-07 0.00431670937454
4.096 3.36810863091e-24 1.97584277016e-09 4.03405863347e-07 0.0038841325916
4.103 2.3598247775e-24 1.67064438578e-09 3.42791867825e-07 0.00349389682133
4.11 1.65431637116e-24 1.41182292596e-09 2.91125339583e-07 0.0031419580052
4.117 1.15702300926e-24 1.19273174354e-09 2.47147005963e-07 0.00282465261
4.124 8.10182861645e-25 1.00706814267e-09 2.09686957655e-07 0.00253863317798
4.131 5.65397935958e-25 8.50059387693e-10 1.77837684221e-07 0.00228091541636
4.138 3.94964376636e-25 7.17112507316e-10 1.50729935659e-07 0.00204872808218
4.145 2.75049490847e-25 6.04788932557e-10 1.27707482551e-07 0.00183965453018
4.152 1.91673010336e-25 5.09802331599e-10 1.08139099638e-07 0.00165142619231
4.159 1.33297890971e-25 4.29623734132e-10 9.15379242788e-08 0.00148205411987
4.166 9.26679348017e-26 3.61891817171e-10 7.74419861643e-08 0.0013296405408
4.173 6.4315024376e-26 3.04741546088e-10 6.54945672229e-08 0.00119258042139
4.18 4.4606863038e-26 2.56526131656e-10 5.53647306483e-08 0.0010693320046
4.187 3.09204555737e-26 2.15827645904e-10 4.67771900336e-08 0.000958542626902
4.194 2.14052281298e-26 1.81529753917e-10 3.95052940645e-08 0.000858983495639
4.201 1.48294174372e-26 1.52595378636e-10 3.33447143803e-08 0.000769541183378
4.208 1.0247696788e-26 1.28235903992e-10 2.81340725217e-08 0.000689212746784
4.215 7.09224139004e-27 1.07701214948e-10 2.37228503418e-08 0.000617083055209
4.222 4.89009113808e-27 9.04302870322e-11 1.99961285061e-08 0.000552342889403
4.229 3.37606618971e-27 7.58832467183e-11 1.6843630146e-08 0.000494239843421
4.236 2.32281491986e-27 6.36595563159e-11 1.41831953708e-08 0.000442124383455
4.243 1.59962594605e-27 5.33775404745e-11 1.19358598155e-08 0.000395385513253
4.25 1.09911544541e-27 4.47454549421e-11 1.00413588621e-08 0.000353492709653
4.257 7.55072666047e-28 3.74926307877e-11 8.44278492882e-09 0.000315939335493
4.264 5.17767449937e-28 3.14055375125e-11 7.09642048149e-09 0.000282300581841
4.271 3.54834406787e-28 2.62979308087e-11 5.96206961697e-09 0.000252168334174
4.278 2.43036411872e-28 2.20090989321e-11 5.00633574606e-09 0.000225186844404
4.285 1.66238954058e-28 1.84143972758e-11 4.20214439749e-09 0.000201034143884
4.292 1.13818083956e-28 1.53975774921e-11 3.52500705518e-09 0.000179419466122
4.299 7.7713862782e-29 1.28715605269e-11 2.95591679839e-09 0.000160082505265
4.306 5.3160226768e-29 1.07532811006e-11 2.4770771699e-09 0.000142785961707
4.313 3.62149591288e-29 8.98135174126e-12 2.07510957891e-09 0.00012732178621
4.32 2.47108173074e-29 7.49673022763e-12 1.73715913428e-09 0.000113496231003
4.327 1.67975544474e-29 6.25597987735e-12 1.4537672037e-09 0.000101143747391
4.334 1.14318924486e-29 5.21785569975e-12 1.21585695528e-09 9.01082721642e-05
4.341 7.76085798215e-30 4.35102312315e-12 1.01656892494e-09 8.02556052512e-05
4.348 5.26884248769e-30 3.62661133007e-12 8.49461117795e-10 7.14574897332e-05
4.355 3.56968214834e-30 3.02185750385e-12 7.09606944859e-10 6.3607275492e-05
4.362 2.41734558515e-30 2.51716314847e-12 5.92519668653e-10 5.66025255005e-05
4.369 1.63603714062e-30 2.09557153976e-12 4.94474211533e-10 5.0354486566e-05
4.376 1.10574386205e-30 1.74412933931e-12 4.12498169746e-10 4.47831679071e-05
4.383 7.48201628413e-31 1.45070767496e-12 3.43893438012e-10 3.98165374424e-05
4.39 5.04779690693e-31 1.20635496484e-12 2.86602205586e-10 3.53905352421e-05
4.397 3.41301880205e-31 1.00251001875e-12 2.38690513385e-10 3.14467888218e-05
4.404 2.29729833696e-31 8.32918162013e-13 1.9872625192e-10 2.79345742572e-05
4.411 1.54931449238e-31 6.91569753803e-13 1.65332300331e-10 2.48065685578e-05
4.418 1.04054940606e-31 5.7407792939e-13 1.37507220576e-10 2.20227535678e-05
4.425 6.99877823212e-32 4.76294217148e-13 1.14292115544e-10 1.95453213929e-05
4.432 4.69450272549e-32 3.9508429303e-13 9.4968946825e-11 1.73420733345e-05
4.439 3.14980551255e-32 3.27581559647e-13 7.88674438428e-11 1.53822169787e-05
4.446 2.10851433384e-32 2.71525960627e-13 6.54770543846e-11 1.36403513554e-05
4.453 1.41100305181e-32 2.24997942981e-13 5.43374419799e-11 1.20920931697e-05
4.46 9.43632089667e-33 1.86331543971e-13 4.50665521473e-11 1.07164350614e-05
4.467 6.30206827107e-33 1.54273402212e-13 3.73644097104e-11 9.49453132986e-06
4.474 4.21451089742e-33 1.27645253997e-13 3.09577000651e-11 8.40945187791e-06
4.481 2.80959103541e-33 1.05590094535e-13 2.56415881303e-11 7.44624665456e-06
4.488 1.87779557467e-33 8.7286413415e-14 2.12228824165e-11 6.59129304747e-06
4.495 1.2488769897e-33 7.21405928768e-14 1.75606037974e-11 5.83286177928e-06
4.502 8.32503746561e-34 5.95831243963e-14 1.45191503374e-11 5.15998813935e-06
4.509 5.52443092614e-34 4.92012650164e-14 1.20010003036e-11 4.56349598101e-06
4.516 3.67247695386e-34 4.06065085874e-14 9.91303934883e-12 4.03469721127e-06
4.523 2.4339807109e-34 3.35067724435e-14 8.18613456776e-12 3.56626319429e-06
4.53 1.61412812446e-34 2.76370129373e-14 6.7561743046e-12 3.1511821247e-06
4.537 1.067641322e-34 2.27881644255e-14 5.57449821956e-12 2.78371395163e-06
4.544 7.060771769e-35 1.87851759282e-14 4.59768613836e-12 2.45835394936e-06
4.551 4.6662044991e-35 1.54755878025e-14 3.78970438156e-12 2.1703841502e-06
4.558 3.07957331529e-35 1.27464407315e-14 3.12271943373e-12 1.91559359516e-06
4.565 2.03550507694e-35 1.04911258997e-14 2.57127381071e-12 1.69020664725e-06
4.572 1.34092531587e-35 8.63320143832e-15 2.11661852457e-12 1.4909142301e-06
4.579 8.85932312123e-36 7.09924854844e-15 1.74101126382e-12 1.31469992717e-06
4.586 5.82218455451e-36 5.83676902908e-15 1.43168756906e-12 1.15899097333e-06
4.593 3.83637891098e-36 4.79549650921e-15 1.1763726166e-12 1.02137720865e-06
4.6 2.51548218362e-36 3.93924131923e-15 9.66330525224e-13 8.99862481665e-07
4.607 1.65285706127e-36 3.23411417596e-15 7.93248741043e-13 7.92552867456e-07
4.614 1.08244553419e-36 2.6547485415e-15 6.51004546802e-13 6.97865797275e-07
4.621 7.09582653983e-37 2.17831601956e-15 5.33959610226e-13 6.14286735181e-07
4.628 4.63775748035e-37 1.78679186374e-15 4.37848285717e-13 5.40584828742e-07
4.635 3.03147924482e-37 1.4653073561e-15 3.58904863093e-13 4.75581304099e-07
4.642 1.9798186478e-37 1.20086203999e-15 2.94003853683e-13 4.18270671225e-07
4.649 1.29132640411e-37 9.83969707113e-16 2.40770475132e-13 3.67760461936e-07
4.656 8.43638554232e-38 8.05643184919e-16 1.9702423645e-13 3.23251656452e-07
4.663 5.49234280673e-38 6.59527404568e-16 1.61186845398e-13 2.84049504143e-07
4.67 3.58730983198e-38 5.39509028324e-16 1.31760120059e-13 2.49520232407e-07
4.677 2.32968593626e-38 4.41260080227e-16 1.07680975533e-13 2.19128472816e-07
4.684 1.51750400274e-38 3.60646752839e-16 8.79278135413e-14 1.92371594766e-07
4.691 9.83230399431e-39 2.94710827419e-16 7.17807227943e-14 1.68837587693e-07
4.698 6.38629415189e-39 2.40697736649e-16 5.85573865249e-14 1.48134772274e-07
4.705 4.13297414443e-39 1.96553615535e-16 4.77589642821e-14 1.29938879049e-07
4.712 2.67854075626e-39 1.60446089545e-16 3.89294682266e-14 1.13939573285e-07
4.719 1.73002485258e-39 1.30926244149e-16 3.17249459051e-14 9.98863805844e-08
4.726 1.11783138956e-39 1.06817303045e-16 2.58450655181e-14 8.75398496022e-08
4.733 7.21498490133e-40 8.70859436877e-17 2.10404926907e-14 7.66966146949e-08
4.74 4.65135514265e-40 7.09895370509e-17 1.71248845366e-14 6.71772476373e-08
4.747 3.0037488935e-40 5.78219362298e-17 1.39264846403e-14 5.88212778896e-08
4.754 1.93275244654e-40 4.70904932251e-17 1.13230884947e-14 5.14903311118e-08
4.761 1.24804165732e-40 3.83207479671e-17 9.19836459184e-15 4.50580456673e-08
4.768 8.01010963297e-41 3.11799596273e-17 7.47086253268e-15 3.94187209829e-08
4.775 5.15820778032e-41 2.53512449629e-17 6.06239885592e-15 3.44729003001e-08
4.782 3.30282390203e-41 2.06090821677e-17 4.91839147602e-15 3.01398877399e-08
4.789 2.12081405678e-41 1.67447562128e-17 3.98733821116e-15 2.6342830644e-08
4.796 1.3564354782e-41 1.36031674833e-17 3.23184810888e-15 2.30186771962e-08
4.803 8.69262759289e-42 1.10471905904e-17 2.61800559005e-15 2.01070996334e-08
4.81 5.54874645559e-42 8.96818815473e-18 2.1202988378e-15 1.75597225279e-08
4.817 3.54461625963e-42 7.27934345378e-18 1.71669822468e-15 1.5330399919e-08
4.824 2.26127421372e-42 5.90406880495e-18 1.38890900057e-15 1.33800938344e-08
4.831 1.44110148424e-42 4.78814480237e-18 1.12348222921e-15 1.16745814916e-08
4.838 9.19964950391e-43 3.87983643487e-18 9.07975020465e-16 1.01832761548e-08
4.845 5.8512643606e-43 3.14351677773e-18 7.33683267524e-16 8.88003035838e-09
4.852 3.73569553691e-43 2.54484926956e-18 5.92299855616e-16 7.74093508575e-09
4.859 2.36978855309e-43 2.05996693423e-18 4.78083445433e-16 6.74618794712e-09
4.866 1.50879859425e-43 1.66621720275e-18 3.85531436552e-16 5.87711535688e-09
4.873 9.54824090207e-44 1.3475586557e-18 3.10836281274e-16 5.1187182527e-09
4.88 6.06198823134e-44 1.08924244889e-18 2.50422771545e-16 4.45668872476e-09
4.887 3.83216747029e-44 8.80340035805e-19 2.01712319079e-16 3.87939149941e-09
4.894 2.42888661282e-44 7.11279883384e-19 1.62384670001e-16 3.37569970957e-09
4.901 1.53246834188e-44 5.74461063342e-19 1.30699079739e-16 2.93674541268e-09
4.908 9.68069038856e-45 4.63910588319e-19 1.05169238906e-16 2.55409108732e-09
4.915 6.104634149e-45 3.74332883634e-19 8.4560416542e-17 2.22062401793e-09
4.922 3.84660829563e-45 3.02034366729e-19 6.79797292206e-17 1.9301511641e-09
4.929 2.42761456171e-45 2.43479296194e-19 5.4598080788e-17 1.6771390653e-09
4.936 1.52648179086e-45 1.96263008985e-19 4.3845125214e-17 1.4568996863e-09
4.943 9.63628148682e-46 1.58067318399e-19 3.51752809735e-17 1.26513968753e-09
4.95 6.04275613566e-46 1.27294287464e-19 2.82161938396e-17 1.09833849765e-09
4.957 3.80410812616e-46 1.02433105487e-19 2.26116736777e-17 9.53169113887e-10
4.964 2.37960086161e-46 8.24186772994e-20 1.81173304516e-17 8.26985572249e-10
4.971 1.49392184403e-46 6.62785399568e-20 1.45048909723e-17 7.17260266207e-10
4.978 9.33578165421e-47 5.32938672688e-20 1.16107393537e-17 6.21955317532e-10
4.985 5.85377693856e-47 4.28411941283e-20 9.28885921781e-18 5.39123446425e-10
4.992 3.65108315376e-47 3.44240371381e-20 7.42998161699e-18 4.67221581694e-10
4.999 2.28131375249e-47 2.76589883804e-20 5.94186108514e-18 4.04785882689e-10
5.006 1.42219667149e-47 2.22043067068e-20 4.74784317143e-18 3.50586229941e-10
5.013 8.86240227372e-48 1.78250993449e-20 3.79339332337e-18 3.03559236069e-10
5.02 5.52985294123e-48 1.42958460622e-20 3.0276973036e-18 2.6275471396e-10
5.027 3.43827226379e-48 1.14649867693e-20 2.41637057934e-18 2.27375080039e-10
5.034 2.14624702839e-48 9.18644303362e-21 1.92645544382e-18 1.96688629281e-10
5.041 1.33064557164e-48 7.36030571092e-21 1.5357318818e-18 1.70101343296e-10
5.048 8.28344377427e-49 5.8925170314e-21 1.2229922206e-18 1.4705070826e-10
5.055 5.1225212115e-49 4.71703311354e-21 9.73802770306e-19 1.27093682749e-10
5.062 3.18054948063e-49 3.77399653352e-21 7.74756832586e-19 1.09806541742e-10
5.069 1.96511753935e-49 3.01924983605e-21 6.16302089138e-19 9.48504925819e-11
5.076 1.2193409745e-49 2.41487649064e-21 4.8998517275e-19 8.19021554994e-11
5.083 7.51937495098e-50 1.93058612826e-21 3.89495930209e-19 7.07066485142e-11
5.09 4.64856131598e-50 1.54340522181e-21 3.09567583455e-19 6.10229803421e-11
5.097 2.86531797603e-50 1.23274059695e-21 2.45822538928e-19 5.26492004929e-11
5.104 1.76624362697e-50 9.84639810746e-22 1.95196361689e-19 4.54120440074e-11
5.111 1.08970699524e-50 7.85671644484e-22 1.54824345223e-19 3.91566327004e-11
5.118 6.70108830625e-51 6.26911245366e-22 1.22799163205e-19 3.37541950775e-11
5.125 4.13645320573e-51 4.99762663815e-22 9.72894791238e-20 2.90863717774e-11
5.132 2.53598776592e-51 3.9838933688e-22 7.70751993736e-20 2.50580343499e-11
5.139 1.56120051606e-51 3.17322355556e-22 6.09947906807e-20 2.15789240661e-11
5.146 9.54602061559e-52 2.52735293327e-22 4.82638591926e-20 1.85786242567e-11
5.153 5.86273804578e-52 2.01186843501e-22 3.81580835377e-20 1.59897249469e-11
5.16 3.58201639041e-52 1.60142329749e-22 3.01643204059e-20 1.37587608204e-11
5.167 2.20017398997e-52 1.27447678218e-22 2.38323284306e-20 1.18347689834e-11
5.174 1.34171539823e-52 1.01375911965e-22 1.88268536465e-20 1.01777821684e-11
5.181 8.20936329193e-53 8.06413882719e-23 1.48712446638e-20 8.75015024037e-12
5.188 5.00386009821e-53 6.40847568597e-23 1.17355286226e-20 7.52039949696e-12
5.195 3.05206840996e-53 5.0931503095e-23 9.26126893798e-21 6.46173873953e-12
5.202 1.86202742583e-53 4.0434321758e-23 7.29990549062e-21 5.55020402999e-12
5.209 1.13275118352e-53 3.21019179518e-23 5.75408639693e-21 4.7660641877e-12
5.216 6.91474508739e-54 2.54616776177e-23 4.5302034765e-21 4.09114682071e-12
5.223 4.19292716039e-54 2.0194852972e-23 3.56660963723e-21 3.51099172698e-12
5.23 2.55281230458e-54 1.60042995659e-23 2.80478247896e-21 3.01185400632e-12
5.237 1.54363968683e-54 1.26827658383e-23 2.20549763104e-21 2.58310925538e-12
5.244 9.37880369183e-55 1.00453549817e-23 1.73275477375e-21 2.21457970817e-12
5.251 5.66754130268e-55 7.95604545622e-24 1.36118994454e-21 1.89825563081e-12
5.258 3.44719241204e-55 6.30045801384e-24 1.06873999904e-21 1.62651485803e-12
5.265 2.07918269013e-55 4.98653121175e-24 8.39017749984e-22 1.39340760217e-12
5.272 1.25950470344e-55 3.94703247771e-24 6.58653368852e-22 1.1933515173e-12
5.279 7.59272746439e-56 3.12095135213e-24 5.16532936888e-22 1.0216899555e-12
5.286 4.58384806547e-56 2.46808511787e-24 4.05119336697e-22 8.74491362555e-13
5.293 2.76557990111e-56 1.94956769133e-24 3.17325594184e-22 7.48235847785e-13
5.3 1.66477549733e-56 1.54010298076e-24 2.48579401967e-22 6.40053916061e-13
5.307 1.00499301392e-56 1.21539872809e-24 1.94479171735e-22 5.47297186042e-13
5.314 6.02855566734e-57 9.59172746205e-25 1.5215869904e-22 4.67879156445e-13
5.321 3.6301417766e-57 7.56329708861e-25 1.18905401359e-22 3.99813229897e-13
5.328 2.17112244474e-57 5.96369867632e-25 9.29144325004e-23 3.41577611623e-13
5.335 1.30516758245e-57 4.70003913219e-25 7.25396621484e-23 2.91713854362e-13
5.342 7.80205050984e-58 3.70403846523e-25 5.66275261074e-23 2.49082771933e-13
5.349 4.70074711774e-58 2.91889852969e-25 4.41832867522e-23 2.12602405693e-13
5.356 2.80471694629e-58 2.29870921019e-25 3.4470002075e-23 1.81431849552e-13
5.363 1.68266396777e-58 1.81059621523e-25 2.68931947142e-23 1.54785546486e-13
5.37 1.00334881466e-58 1.42453122418e-25 2.09587699344e-23 1.32009407118e-13
5.377 5.99731752348e-59 1.12098976798e-25 1.63368051115e-23 1.12555843545e-13
5.384 3.57849879375e-59 8.8106681142e-26 1.27162996396e-23 9.59340406289e-14
5.391 2.13204200927e-59 6.92572990305e-26 9.89964453494e-24 8.17478990271e-14
5.398 1.27281391599e-59 5.43828758617e-26 7.69644039476e-24 6.96310461045e-14
5.405 7.55449279613e-60 4.27050292e-26 5.98406296107e-24 5.9297678148e-14
5.412 4.49916443005e-60 3.35063346235e-26 4.64684051852e-24 5.04752661347e-14
5.419 2.66187403145e-60 2.62889732032e-26 3.60835779614e-24 4.2956866322e-14
5.426 1.58341469426e-60 2.06162925842e-26 2.79936530995e-24 3.65441161641e-14
5.433 9.36472216307e-61 1.61675072238e-26 2.17158980772e-24 3.1083192174e-14
5.44 5.5907728645e-61 1.26786988086e-26 1.68376684437e-24 2.64283221575e-14
5.447 3.30024872502e-61 9.93557500194e-27 1.30540630138e-24 2.2466667433e-14
5.454 1.9614837298e-61 7.78775000996e-27 1.01218797251e-24 1.90933042707e-14
5.461 1.15700920688e-61 6.09691969887e-27 7.83904699077e-25 1.62210052974e-14
5.468 6.84904848999e-62 4.77431699731e-27 6.07267777975e-25 1.37773792848e-14
5.475 4.04179372531e-62 3.73388938908e-27 4.69722544065e-25 1.16974524779e-14
5.482 2.38388692934e-62 2.92063623366e-27 3.6341010453e-25 9.92932406839e-15
5.489 1.40734599536e-62 2.28200068623e-27 2.80753616013e-25 8.42488198794e-15
5.496 8.2660610064e-63 1.78313910505e-27 2.16925655049e-25 7.14696035724e-15
5.503 4.86895512903e-63 1.39213477914e-27 1.67388240382e-25 6.06007225418e-15
5.51 2.84991103613e-63 1.0868869818e-27 1.29164461992e-25 5.13749910342e-15
5.517 1.6776099701e-63 8.48180955987e-28 9.9574103129e-26 4.35363270551e-15
5.524 9.81727206229e-64 6.6190425846e-28 7.67584946044e-26 3.68875243965e-15
5.531 5.80887068289e-64 5.165753833e-28 5.91426674641e-26 3.12421628602e-15
5.538 3.39277959217e-64 4.02827487371e-28 4.55660360487e-26 2.64564795505e-15
5.545 1.99813641221e-64 3.1422053042e-28 3.51131754482e-26 2.23974511905e-15
5.552 1.16599562227e-64 2.44790307796e-28 2.70238486882e-26 1.89546360964e-15
5.559 6.83706096923e-65 1.90756597889e-28 2.08055420068e-26 1.60371928162e-15
5.566 3.99035659989e-65 1.48451899205e-28 1.59920352425e-26 1.35634628056e-15
5.573 2.3302839597e-65 1.15551088767e-28 1.22957224322e-26 1.14688897363e-15
5.58 1.36032654346e-65 8.98394387428e-29 9.43922080793e-27 9.69349625375e-16
5.587 7.90759298472e-66 6.98556812812e-29 7.24766030211e-27 8.19139756376e-16
5.594 4.60652101674e-66 5.42699421257e-29 5.55724887745e-27 6.91873110939e-16
5.601 2.66766597262e-66 4.21630305793e-29 4.26128177205e-27 5.84274341956e-16
5.608 1.5539974408e-66 3.27429547883e-29 3.26431989291e-27 4.93205342892e-16
5.615 8.99838884472e-67 2.54280465741e-29 2.50051922688e-27 4.16265593366e-16
5.622 5.27787149503e-67 1.97503998753e-29 1.91457096439e-27 3.51192081481e-16
5.629 3.05015403979e-67 1.53264179709e-29 1.46583262368e-27 2.96245700025e-16
5.636 1.78028101029e-67 1.18977831524e-29 1.1226013355e-27 2.49825560637e-16
5.643 1.02773160703e-67 9.22355589729e-30 8.58566209567e-28 2.10603996418e-16
5.65 5.97020176491e-68 7.15286536299e-30 6.56930835118e-28 1.77498900238e-16
5.657 3.44598347203e-68 5.53928225022e-30 5.01768920105e-28 1.49535909864e-16
5.664 1.99267476486e-68 4.29067026493e-30 3.83395223248e-28 1.25952735914e-16
5.671 1.15014823284e-68 3.31958563646e-30 2.9246779972e-28 1.06039578195e-16
5.678 6.61727018078e-69 2.56858756189e-30 2.23158043153e-28 8.92585884537e-17
5.685 3.81213666318e-69 1.98575047647e-30 1.70026984939e-28 7.50951234018e-17
5.692 2.18417674379e-69 1.53524222252e-30 1.29555626369e-28 6.31679408421e-17
5.699 1.25907447787e-69 1.18647009526e-30 9.86172862725e-29 5.31119981522e-17
5.706 7.21383478033e-70 9.16962409182e-31 7.50659391911e-29 4.46498404267e-17
5.713 4.19452156258e-70 7.08847317998e-31 5.71145339643e-29 3.75206863059e-17
5.72 2.39842537786e-70 5.47400425769e-31 4.34537123337e-29 3.15247761006e-17
5.727 1.38744663794e-70 4.22911189023e-31 3.30733194088e-29 2.64792179997e-17
5.734 7.92325763804e-71 3.26257224453e-31 2.51357162756e-29 2.22324705458e-17
5.741 4.56006545497e-71 2.51792743648e-31 1.91138307272e-29 1.8662166484e-17
5.748 2.60283972724e-71 1.94038149986e-31 1.45072028385e-29 1.56579220776e-17
5.755 1.49041321502e-71 1.49569609223e-31 1.1015716288e-29 1.31342823486e-17
5.762 8.50482827287e-72 1.15150706104e-31 8.34993222439e-30 1.10115005061e-17
5.769 4.84293742993e-72 8.86641523272e-32 6.33109957406e-30 9.22971685073e-18
5.776 2.75879998143e-72 6.82091501043e-32 4.79305717352e-30 7.7316093565e-18
5.783 1.56377586058e-72 5.24759481579e-32 3.62903370274e-30 6.47504144874e-18
5.79 8.91970315326e-73 4.03565761582e-32 2.74478895952e-30 5.41970209921e-18
5.797 5.05619348259e-73 3.10369680532e-32 2.0759739233e-30 4.53514073366e-18
5.804 2.91442409245e-73 2.3877053062e-32 1.56946457474e-30 3.79282870043e-18
5.811 1.64866957012e-73 1.83468752766e-32 1.18645477212e-30 3.17097879696e-18
5.818 9.45225369282e-74 1.41041590766e-32 8.97331605069e-31 2.64975537426e-18
5.825 5.33920242433e-74 1.0825061494e-32 6.77564762181e-31 2.21273478983e-18
5.832 3.04430934831e-74 8.31140485396e-33 5.11935838108e-31 1.84678028067e-18
5.839 1.71821323413e-74 6.370916185e-33 3.85978904762e-31 1.54001870671e-18
5.846 9.74213181196e-75 4.88423765928e-33 2.91136933651e-31 1.28335491571e-18
5.853 5.49553615307e-75 3.7390360621e-33 2.19160370197e-31 1.06828279902e-18
5.86 3.09700153417e-75 2.86210284551e-33 1.65005495884e-31 8.88476652536e-19
5.867 1.74432818516e-75 2.18817737945e-33 1.24002231784e-31 7.37875325813e-19
5.874 9.78061494881e-76 1.67235384086e-33 9.31701941712e-32 6.12056543633e-19
5.881 5.51948862533e-76 1.27699452631e-33 6.98961649553e-32 5.06794350319e-19
5.888 3.09491738563e-76 9.74436902966e-34 5.24050535146e-32 4.18915328387e-19
5.895 1.76815353484e-76 7.43177893948e-34 3.92439303665e-32 3.45456563894e-19
5.902 9.89278216627e-77 5.6532761974e-34 2.93547771929e-32 2.84161654951e-19
5.909 5.61944172339e-77 4.2956880159e-34 2.19389270911e-32 2.32988226482e-19
5.916 3.13800022311e-77 3.25118542889e-34 1.63355906954e-32 1.90246180452e-19
5.923 1.77117033371e-77 2.45449452151e-34 1.21404707141e-32 1.54596586721e-19
5.93 9.87071695142e-78 1.84233182072e-34 8.96894389402e-33 1.24826862688e-19
5.937 5.52843334287e-78 1.37565220075e-34 6.59652087512e-33 1.00017924746e-19
5.944 3.0696945002e-78 1.017878663e-34 4.80690555753e-33 7.93083803247e-20
5.951 1.69898444313e-78 7.45260166508e-35 3.46916362092e-33 6.20634873991e-20
5.958 9.33132372014e-79 5.36774996394e-35 2.46254406292e-33 4.76748003662e-20
5.965 5.0452394354e-79 3.77977823725e-35 1.71051311117e-33 3.57015888981e-20
5.972 2.68792129926e-79 2.56872605346e-35 1.14640679605e-33 2.57232597122e-20
5.979 1.36089897902e-79 1.64639920839e-35 7.25179444688e-34 1.74257626932e-20
5.986 6.44173417328e-80 9.45015367166e-36 4.10272896434e-34 1.05169471043e-20
5.993 2.26309976552e-80 4.07920720183e-36 1.75151926174e-34 4.77491093456e-21


==> Paper_revised_postreferee (copy)/Discussion/NgtF_protoclusters_350micron_short.txt <==

-4.01 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-4.003 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.996 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.989 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.982 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.975 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.968 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.961 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.954 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.947 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.94 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.933 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.926 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.919 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.912 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.905 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.898 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.891 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.884 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.877 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.87 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.863 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.856 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.849 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.842 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.835 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.828 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.821 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.814 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.807 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.8 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.793 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.786 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.779 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.772 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.765 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.758 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.751 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.744 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.737 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.73 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.723 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.716 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.709 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.702 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.695 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.688 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.681 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.674 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.667 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.66 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.653 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.646 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.639 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.632 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.625 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.618 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.611 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.604 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.597 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.59 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.583 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.576 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.569 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.562 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.555 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.548 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.541 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.534 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.527 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.52 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.513 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.506 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.499 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.492 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.485 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.478 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.471 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.464 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.457 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.45 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.443 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.436 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.429 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.422 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.415 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.408 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.401 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.394 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.387 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.38 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.373 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.366 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.359 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.352 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.345 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.338 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.331 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.324 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.317 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.31 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.303 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.296 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.289 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.282 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.275 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.268 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.261 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.254 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.247 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.24 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.233 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.226 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.219 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.212 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.205 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.198 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.191 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.184 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.177 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.17 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.163 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.156 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.149 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.142 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.135 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.128 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.121 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.114 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.107 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.1 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.093 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.086 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.079 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.072 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.065 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.058 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.051 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.044 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.037 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.03 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.023 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.016 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.009 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-3.002 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.995 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.988 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.981 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.974 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.967 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.96 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.953 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.946 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.939 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.932 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.925 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.918 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.911 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.904 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.897 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.89 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.883 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.876 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.869 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.862 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.855 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.848 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.841 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.834 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.827 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.82 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.813 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.806 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.799 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.792 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.785 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.778 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.771 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.764 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.757 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.75 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.743 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.736 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.729 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.722 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.715 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.708 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.701 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.694 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.687 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.68 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.673 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.666 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.659 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.652 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.645 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.638 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.631 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.624 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.617 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.61 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.603 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.596 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.589 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.582 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.575 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.568 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.561 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.554 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.547 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.54 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.533 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.526 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.519 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.512 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.505 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.498 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.491 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.484 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.477 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.47 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.463 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.456 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.449 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.442 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.435 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.428 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.421 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.414 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.407 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.4 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.393 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.386 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.379 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.372 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.365 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.358 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.351 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.344 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.337 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.33 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.323 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.316 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.309 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.302 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.295 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.288 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.281 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.274 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.267 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.26 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.253 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.246 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.239 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.232 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.225 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.218 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.211 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.204 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.197 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.19 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.183 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.176 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.169 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.162 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.155 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.148 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.141 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.134 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.127 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.12 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.113 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.106 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.099 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.092 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.085 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.078 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.071 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.064 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.057 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.05 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.043 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.036 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.029 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.022 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.015 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.008 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-2.001 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.994 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.987 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.98 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.973 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.966 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.959 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.952 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.945 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.938 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.931 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.924 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.917 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.91 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.903 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.896 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.889 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.882 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.875 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.868 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.861 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.854 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.847 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.84 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.833 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.826 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.819 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.812 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.805 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.798 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.791 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.784 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.777 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.77 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.763 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.756 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.749 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.742 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.735 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.728 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.721 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.714 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.707 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.7 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.693 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.686 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.679 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.672 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.665 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.658 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.651 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.644 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.637 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.63 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.623 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.616 14890928.0371 14890928.0371 5708218.55857 5708218.55857
-1.609 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.602 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.595 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.588 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.581 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.574 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.567 14890928.037 14890928.037 5708218.55857 5708218.55857
-1.56 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.553 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.546 14890928.0369 14890928.0369 5708218.55857 5708218.55857
-1.539 14890928.0368 14890928.0368 5708218.55857 5708218.55857
-1.532 14890928.0368 14890928.0368 5708218.55857 5708218.55857
-1.525 14890928.0367 14890928.0367 5708218.55857 5708218.55857
-1.518 14890928.0366 14890928.0366 5708218.55857 5708218.55857
-1.511 14890928.0365 14890928.0365 5708218.55857 5708218.55857
-1.504 14890928.0364 14890928.0364 5708218.55857 5708218.55857
-1.497 14890928.0363 14890928.0363 5708218.55857 5708218.55857
-1.49 14890928.0362 14890928.0362 5708218.55857 5708218.55857
-1.483 14890928.036 14890928.036 5708218.55857 5708218.55857
-1.476 14890928.0358 14890928.0358 5708218.55857 5708218.55857
-1.469 14890928.0356 14890928.0356 5708218.55857 5708218.55857
-1.462 14890928.0353 14890928.0353 5708218.55857 5708218.55857
-1.455 14890928.035 14890928.035 5708218.55857 5708218.55857
-1.448 14890928.0346 14890928.0346 5708218.55857 5708218.55857
-1.441 14890928.0342 14890928.0342 5708218.55857 5708218.55857
-1.434 14890928.0337 14890928.0337 5708218.55857 5708218.55857
-1.427 14890928.0331 14890928.0331 5708218.55857 5708218.55857
-1.42 14890928.0325 14890928.0325 5708218.55857 5708218.55857
-1.413 14890928.0317 14890928.0317 5708218.55857 5708218.55857
-1.406 14890928.0308 14890928.0308 5708218.55857 5708218.55857
-1.399 14890928.0297 14890928.0297 5708218.55857 5708218.55857
-1.392 14890928.0285 14890928.0285 5708218.55857 5708218.55857
-1.385 14890928.027 14890928.027 5708218.55857 5708218.55856
-1.378 14890928.0254 14890928.0254 5708218.55856 5708218.55856
-1.371 14890928.0235 14890928.0235 5708218.55856 5708218.55856
-1.364 14890928.0213 14890928.0213 5708218.55856 5708218.55856
-1.357 14890928.0187 14890928.0187 5708218.55856 5708218.55855
-1.35 14890928.0157 14890928.0157 5708218.55855 5708218.55855
-1.343 14890928.0123 14890928.0123 5708218.55855 5708218.55854
-1.336 14890928.0084 14890928.0084 5708218.55854 5708218.55854
-1.329 14890928.0038 14890928.0038 5708218.55853 5708218.55853
-1.322 14890927.9985 14890927.9985 5708218.55853 5708218.55852
-1.315 14890927.9925 14890927.9925 5708218.55851 5708218.55851
-1.308 14890927.9855 14890927.9855 5708218.5585 5708218.5585
-1.301 14890927.9775 14890927.9775 5708218.55849 5708218.55848
-1.294 14890927.9683 14890927.9683 5708218.55847 5708218.55846
-1.287 14890927.9577 14890927.9577 5708218.55845 5708218.55844
-1.28 14890927.9456 14890927.9456 5708218.55842 5708218.55842
-1.273 14890927.9317 14890927.9317 5708218.55839 5708218.55838
-1.266 14890927.9157 14890927.9157 5708218.55836 5708218.55835
-1.259 14890927.8974 14890927.8974 5708218.55831 5708218.5583
-1.252 14890927.8766 14890927.8766 5708218.55826 5708218.55825
-1.245 14890927.8527 14890927.8527 5708218.5582 5708218.55819
-1.238 14890927.8254 14890927.8254 5708218.55813 5708218.55811
-1.231 14890927.7942 14890927.7942 5708218.55804 5708218.55802
-1.224 14890927.7587 14890927.7587 5708218.55794 5708218.55792
-1.217 14890927.7182 14890927.7182 5708218.55782 5708218.55779
-1.21 14890927.6721 14890927.6721 5708218.55767 5708218.55765
-1.203 14890927.6195 14890927.6195 5708218.5575 5708218.55747
-1.196 14890927.5598 14890927.5598 5708218.5573 5708218.55727
-1.189 14890927.4919 14890927.4919 5708218.55706 5708218.55702
-1.182 14890927.4148 14890927.4148 5708218.55678 5708218.55674
-1.175 14890927.3272 14890927.3272 5708218.55644 5708218.5564
-1.168 14890927.228 14890927.228 5708218.55605 5708218.556
-1.161 14890927.1155 14890927.1155 5708218.55559 5708218.55553
-1.154 14890926.9881 14890926.988 5708218.55504 5708218.55497
-1.147 14890926.8439 14890926.8439 5708218.5544 5708218.55433
-1.14 14890926.6809 14890926.6808 5708218.55365 5708218.55356
-1.133 14890926.4967 14890926.4967 5708218.55276 5708218.55267
-1.126 14890926.2887 14890926.2887 5708218.55173 5708218.55162
-1.119 14890926.054 14890926.054 5708218.55051 5708218.5504
-1.112 14890925.7894 14890925.7894 5708218.54909 5708218.54896
-1.105 14890925.4913 14890925.4913 5708218.54743 5708218.54728
-1.098 14890925.1557 14890925.1557 5708218.54548 5708218.54532
-1.091 14890924.7781 14890924.778 5708218.54321 5708218.54303
-1.084 14890924.3535 14890924.3535 5708218.54056 5708218.54037
-1.077 14890923.8766 14890923.8766 5708218.53748 5708218.53726
-1.07 14890923.3412 14890923.3412 5708218.53389 5708218.53364
-1.063 14890922.7407 14890922.7406 5708218.52971 5708218.52944
-1.056 14890922.0675 14890922.0675 5708218.52486 5708218.52455
-1.049 14890921.3134 14890921.3134 5708218.51923 5708218.51889
-1.042 14890920.4695 14890920.4694 5708218.5127 5708218.51232
-1.035 14890919.5254 14890919.5253 5708218.50513 5708218.50471
-1.028 14890918.4704 14890918.4703 5708218.49637 5708218.4959
-1.021 14890917.2919 14890917.2919 5708218.48623 5708218.48571
-1.014 14890915.9767 14890915.9767 5708218.47451 5708218.47393
-1.007 14890914.5098 14890914.5097 5708218.46098 5708218.46033
-1.0 14890912.8749 14890912.8749 5708218.44536 5708218.44464
-0.993 14890911.0544 14890911.0543 5708218.42736 5708218.42656
-0.986 14890909.0281 14890909.028 5708218.40662 5708218.40573
-0.979 14890906.7749 14890906.7747 5708218.38277 5708218.38179
-0.972 14890904.2709 14890904.2708 5708218.35534 5708218.35425
-0.965 14890901.4906 14890901.4904 5708218.32387 5708218.32266
-0.958 14890898.405 14890898.4048 5708218.28774 5708218.2864
-0.951 14890894.984 14890894.9838 5708218.24636 5708218.24487
-0.944 14890891.193 14890891.1928 5708218.19894 5708218.19729
-0.937 14890886.9958 14890886.9956 5708218.14469 5708218.14286
-0.93 14890882.3515 14890882.3512 5708218.08264 5708218.08062
-0.923 14890877.2163 14890877.2159 5708218.01175 5708218.00951
-0.916 14890871.5423 14890871.5419 5708217.93084 5708217.92836
-0.909 14890865.2775 14890865.2771 5708217.83855 5708217.83581
-0.902 14890858.3659 14890858.3653 5708217.73344 5708217.7304
-0.895 14890850.7448 14890850.7442 5708217.61374 5708217.61038
-0.888 14890842.3489 14890842.3482 5708217.47767 5708217.47396
-0.881 14890833.1052 14890833.1044 5708217.32302 5708217.31892
-0.874 14890822.9359 14890822.935 5708217.14758 5708217.14304
-0.867 14890811.7548 14890811.7538 5708216.94851 5708216.9435
-0.86 14890799.4726 14890799.4714 5708216.72309 5708216.71755
-0.853 14890785.9878 14890785.9864 5708216.46779 5708216.46167
-0.846 14890771.1957 14890771.1941 5708216.17905 5708216.1723
-0.839 14890754.9787 14890754.9769 5708215.85267 5708215.84522
-0.832 14890737.213 14890737.2109 5708215.48408 5708215.47585
-0.825 14890717.7641 14890717.7618 5708215.06823 5708215.05916
-0.818 14890696.4877 14890696.485 5708214.59939 5708214.58939
-0.811 14890673.2295 14890673.2265 5708214.07149 5708214.06047
-0.804 14890647.82 14890647.8166 5708213.4773 5708213.46516
-0.797 14890620.0827 14890620.0788 5708212.80955 5708212.79617
-0.79 14890589.8242 14890589.8198 5708212.05933 5708212.0446
-0.783 14890556.8396 14890556.8346 5708211.21784 5708211.20162
-0.776 14890520.9051 14890520.8994 5708210.27405 5708210.25619
-0.769 14890481.7899 14890481.7835 5708209.2173 5708209.19766
-0.762 14890439.237 14890439.2297 5708208.03427 5708208.01266
-0.755 14890392.9819 14890392.9736 5708206.71149 5708206.68773
-0.748 14890342.7327 14890342.7233 5708205.23336 5708205.20724
-0.741 14890288.1842 14890288.1736 5708203.58308 5708203.55437
-0.734 14890229.0091 14890228.9971 5708201.74241 5708201.71086
-0.727 14890164.8595 14890164.8459 5708199.69087 5708199.65622
-0.72 14890095.3676 14890095.3523 5708197.40693 5708197.36889
-0.713 14890020.1342 14890020.1168 5708194.86555 5708194.82379
-0.706 14889938.7468 14889938.7272 5708192.04154 5708191.99571
-0.699 14889850.7607 14889850.7386 5708188.90489 5708188.85461
-0.692 14889755.7072 14889755.6822 5708185.42578 5708185.37064
-0.685 14889653.0836 14889653.0555 5708181.568 5708181.50754
-0.678 14889542.3734 14889542.3417 5708177.29653 5708177.23025
-0.671 14889423.0116 14889422.9758 5708172.56864 5708172.49601
-0.664 14889294.4201 14889294.3798 5708167.34144 5708167.26187
-0.657 14889155.9711 14889155.9257 5708161.56601 5708161.47887
-0.65 14889007.0132 14889006.9621 5708155.1904 5708155.095
-0.643 14888846.8571 14888846.7996 5708148.15871 5708148.05429
-0.636 14888674.7768 14888674.7121 5708140.40941 5708140.29516
-0.629 14888490.0134 14888489.9407 5708131.87813 5708131.75315
-0.622 14888291.7529 14888291.6712 5708122.49155 5708122.35487
-0.615 14888079.1625 14888079.0708 5708112.17622 5708112.0268
-0.608 14887851.3576 14887851.2547 5708100.84677 5708100.68346
-0.601 14887607.4117 14887607.2961 5708088.41819 5708088.23976
-0.594 14887346.349 14887346.2194 5708074.79023 5708074.59532
-0.587 14887067.1708 14887067.0255 5708059.86576 5708059.65292
-0.58 14886768.8045 14886768.6416 5708043.52963 5708043.29727
-0.573 14886450.1598 14886449.9774 5708025.66657 5708025.41299
-0.566 14886110.071 14886109.8668 5708006.14755 5708005.87088
-0.559 14885747.3387 14885747.1102 5707984.8372 5707984.53543
-0.552 14885360.7106 14885360.4549 5707961.59131 5707961.26226
-0.545 14884948.8801 14884948.5942 5707936.25426 5707935.89557
-0.538 14884510.4972 14884510.1777 5707908.66404 5707908.27315
-0.531 14884044.1319 14884043.775 5707878.64024 5707878.2144
-0.524 14883548.3352 14883547.9367 5707846.00248 5707845.53869
-0.517 14883021.5925 14883021.1476 5707810.54677 5707810.04177
-0.51 14882462.3271 14882461.8308 5707772.069 5707771.51931
-0.503 14881868.9105 14881868.357 5707730.33618 5707729.738
-0.496 14881239.681 14881239.0639 5707685.12183 5707684.47107
-0.489 14880572.8886 14880572.2011 5707636.16536 5707635.45761
-0.482 14879866.767 14879866.0013 5707583.20663 5707582.43712
-0.475 14879119.4569 14879118.6044 5707525.95981 5707525.1234
-0.468 14878329.0628 14878328.1142 5707464.12885 5707463.21999
-0.461 14877493.6326 14877492.5776 5707397.40155 5707396.41426
-0.454 14876611.1487 14876609.9758 5707325.44773 5707324.37554
-0.447 14875679.5521 14875678.2487 5707247.92551 5707246.76149
-0.44 14874696.6905 14874695.2427 5707164.46293 5707163.19956
-0.433 14873660.4047 14873658.7971 5707074.68842 5707073.3176
-0.426 14872568.4756 14872566.6915 5706978.19398 5706976.707
-0.419 14871418.6085 14871416.6292 5706874.56876 5706872.95622
-0.412 14870208.4803 14870206.2854 5706763.36021 5706761.61201
-0.405 14868935.7287 14868933.296 5706644.12573 5706642.23101
-0.398 14867597.9172 14867595.2219 5706516.37282 5706514.31988
-0.391 14866192.604 14866189.6192 5706379.61042 5706377.38671
-0.384 14864717.2618 14864713.9577 5706233.30964 5706230.90165
-0.377 14863169.3378 14863165.682 5706076.92955 5706074.32276
-0.37 14861546.2423 14861542.1991 5705909.90611 5705907.08494
-0.363 14859845.3229 14859840.8532 5705731.65446 5705728.60216
-0.356 14858063.9102 14858058.9713 5705541.57346 5705538.27207
-0.349 14856199.2535 14856193.7984 5705339.02398 5705335.45419
-0.342 14854248.6217 14854242.599 5705123.36787 5705119.50894
-0.335 14852209.2595 14852202.613 5704893.92656 5704889.75623
-0.328 14850078.336 14850071.0042 5704650.01078 5704645.5052
-0.321 14847853.05 14847844.9657 5704390.89157 5704386.02516
-0.314 14845530.5591 14845521.6489 5704115.84895 5704110.59433
-0.307 14843107.9998 14843098.1835 5703824.11103 5703818.43885
-0.3 14840582.5237 14840571.7141 5703514.90904 5703508.78792
-0.293 14837951.2384 14837939.3402 5703187.4319 5703180.82819
-0.286 14835211.2462 14835198.1554 5702840.86089 5702833.73858
-0.279 14832359.662 14832345.2654 5702474.35346 5702466.67407
-0.272 14829393.5533 14829377.7274 5702087.05247 5702078.7748
-0.265 14826310.0197 14826292.6305 5701678.08568 5701669.16573
-0.258 14823106.118 14823087.0192 5701246.54711 5701236.93777
-0.251 14819778.9601 14819757.9924 5700791.5323 5700781.18321
-0.244 14816325.6892 14816302.6793 5700312.11354 5700300.97081
-0.237 14812743.3902 14812718.15 5699807.33821 5699795.34439
-0.23 14809029.2571 14809001.582 5699276.24536 5699263.33907
-0.223 14805180.4387 14805150.1071 5698717.87207 5698703.98789
-0.216 14801194.1478 14801160.9189 5698131.22908 5698116.29714
-0.209 14797067.6287 14797031.2418 5697515.33275 5697499.27865
-0.202 14792798.1515 14792758.3235 5696869.16829 5696851.91262
-0.195 14788382.9932 14788339.4173 5696191.72574 5696173.18385
-0.188 14783819.5138 14783771.8581 5695481.9829 5695462.06464
-0.181 14779105.0419 14779052.9468 5694738.91822 5694717.52755
-0.174 14774236.9974 14774180.0743 5693961.50686 5693938.54158
-0.167 14769212.809 14769150.6366 5693148.70972 5693124.06089
-0.16 14764029.9867 14763962.1095 5692299.49083 5692273.04245
-0.153 14758686.1181 14758612.0432 5691412.83141 5691384.45993
-0.146 14753178.7596 14753097.9554 5690487.67232 5690457.24654
-0.139 14747505.6477 14747417.5396 5689523.00508 5689490.38536
-0.132 14741664.4512 14741568.4204 5688517.79793 5688482.83608
-0.125 14735652.998 14735548.3762 5687471.04462 5687433.58303
-0.118 14729469.1352 14729355.2034 5686381.74824 5686341.61979
-0.111 14723110.817 14722986.7991 5685248.90827 5685205.93528
-0.104 14716575.9819 14716441.042 5684071.54525 5684025.53909
-0.097 14709862.7193 14709715.9581 5682848.69087 5682799.45152
-0.09 14702969.0946 14702809.5439 5681579.39331 5681526.70853
-0.083 14695893.2959 14695719.9157 5680262.71703 5680206.36192
-0.076 14688633.5695 14688445.2398 5678897.74075 5678837.47657
-0.069 14681188.2377 14680983.7545 5677483.55143 5677419.12509
-0.062 14673555.7033 14673333.7715 5676019.29985 5675950.44287
-0.055 14665734.3635 14665493.5954 5674504.09234 5674430.52084
-0.048 14657722.8245 14657461.7286 5672937.14332 5672858.55638
-0.041 14649519.5685 14649236.5487 5671317.62303 5671233.7027
-0.034 14641123.3173 14640816.6595 5669644.78196 5669555.19138
-0.027 14632532.7509 14632200.6228 5667917.88273 5667822.26626
-0.02 14623746.7296 14623387.1648 5666136.21996 5666034.20105
-0.013 14614764.0288 14614374.9219 5664299.1188 5664190.29939
-0.006 14605583.6017 14605162.7014 5662405.9398 5662289.8995
0.000999999999999 14596204.393 14595749.2903 5660456.06541 5660332.36003
0.008 14586625.4244 14586133.5462 5658448.90732 5658317.06814
0.015 14576845.8177 14576314.4101 5656383.91875 5656243.45034
0.022 14566864.7257 14566290.847 5654260.5706 5654110.95007
0.029 14556681.3256 14556061.8301 5652078.42145 5651919.09644
0.036 14546294.814 14545626.3512 5649837.00452 5649667.39342
0.043 14535704.5536 14534983.5437 5647535.9751 5647355.46398
0.05 14524909.7054 14524132.3399 5645174.94055 5644982.88348
0.057 14513909.7159 14513071.9293 5642753.61428 5642549.32982
0.064 14502703.8869 14501801.3582 5640271.71748 5640054.48925
0.071 14491291.7482 14490319.8678 5637729.03381 5637498.10642
0.078 14479672.6507 14478626.5127 5635125.37089 5634879.9493
0.085 14467846.0725 14466720.4606 5632460.58019 5632199.82821
0.092 14455811.5501 14454600.9157 5629734.52702 5629457.56491
0.099 14443568.5381 14442266.9889 5626947.09843 5626653.00176
0.106 14431116.6337 14429717.9011 5624098.23985 5623786.03584
0.113 14418455.4009 14416952.8292 5621187.92231 5620856.58874
0.12 14405584.3257 14403970.8388 5618216.19024 5617864.65194
0.127 14392502.9612 14390771.0654 5615183.09805 5614810.22772
0.134 14379210.8869 14377352.6225 5612088.77535 5611693.38815
0.141 14365707.4447 14363714.3912 5608933.32462 5608514.17923
0.148 14351992.249 14349855.4693 5605716.93385 5605272.72641
0.155 14338064.665 14335774.7141 5602439.78611 5601969.1516
0.162 14323924.2964 14321471.1564 5599102.13505 5598603.64042
0.169 14309570.4992 14306943.568 5595704.23912 5595176.38253
0.176 14295002.6145 14292190.6833 5592246.38478 5591687.59341
0.183 14280220.1984 14277211.4108 5588728.85793 5588137.48415
0.19 14265222.4731 14262004.3088 5585151.94737 5584526.26724
0.197 14250008.8441 14246568.0592 5581515.99426 5580854.20167
0.204 14234578.6486 14230901.2624 5577821.3604 5577121.56593
0.211 14218931.026 14215002.2575 5574068.44439 5573328.66937
0.218 14203065.2856 14198869.5671 5570257.67555 5569475.85425
0.225 14186980.5225 14182501.4096 5566389.48082 5565563.45141
0.232 14170675.6874 14165895.8769 5562464.29587 5561591.80314
0.239 14154149.903 14149051.1324 5558482.58079 5557561.26614
0.246 14137401.9943 14131965.064 5554444.78761 5553472.19228
0.253 14120430.9919 14114635.65 5550351.40541 5549324.95926
0.26 14103235.673 14097060.602 5546202.91422 5545119.93524
0.267 14085814.6174 14079237.3993 5541999.79563 5540857.48708
0.274 14068166.8292 14061163.8761 5537742.51553 5536537.96009
0.281 14050290.7453 14042837.279 5533431.54897 5532161.70709
0.288 14032184.9931 14024254.9452 5529067.37828 5527729.07947
0.295 14013848.1674 14005414.1666 5524650.48951 5523240.43162
0.302 13995278.5677 13986311.8289 5520181.36899 5518696.10869
0.309 13976474.8105 13966945.1684 5515660.52019 5514096.47749
0.316 13957435.022 13947310.7804 5511088.38886 5509441.83323
0.323 13938157.4275 13927405.3979 5506465.46381 5504732.51931
0.33 13918640.2444 13907225.5831 5501792.18281 5499968.81314
0.337 13898881.4206 13886767.6707 5497069.00351 5495151.01758
0.344 13878879.0449 13866027.9533 5492296.3502 5490279.3856
0.351 13858631.009 13845002.5085 5487474.63438 5485354.1571
0.358 13838134.8914 13823687.0561 5482604.27416 5480375.57535
0.365 13817388.8268 13802077.7581 5477685.64148 5475343.82864
0.372 13796390.3302 13780170.1393 5472719.17863 5470259.17425
0.379 13775137.0503 13757959.7008 5467705.25486 5465121.78409
0.386 13753626.6844 13735441.987 5462644.24165 5459931.83237
0.393 13731856.6203 13712612.0556 5457536.45827 5454689.42673
0.4 13709824.6491 13689465.4314 5452382.22478 5449394.68281
0.407 13687527.9317 13665996.7805 5447181.80429 5444047.63954
0.414 13664963.9804 13642201.1857 5441935.5021 5438648.38533
0.421 13642130.1384 13618073.3265 5436643.54533 5433196.91022
0.428 13619023.5235 13593607.7173 5431306.19553 5427693.24522
0.435 13595641.3375 13568798.699 5425923.65281 5422137.33782
0.442 13571980.6595 13543640.4632 5420496.05969 5416529.07624
0.449 13548038.31 13518126.8961 5415023.648 5410868.4345
0.456 13523811.5542 13492252.1533 5409506.53113 5405155.25415
0.463 13499297.2679 13466010.0003 5403944.97477 5399389.52753
0.47 13474492.3546 13439394.003 5398339.11334 5393571.09821
0.477 13449393.78 13412397.8011 5392689.10299 5387699.83123
0.484 13423998.3456 13385014.6171 5386994.96742 5381775.43774
0.491 13398303.1008 13357238.0233 5381256.73588 5375797.64164
0.498 13372304.674 13329060.8646 5375474.45886 5369766.1613
0.505 13346000.0241 13300476.4105 5369648.1089 5363680.64205
0.512 13319385.9794 13271477.5105 5363777.69549 5357540.74081
0.519 13292459.055 13242056.7668 5357863.14902 5351346.03562
0.526 13265215.8632 13212206.575 5351904.45732 5345096.13439
0.533 13237652.9269 13181919.2019 5345901.41508 5338790.44155
0.54 13209766.737 13151186.8542 5339854.0168 5332428.55494
0.547 13181553.7962 13120001.5134 5333762.07691 5326009.8669
0.554 13153010.6508 13088355.2476 5327625.5223 5319533.87482
0.561 13124133.7981 13056239.7928 5321444.22615 5312999.99503
0.568 13094919.5835 13023646.7785 5315218.02751 5306407.60128
0.575 13065364.5453 12990567.7298 5308946.62892 5299755.8964
0.582 13035464.9255 12956994.0219 5302629.69476 5293044.04042
0.589 13005217.1853 12922916.9208 5296267.04835 5286271.31417
0.596 12974617.5808 12888327.6089 5289858.17422 5279436.64579
0.603 12943662.6198 12853217.2581 5283402.81951 5272539.19406
0.61 12912348.1096 12817576.4019 5276900.44654 5265577.80368
0.617 12880670.0944 12781395.5582 5270350.74267 5258551.5092
0.624 12848624.4436 12744665.0486 5263753.11303 5251459.02206
0.631 12816207.2717 12707375.4824 5257107.08252 5244299.15216
0.638 12783414.0265 12669516.577 5250412.13173 5237070.61456
0.645 12750240.5627 12631078.5968 5243667.54793 5229771.89586
0.652 12716682.71 12592051.5607 5236872.80645 5222401.62132
0.659 12682735.5836 12552424.9035 5230027.17061 5214958.16566
0.666 12648395.011 12512188.5767 5223129.90501 5207439.84164
0.673 12613655.5925 12471331.5446 5216180.1631 5199844.80685
0.68 12578512.9967 12429843.6775 5209177.24246 5192171.30067
0.687 12542961.6334 12387713.8092 5202119.99942 5184417.05273
0.694 12506996.7783 12344931.6201 5195007.58564 5176580.04456
0.701 12470612.2338 12301485.4889 5187838.87963 5168657.87864
0.708 12433802.2426 12257364.2702 5180612.89043 5160648.24117
0.715 12396560.487 12212556.4905 5173328.542 5152548.62011
0.722 12358881.0372 12167051.3056 5165984.48917 5144356.17602
0.729 12320756.4081 12120836.4951 5158579.73452 5136068.32695
0.736 12282179.4986 12073900.5827 5151112.67722 5127681.78527
0.743 12243143.0518 12026232.3043 5143582.04209 5119193.50723
0.75 12203638.118 11977819.1598 5135986.33212 5110600.12996
0.757 12163656.8119 11928650.0675 5128324.06083 5101898.19724
0.764 12123188.778 11878712.1369 5120593.81032 5093084.20694
0.771 12082225.11 11827994.457 5112793.867 5084154.27685
0.778 12040754.2498 11776484.2252 5104922.53059 5075104.37695
0.785 11998765.6697 11724170.4621 5096978.01673 5065930.36273
0.792 11956246.2375 11671040.4045 5088958.59306 5056627.91357
0.799 11913182.9901 11617082.4444 5080862.32966 5047192.48675
0.806 11869561.4162 11562284.6123 5072687.5267 5037619.56204
0.813 11825366.9846 11506635.875 5064431.89272 5027903.95406
0.82 11780582.3967 11450123.9032 5056093.77247 5018041.00787
0.827 11735189.8839 11392737.063 5047670.85169 5008025.25814
0.834 11689170.714 11334464.7 5039160.88522 4997851.24344
0.841 11642502.9223 11275294.55 5030561.8071 4987513.55169
0.848 11595165.3003 11215216.6807 5021871.24258 4977006.39604
0.855 11547133.1153 11154219.1873 5013087.35367 4966324.36569
0.862 11498381.9467 11092292.7598 5004207.40716 4955461.16935
0.869 11448884.1649 11029426.2837 4995229.4267 4944411.04923
0.876 11398611.5333 10965610.9334 4986150.90054 4933167.84364
0.883 11347533.5125 10900836.568 4976969.57092 4921725.3442
0.89 11295617.6178 10835094.6991 4967682.9107 4910077.22706
0.897 11242830.0682 10768376.8167 4958288.56649 4898217.15293
0.904 11189135.6696 10700675.6317 4948783.81566 4886138.49382
0.911 11134497.0237 10631983.3335 4939166.37214 4873835.03226
0.918 11078874.7465 10562292.8546 4929433.72594 4861300.34653
0.925 11022229.066 10491598.7527 4919583.0537 4848527.81415
0.932 10964517.1139 10419894.5223 4909612.04963 4835511.3043
0.939 10905695.9741 10347176.3278 4899517.89683 4822244.39166
0.946 10845722.9769 10273439.4365 4889298.48996 4808721.26794
0.953 10784553.0432 10198681.3744 4878950.792 4794935.58184
0.96 10722143.5007 10122899.42 4868472.73292 4780881.79174
0.967 10658448.215 10046092.5331 4857861.63904 4766554.29424
0.974 10593425.7266 9968260.21628 4847114.96976 4751947.41893
0.981 10527030.6748 9889403.47631 4836230.12485 4737055.96473
0.988 10459221.7123 9809524.13749 4825204.34633 4721874.66103
0.995 10389958.5689 9728625.39672 4814035.05186 4706398.83203
1.002 10319202.7463 9646711.09398 4802719.57076 4690623.81844
1.009 10246918.5875 9563786.24391 4791255.51643 4674545.69359
1.016 10173072.6513 9479857.38522 4779640.1517 4658160.58481
1.023 10097637.3858 9394931.70752 4767870.98826 4641465.01661
1.03 10020584.8051 9309018.22456 4755945.3514 4624455.97947
1.037 9941897.12029 9222127.24534 4743860.78388 4607130.69629
1.044 9861555.33827 9134269.9185 4731614.59709 4589486.97999
1.051 9779551.13068 9045459.66468 4719204.51987 4571523.01364
1.058 9695876.74089 8955709.92313 4706627.89529 4553237.50743
1.065 9610534.09308 8865037.26551 4693882.13595 4534629.2095
1.072 9523529.03745 8773458.77502 4680964.52955 4515697.51567
1.079 9434872.45822 8680993.37233 4667872.18834 4496442.05401
1.086 9344585.37843 8587661.0555 4654602.65815 4476863.40759
1.093 9252690.14405 8493483.43372 4641152.95508 4456961.76308
1.1 9159221.07577 8398483.81588 4627520.65587 4436738.43333
1.107 9064213.30709 8302685.94017 4613703.14111 4416195.09677
1.114 8967712.8173 8206116.31819 4599697.54738 4395333.23792
1.121 8869768.12924 8108801.27977 4585501.25888 4374155.40852
1.128 8770432.39202 8010770.59102 4571111.17698 4352663.61928
1.135 8669765.13608 7912052.87457 4556524.75761 4330861.22656
1.142 8567827.19789 7812680.97518 4541739.10849 4308751.18708
1.149 8464687.27623 7712685.78626 4526751.24228 4286337.06626
1.156 8360412.11618 7612103.04358 4511558.2058 4263622.52583
1.163 8255077.92334 7510967.47336 4496156.66953 4240611.35316
1.17 8148758.35501 7409316.17713 4480543.41444 4217307.79335
1.177 8041529.35444 7307186.3333 4464715.51857 4193716.5291
1.184 7933467.18907 7204617.04376 4448669.18878 4169841.61804
1.191 7824648.38456 7101648.95552 4432401.36537 4145687.7874
1.198 7715148.98887 6998321.60804 4415908.66276 4121260.05127
1.205 7605041.79542 6894678.3737 4399187.38137 4096562.76127
1.212 7494401.87412 6790760.24022 4382234.01624 4071601.1506
1.219 7383296.3476 6686612.20142 4365044.25549 4046379.47745
1.226 7271794.93318 6582276.56255 4347614.6284 4020903.10709
1.233 7159960.54538 6477799.79245 4329940.62162 3995176.58823
1.24 7047855.76889 6373225.1655 4312018.29109 3969204.80219
1.247 6935538.67342 6268600.34062 4293843.00151 3942992.55553
1.254 6823064.61375 6163970.65421 4275410.1904 3916544.44011
1.261 6710488.42331 6059383.39321 4256715.21596 3889865.31452
1.268 6597854.39217 5954884.4665 4237753.64914 3862959.93482
1.275 6485210.53564 5850521.3193 4218519.74603 3835832.58516
1.282 6372596.46907 5746341.70614 4199008.47068 3808487.64334
1.289 6260051.48495 5642391.30415 4179214.36902 3780929.59162
1.296 6147611.26359 5538718.70544 4159131.57337 3753162.38514
1.303 6035308.46158 5435369.01038 4138754.43325 3725190.3681
1.31 5923176.18044 5332389.79284 4118076.1216 3697017.27146
1.317 5811242.73522 5229825.63864 4097090.98153 3668647.26409
1.324 5699539.47948 5127723.18277 4075791.35136 3640084.01882
1.331 5588091.65341 5026125.93976 4054171.46679 3611331.39772
1.338 5476930.05877 4925079.42119 4032223.31208 3582393.18948
1.345 5366079.20393 4824626.41083 4009940.27241 3553273.18265
1.352 5255568.40844 4724810.40122 3987314.76588 3523975.24097
1.359 5145423.75752 4625672.38646 3964339.65109 3494503.11388
1.366 5035675.18138 4527254.1144 3941006.64222 3464860.51312
1.373 4926352.55239 4429595.91275 3917307.28532 3435051.10594
1.38 4817485.69982 4332736.20992 3893233.94288 3405078.63912
1.387 4709108.9046 4236714.02631 3868777.32205 3374946.87383
1.394 4601253.93569 4141565.42718 3843929.89581 3344659.63317
1.401 4493958.11527 4047326.3346 3818681.96945 3314220.87505
1.408 4387256.59311 3954030.61411 3793026.09359 3283634.47495
1.415 4281189.42495 3861711.41836 3766952.27775 3252904.51271
1.422 4175794.6463 3770399.93138 3740453.30991 3222035.08749
1.429 4071114.91848 3680126.55833 3713519.42069 3191030.60234
1.436 3967191.46213 3590919.62827 3686142.87253 3159895.58965
1.443 3864067.82456 3502806.78388 3658315.3046 3128634.71399
1.45 3761788.33546 3415813.06828 3630028.69685 3097252.64053
1.457 3660398.94679 3329963.48212 3601275.91796 3065754.36252
1.464 3559945.79276 3245280.47261 3572048.50419 3034144.87628
1.471 3460475.35365 3161785.58351 3542340.877 3002429.22033
1.478 3362035.2385 3079498.75388 3512145.17305 2970612.86863
1.485 3264672.32616 2998438.53621 3481456.96879 2938701.11829
1.492 3168433.30855 2918621.29128 3450270.35994 2906699.87952
1.499 3073364.53187 2840062.71284 3418581.7047 2874614.6543
1.506 2979511.20265 2762775.97681 3386387.24838 2842451.6377
1.513 2886917.84677 2686773.72221 3353684.48433 2810216.66574
1.52 2795627.56522 2612066.12246 3320471.87138 2777916.28038
1.527 2705682.80502 2538662.48273 3286748.70058 2745556.90656
1.534 2617123.89072 2466570.52992 3252515.95092 2713145.20205
1.541 2529989.78643 2395796.26317 3217774.89545 2680687.75431
1.548 2444318.43543 2326345.08306 3182529.58479 2648191.59173
1.555 2360144.45223 2258219.87344 3146784.00587 2615663.73412
1.562 2277502.03776 2191423.60838 3110544.40209 2583111.07824
1.569 2196422.00793 2125956.72156 3073817.9837 2550541.09112
1.576 2116934.30455 2061819.74335 3036613.4388 2517960.81786
1.583 2039064.94104 1999010.45333 2998942.03194 2485377.99898
1.59 1962838.88784 1937526.97325 2960814.55304 2452799.77629
1.597 1888277.00738 1877364.65444 2922246.08733 2420234.07429
1.604 1815398.98484 1818519.31054 2883249.83443 2387688.14172
1.611 1744220.49575 1760984.08637 2843844.26633 2355170.03662
1.618 1674756.16909 1704752.31632 2804047.04946 2322687.41489
1.625 1607016.61454 1649815.6006 2763878.26195 2290248.15828
1.632 1541010.79898 1596165.0048 2723359.03888 2257859.93735
1.639 1476744.90428 1543790.75805 2682511.78824 2225530.77817
1.646 1414221.74942 1492681.47477 2641361.62388 2193268.65682
1.653 1353442.93027 1442826.31311 2599932.14099 2161081.24223
1.66 1294406.19231 1394212.24354 2558251.59283 2128976.73184
1.667 1237108.21121 1346827.05306 2516345.41422 2096962.72755
1.674 1181542.04394 1300656.45848 2474244.06378 2065047.38483
1.681 1127699.44887 1255686.84896 2431974.66461 2033238.22526
1.688 1075568.63807 1211902.65484 2389569.2369 2001543.35276
1.695 1025136.93976 1169289.13397 2347056.31118 1969970.15934
1.702 976388.135 1127829.60451 2304468.92845 1938526.63915
1.709 929305.365783 1087508.1027 2261838.27296 1907220.2986
1.716 883868.451572 1048307.31757 2219196.12578 1876058.77244
1.723 840056.70725 1010210.29874 2176574.58149 1845049.38657
1.73 797846.705947 973199.291025 2134004.68226 1814199.66994
1.737 757213.588806 937256.002405 2091519.51416 1783517.0336
1.744 718131.355554 902362.6364 2049148.46856 1753008.51423
1.751 680571.851202 868500.160193 2006924.28728 1722681.51097
1.758 644506.341733 835650.375914 1964875.41551 1692542.81445
1.765 609904.411687 803794.112795 1923032.64528 1662599.50883
1.772 576735.029615 772912.760576 1881423.56913 1632858.16187
1.779 544965.515861 742986.799787 1840076.85091 1603325.58124
1.786 514563.263847 713997.493988 1799018.68513 1574008.04721
1.793 485493.816381 685925.083398 1758275.51937 1544912.07785
1.8 457722.900821 658750.592558 1717871.74356 1516043.78414
1.807 431214.831888 632454.279103 1677831.21782 1487409.27015
1.814 405934.538593 607017.162709 1638175.94514 1459014.29065
1.821 381845.472445 582419.653431 1598927.27848 1430864.67446
1.828 358911.539162 558642.398541 1560105.386 1402966.02184
1.835 337096.246605 535666.3181 1521728.48309 1375323.63787
1.842 316362.837855 513471.978939 1483814.37709 1347942.92761
1.849 296674.782304 492040.519031 1446378.85088 1320828.83667
1.856 277995.641343 471352.972067 1409436.4334 1293986.29863
1.863 260289.310355 451390.737899 1373000.81383 1267419.93668
1.87 243519.704443 432135.070399 1337083.7464 1241134.26869
1.877 227651.665671 413567.849053 1301696.60168 1215133.5383
1.884 212649.739635 395670.606321 1266848.68747 1189421.87408
1.891 198479.297217 378425.517937 1232548.28663 1164003.1438
1.898 185105.920676 361814.499879 1198803.24014 1138881.08265
1.905 172496.349037 345820.26766 1165619.25674 1114059.09543
1.912 160617.129653 330425.174977 1133002.55391 1089540.57767
1.919 149436.182349 315612.175736 1100956.90624 1065328.59334
1.926 138921.731441 301364.339206 1069486.67527 1041426.06609
1.933 129042.791339 287664.910718 1038594.09171 1017835.75422
1.94 119769.133255 274497.477671 1008281.89819 994560.182654
1.947 111071.451952 261845.962392 978550.530679 971601.61477
1.954 102921.313795 249694.551234 949401.315734 948962.207803
1.961 95291.0691826 238027.655526 920833.371924 926643.778929
1.968 88154.2701204 226830.18625 892846.614763 904648.084724
1.975 81484.943205 216087.067867 865439.078903 882976.53763
1.982 75258.0967141 205783.704422 838608.971342 861630.433625
1.989 69449.6153075 195905.564801 812353.956465 840610.855024
1.996 64036.4927525 186438.785515 786670.943171 819918.630024
2.003 58996.1653897 177369.358831 761557.13017 799554.525426
2.01 54307.4205719 168683.935666 737008.179672 779518.947774
2.017 49949.6142718 160369.234923 713020.941657 759812.30217
2.024 45903.0507544 152412.349389 689590.479004 740434.663884
2.031 42148.8395888 144800.600101 666713.00731 721386.075611
2.038 38669.0210768 137521.748354 644383.066132 702666.202115
2.045 35446.495861 130563.795256 622596.161939 684274.742218
2.052 32464.9560179 123915.062187 601346.408453 666210.975901
2.059 29709.0656801 117564.280255 580628.678968 648474.256744
2.066 27164.0546861 111500.329606 560436.695357 631063.518704
2.073 24815.914065 105712.440743 540764.733561 613977.692572
2.08 22651.4334971 100190.056856 521606.335918 597215.47064
2.087 20658.1618927 94923.1133202 502955.245721 580775.405514
2.094 18824.1403879 89901.5473994 484804.872071 564655.953039
2.101 17138.3072637 85115.853744 467148.152306 548855.273551
2.108 15590.0747911 80556.6024121 449978.591782 533371.600785
2.115 14169.5154288 76214.7353954 433288.77419 518202.812187
2.122 12867.265296 72081.3770631 417071.969813 503346.874105
2.129 11674.5586513 68148.0301254 401320.680544 488801.396169
2.136 10583.2004714 64406.423406 386027.809224 474564.087215
2.143 9585.49633206 60848.5699214 371185.653559 460632.287309
2.15 8674.33009591 57466.8071146 356786.882308 447003.473478
2.157 7842.95719224 54253.6396233 342823.585693 433674.745874
2.164 7085.0723286 51201.8219806 329288.278402 420643.27768
2.171 6394.84462485 48304.3472674 316172.898822 407906.026529
2.178 5766.84465199 45554.5385328 303469.803786 395459.931016
2.185 5195.95369112 42945.792096 291170.883045 383301.81329
2.192 4677.50513045 40471.9083363 279268.101293 371428.324371
2.199 4207.10403261 38126.7726109 267753.48559 359836.203741
2.206 3780.69056507 35904.5580922 256618.801149 348521.911829
2.213 3394.49909551 33799.5888745 245856.046037 337482.042379
2.22 3045.0507589 31806.4583938 235457.101938 326712.938795
2.227 2729.1515886 29919.9500919 225413.896587 316211.0569
2.234 2443.8424976 28135.0570996 215718.266258 305972.599603
2.241 2186.43220972 26447.0070992 206362.208566 295993.925123
2.248 1954.40532553 24851.1664833 197337.532198 286271.116345
2.255 1745.44459027 23343.0694194 188636.304964 276800.371238
2.262 1557.44391223 21918.4511808 180250.338845 267577.725574
2.269 1388.46640701 20573.249027 172171.828004 258599.292233
2.276 1236.71705719 19303.4895204 164392.662528 249861.068227
2.283 1100.58128609 18105.4592145 156905.015037 241359.010524
2.29 978.562649206 16975.523119 149700.987922 233089.14837
2.297 869.297150724 15910.2378772 142772.766428 225047.350025
2.304 771.540978999 14906.2748193 136112.594218 217229.613978
2.311 684.158333139 13960.4758818 129712.906541 209631.815265
2.318 606.125330639 13069.8204521 123566.125997 202249.931306
2.325 536.504406901 12231.4266902 117664.816004 195079.809409
2.332 474.457236689 11442.5640344 112001.672869 188117.447571
2.339 419.2099918 10700.6011795 106569.410188 181358.67816
2.346 370.060440501 10003.0097941 101360.922087 174799.462542
2.353 326.380337873 9347.4050994 96369.0863229 168435.664642
2.36 287.599228839 8731.51499233 91587.0972661 162263.280437
2.367 253.196905271 8153.14280511 87008.0191492 156278.210274
2.374 222.711391792 7610.24270387 82625.2449803 150476.412876
2.381 195.721294617 7100.82894386 78432.1293944 144853.897296
2.388 171.847174263 6623.0296907 74422.2295207 139406.619165
2.395 150.748979244 6175.05023692 70589.1457406 134130.642475
2.402 132.119393936 5755.19489197 66926.7347159 129022.01058
2.409 115.686507047 5361.85414407 63428.8993929 124076.854215
2.416 101.203883353 4993.50297389 60089.729716 119291.269049
2.423 88.4549807098 4648.70310928 56903.4725974 114661.48645
2.43 77.2421593014 4326.08012241 53864.4618525 110183.660867
2.437 67.3888073982 4024.31661496 50967.1817919 105854.069465
2.444 58.7392126717 3742.18549219 48206.2118861 101668.951449
2.451 51.1538188927 3478.51690584 45576.3796698 97624.6926817
2.458 44.507309927 3232.19313501 43072.4917036 93717.6148748
2.465 38.6897504726 3002.17609447 40689.6468197 89944.1501746
2.472 33.6024564453 2787.46707273 38422.9547935 86300.7653424
2.479 29.1575617959 2587.12887306 36267.7292428 82783.9461127
2.486 25.2777100126 2400.27012597 34219.3487279 79390.262677
2.493 21.8936361365 2226.05275967 32273.4043005 76116.3265996
2.5 18.9452188793 2063.68616962 30425.5826045 72958.8234977
2.507 16.3784607318 1912.42737522 28671.7254473 69914.4609423
2.514 14.1467583741 1771.5778006 27007.8335654 66980.0625738
2.521 12.2080102493 1640.47621916 25429.9967948 64152.4333883
2.528 10.5251835352 1518.48983803 23934.4307185 61428.4831402
2.535 9.06607071954 1405.03678736 22517.4710221 58805.1270589
2.542 7.8021877859 1299.5617456 21175.6297806 56279.4134651
2.549 6.70833512074 1201.54043971 19905.4501542 53848.358251
2.556 5.76266449107 1110.48713346 18703.6935997 51509.0997181
2.563 4.94587800689 1025.93864879 17567.1584674 49258.802473
2.57 4.24097075449 947.4622918 16492.8007125 47094.6852268
2.577 3.63324300779 874.649589617 15477.6489791 45014.0311902
2.584 3.10964023825 807.118779579 14518.8769558 43014.189682
2.591 2.659053346 744.511339434 13613.759785 41092.5725657
2.598 2.27158281884 686.493571114 12759.6807586 39246.6379341
2.605 1.93884166482 632.752185415 11954.1523034 37473.9383736
2.612 1.65332321088 582.993814269 11194.7565789 35772.0385718
2.619 1.40853048167 536.937886538 10479.1690699 34138.5856079
2.626 1.19888521962 494.329788436 9805.16865129 32571.2562197
2.633 1.01952043207 454.926194486 9170.64511572 31067.833073
2.64 0.86619217852 418.500097015 8573.53393652 29626.0906041
2.647 0.735262419242 384.841683802 8011.91129326 28243.9122962
2.654 0.623569841601 353.752601054 7483.89431556 26919.2038309
2.661 0.528355361144 325.048447534 6987.70329094 25649.9325064
2.668 0.447278390177 298.556289467 6521.62039745 24434.1144843
2.675 0.378275175102 274.115655712 6084.01584246 23269.8318764
2.682 0.31962512803 251.576280488 5673.33857477 22155.2182534
2.689 0.269805228428 230.799830024 5288.10611181 21088.4562038
2.696 0.227549646959 211.656440256 4926.92254648 20067.801163
2.703 0.191734913798 194.02593618 4588.44016965 19091.5319715
2.71 0.161404648672 177.793366362 4271.37079353 18157.9879882
2.717 0.135747619298 162.855795577 3974.49992993 17265.5461075
2.724 0.114065692451 149.114715426 3696.67432664 16412.6596073
2.731 0.0957586478949 136.479281754 3436.78101229 15597.7877332
2.738 0.080317564433 124.865760435 3193.78651109 14819.4744396
2.745 0.0673074615316 114.195625203 2966.69037494 14076.2828844
2.752 0.0563520519459 104.396272414 2754.55125072 13366.8299498
2.759 0.0471382517396 95.39999001 2556.4707863 12689.7688826
2.766 0.0393917083313 87.1444708345 2371.59948337 12043.8065847
2.773 0.032888493304 79.5714537554 2199.13740712 11427.6902017
2.78 0.0274314906379 72.6279528338 2038.32502997 10840.2079961
2.787 0.022860084383 66.264171851 1888.45206107 10280.2010884
2.794 0.0190327983169 60.434612226 1748.83856139 9746.53422027
2.801 0.0158312222262 55.0957197553 1618.83726714 9238.11390415
2.808 0.0131560637368 50.2090073487 1497.84663284 8753.88156559
2.815 0.0109230552907 45.7375997076 1385.29487489 8292.82939542
2.822 0.00906074317826 41.6478644761 1280.63812586 7853.96123152
2.829 0.00750918242685 37.9089036947 1183.37242703 7436.34028422
2.836 0.00621798776194 34.4919511214 1093.01557449 7039.04564388
2.843 0.00514392770405 31.37057742 1009.11556691 6661.19660944
2.85 0.00425174244523 28.5202417745 931.24574025 6301.93859589
2.857 0.00351069502129 25.9185775274 859.00448613 5960.4553528
2.864 0.00289624297381 23.5446736149 792.016654555 5635.96007275
2.871 0.00238687910276 21.3797606752 729.929195082 5327.69601784
2.878 0.00196543333489 19.406164317 672.413280012 5034.94238056
2.885 0.00161688405442 17.6079496286 619.157473863 4756.99739722
2.892 0.00132887484135 15.9698454611 569.865940157 4493.18643853
2.899 0.00109115625487 14.478531619 524.267934277 4242.86235082
2.906 0.000895151621728 13.1212363829 482.105536535 4005.40936835
2.913 0.000733686389068 11.8864310832 443.137084337 3780.22360636
2.92 0.000600803488091 10.7635674747 407.13894518 3566.73938835
2.927 0.000491579844505 9.74288702415 373.899659179 3364.40319876
2.934 0.000401823234281 8.8154889788 343.221740919 3172.68848366
2.941 0.000328183751185 7.97313492662 314.920630266 2991.08650778
2.948 0.000267753777966 7.2083960374 288.823679245 2819.1133856
2.955 0.000218263773814 6.51432058779 264.770497593 2656.30523007
2.962 0.000177731773795 5.88475481739 242.61181734 2502.21808687
2.969 0.00014460844447 5.313888985 222.208819637 2356.43081671
2.976 0.000117546517636 4.79655649681 203.431687338 2218.53573666
2.983 9.54572148095e-05 4.32779976445 186.157151602 2088.14174145
2.99 7.74466417688e-05 3.90334838633 170.274209943 1964.87694891
2.997 6.27774056659e-05 3.51910741552 155.676805161 1848.38762064
3.004 5.08408031138e-05 3.17141534087 142.26705923 1738.32958496
3.011 4.11365179156e-05 2.85693875129 129.954507019 1634.38147115
3.018 3.32580688304e-05 2.57261004537 118.654582506 1536.23045947
3.025 2.6861749137e-05 2.31565443979 108.288638929 1443.5802736
3.032 2.16786044016e-05 2.08350882223 98.7838089823 1356.14607088
3.039 1.74760080855e-05 1.87388870173 90.072469695 1273.65788586
3.046 1.40765754937e-05 1.68465255175 82.0919936512 1195.85833422
3.053 1.13257941322e-05 1.51393169194 74.7848619077 1122.5022472
3.06 9.10545839541e-06 1.35995674586 68.0975470033 1053.35797135
3.067 7.31333430299e-06 1.22117585227 61.9807079875 988.202493911
3.074 5.86828136841e-06 1.09609819699 56.3874460135 926.822314211
3.081 4.70432532011e-06 0.983454785407 51.2762240336 869.016174662
3.088 3.76782550683e-06 0.882029607519 46.6072294553 814.59264803
3.095 3.01507431533e-06 0.790744586242 42.3442593749 763.36697094
3.102 2.41050433485e-06 0.70862413006 38.4539094964 715.167074864
3.109 1.92570986951e-06 0.634774196935 34.9052823093 669.826416204
3.116 1.53683063404e-06 0.568393625114 31.669792123 627.187853009
3.123 1.22558989218e-06 0.508743054016 28.721137877 587.101107101
3.13 9.76223981078e-07 0.455171651994 26.035149034 549.424215781
3.137 7.76996847801e-07 0.407067867737 23.5894622929 514.022550156
3.144 6.17703727757e-07 0.363905809442 21.3638434444 480.768479336
3.151 4.90707962816e-07 0.325186020999 19.3394188547 449.541840573
3.158 3.89436686111e-07 0.290476437118 17.4990612344 420.227602303
3.165 3.08768215747e-07 0.259361620515 15.8264600455 392.715852871
3.172 2.44576013819e-07 0.231491855644 14.307406815 366.903872291
3.179 1.93554000217e-07 0.206532561979 12.9282432319 342.693939767
3.186 1.5304225155e-07 0.184189326033 11.6767223253 319.992497999
3.193 1.20897702586e-07 0.164197594634 10.5415734394 298.712611187
3.2 9.54379000594e-08 0.146315679644 9.51246842326 278.770635407
3.207 7.52585175983e-08 0.130329237844 8.57991425525 260.087913036
3.214 5.93068700842e-08 0.116040448301 7.73522162205 242.58963369
3.221 4.66770669645e-08 0.103277444501 6.97049642433 226.205356282
3.228 3.67109176747e-08 0.0918782830211 6.2784288616 210.868607543
3.235 2.88367506338e-08 0.0817057314341 5.65251189366 196.516685581
3.242 2.26362383192e-08 0.0726290719842 5.08665500494 183.090739962
3.249 1.77508992405e-08 0.0645367425737 4.57542135678 170.534764359
3.256 1.39065682975e-08 0.0573214243369 4.1136212716 158.795335894
3.263 1.08842363011e-08 0.0508936975039 3.69680628731 147.822958432
3.27 8.51104682588e-09 0.0451682306728 3.32069049209 137.570524399
3.277 6.64963214781e-09 0.0400704195868 2.98148035137 127.993301907
3.284 5.19042174187e-09 0.0355337666667 2.67569813041 119.049804191
3.291 4.04885082619e-09 0.0314976463571 2.40018182563 110.700360243
3.298 3.15476646498e-09 0.0279088976754 2.15204844068 102.907779767
3.305 2.45671557904e-09 0.0247184123 1.9286679579 95.6368855588
3.312 1.91050258266e-09 0.0218841013434 1.72768198276 88.854668208
3.319 1.4847997827e-09 0.01936618676 1.54690187175 82.5301149392
3.326 1.15241479904e-09 0.0171314468657 1.3844125293 76.6341316187
3.333 8.93894992979e-10 0.0151481517898 1.23841403781 71.1394797322
3.34 6.92637326281e-10 0.0133895744339 1.10732642609 66.0203994858
3.347 5.36182075194e-10 0.0118300057991 0.989637983921 61.2523530389
3.354 4.14655751163e-10 0.010448223724 0.884072703238 56.812805243
3.361 3.2038365573e-10 0.00922404822132 0.789399559723 52.6802941297
3.368 2.47339211743e-10 0.00813993145918 0.704541641063 48.8346083942
3.375 1.90764133175e-10 0.0071803739297 0.628516826483 45.2570346061
3.382 1.47047589963e-10 0.0063312599519 0.56043775601 41.9297897391
3.389 1.13212346245e-10 0.00558036159295 0.499503098944 38.8362526965
3.396 8.71219236546e-11 0.00491636453481 0.444983095038 35.9607864417
3.403 6.69442019654e-11 0.00432970591439 0.396232644481 33.2887722824
3.41 5.14123924438e-11 0.0038113201924 0.352651167647 30.8065280167
3.417 3.9427280493e-11 0.00335374331173 0.313722356799 28.5012943981
3.424 3.02202354405e-11 0.00294982984359 0.278958824818 26.3611483924
3.431 2.31376748984e-11 0.00259363644472 0.247939865298 24.3748900152
3.438 1.76984264557e-11 0.00227944996131 0.220262119031 22.5318612822
3.445 1.35240441836e-11 0.00200259371724 0.195589988782 20.8223612543
3.452 1.03249156248e-11 0.00175864093946 0.173599636063 19.2371428852
3.459 7.87622827811e-12 0.00154375918882 0.154010684867 17.7675704003
3.466 6.00232860399e-12 0.001354597179 0.13656913508 16.4056604799
3.473 4.57212172667e-12 0.0011881033605 0.121046581233 15.1438739557
3.48 3.47818319973e-12 0.00104166820276 0.10723903302 13.9751854193
3.487 2.64508180609e-12 0.000912871762998 0.0949607681204 12.8930193444
3.494 2.00823462437e-12 0.0007996974062 0.0840501013597 11.8912538564
3.501 1.52408432936e-12 0.000700227657897 0.0743559310512 10.9641773184
3.508 1.15484230256e-12 0.000612905538384 0.0657506522687 10.1064981621
3.515 8.74680465318e-13 0.000536237770662 0.0581132876555 9.31327771892
3.522 6.61715156342e-13 0.000468997161709 0.0513411189546 8.57991025335
3.529 5.00144078384e-13 0.000410005598557 0.0453355145142 7.9020156414
3.536 3.77625210426e-13 0.000358305852795 0.0400154951064 7.27564318
3.543 2.84863310376e-13 0.000312996868168 0.0353029957964 6.69702309458
3.55 2.14722325255e-13 0.000273301246153 0.0311310340381 6.16266413152
3.557 1.61686588441e-13 0.000238546565141 0.027439416408 5.66934370244
3.564 1.21706162275e-13 0.000208120154561 0.0241741930436 5.21403720948
3.571 9.14835527803e-14 0.000181505140588 0.0212877753585 4.79393493845
3.578 6.87525784125e-14 0.000158220914346 0.0187367949395 4.40641975648
3.585 5.15762642433e-14 0.000137872612447 0.016484095769 4.04906632208
3.592 3.868017904e-14 0.000120083735061 0.0144948106278 3.71961743705
3.599 2.89588946243e-14 0.000104552635827 0.0127400102817 3.41599679195
3.606 2.1673834948e-14 9.09896284467e-05 0.0111921585201 3.13626772621
3.613 1.62014073513e-14 7.91593466674e-05 0.00982824577755 2.87863802912
3.62 1.21000042297e-14 6.8836286786e-05 0.00862616025369 2.64140371171
3.627 9.0269520696e-15 5.98384149051e-05 0.00756796567906 2.42304195188
3.634 6.7283655574e-15 5.19954942058e-05 0.00663640962752 2.22209799715
3.641 5.01138309803e-15 4.51610225352e-05 0.00581680188663 2.03723574152
3.648 3.72860338092e-15 3.92097557853e-05 0.00509606488295 1.86722382229
3.655 2.77349992854e-15 3.40274246222e-05 0.00446250057341 1.71091344827
3.662 2.05992003547e-15 2.95189739196e-05 0.0039059294975 1.56724097709
3.669 1.52989469402e-15 2.55957510326e-05 0.00341705691448 1.43522004804
3.676 1.13397305093e-15 2.21859438844e-05 0.0029880495813 1.31394126746
3.683 8.40406209013e-16 1.92209069419e-05 0.00261152605372 1.20255982603
3.69 6.21665332924e-16 1.66463449019e-05 0.00228146712486 1.10030459185
3.697 4.59767337536e-16 1.44100766609e-05 0.00199212344426 1.00645631329
3.704 3.39581937725e-16 1.24701590589e-05 0.00173876383439 0.920354809451
3.711 2.50602423713e-16 1.07865137752e-05 0.00151684175758 0.841372344612
3.718 1.84724841546e-16 9.32696960861e-06 0.00132270914031 0.768953120946
3.725 1.36045253788e-16 8.06166402404e-06 0.00115286902353 0.702565550708
3.732 1.00123552417e-16 6.96494125582e-06 0.00100436279961 0.641725398178
3.739 7.360586349e-17 6.01513908493e-06 0.000874584551736 0.5859871425
3.746 5.41053340532e-17 5.19245446672e-06 0.000761205096094 0.534937530139
3.753 3.97053888383e-17 4.48065115706e-06 0.000662226963736 0.488195309643
3.76 2.91428283845e-17 3.86453743068e-06 0.000575821375208 0.445408333958
3.767 2.13426093866e-17 3.33197878174e-06 0.00050047264948 0.406253771188
3.774 1.56309667716e-17 2.87135039924e-06 0.00043474676475 0.370432069655
3.781 1.14240655363e-17 2.4735696937e-06 0.000377493825279 0.337672052462
3.788 8.34892152624e-18 2.12990658516e-06 0.000327612343326 0.307720658227
3.795 6.09283859216e-18 1.83341413946e-06 0.000284209009798 0.280347597104
3.802 4.44291153554e-18 1.57747649215e-06 0.000246426119512 0.255333816003
3.809 3.23583322445e-18 1.3568082722e-06 0.000213582111612 0.232487168091
3.816 2.35467356173e-18 1.16654425155e-06 0.000185026648646 0.211623661263
3.823 1.71232194536e-18 1.0025083232e-06 0.000160212389201 0.192577037682
3.83 1.24378372909e-18 8.61220161178e-07 0.000138662880053 0.175194621327
3.837 9.03483949854e-19 7.39490173051e-07 0.000119952163163 0.159335566869
3.844 6.55107324608e-19 6.34741678669e-07 0.000103720532035 0.144870445737
3.851 4.75195222465e-19 5.44555648961e-07 8.96375892051e-05 0.131680125951
3.858 3.43840485712e-19 4.67026368522e-07 7.74340588936e-05 0.119656069262
3.865 2.48857979243e-19 4.00324890233e-07 6.68542200964e-05 0.108697622325
3.872 1.79699780077e-19 3.43038776167e-07 5.76963065653e-05 0.0987144608529
3.879 1.29773666948e-19 2.93811071601e-07 4.97666278621e-05 0.089622212614
3.886 9.35732877659e-20 2.51572068746e-07 4.29102490851e-05 0.0813447817018
3.893 6.74229326922e-20 2.1530711653e-07 3.69786670974e-05 0.07380974199
3.9 4.85175132047e-20 1.84208814336e-07 3.18548870877e-05 0.0669541522812
3.907 3.4884081146e-20 1.5754076339e-07 2.74279044177e-05 0.0607176776297
3.914 2.50657676717e-20 1.3467097802e-07 2.36046858241e-05 0.0550462239568
3.921 1.79895407237e-20 1.15079883735e-07 2.03052738036e-05 0.0498902236795
3.928 1.29135644398e-20 9.82899067123e-08 1.74581051073e-05 0.0452041835775
3.935 9.25160283398e-21 8.39209944888e-08 1.50037111685e-05 0.0409464783829
3.942 6.6322544965e-21 7.16151338867e-08 1.2887271285e-05 0.0370789079488
3.949 4.74144384748e-21 6.10940722983e-08 1.10648460226e-05 0.0335669028509
3.956 3.39130582e-21 5.20904007189e-08 9.49456829158e-06 0.030378405749
3.963 2.41946055103e-21 4.43998666938e-08 8.14391141379e-06 0.0274849124158
3.97 1.72659034033e-21 3.78264600609e-08 6.98160619239e-06 0.0248597607303
3.977 1.23005468514e-21 3.22170017266e-08 5.98296196327e-06 0.0224791250686
3.984 8.75770534968e-22 2.74268704407e-08 5.1243737943e-06 0.0203203115844
3.991 6.22656255806e-22 2.33413513329e-08 4.3873855261e-06 0.0183637794782
3.998 4.42344559601e-22 1.98568621194e-08 3.75460191192e-06 0.0165907798258
4.005 3.14059042931e-22 1.68844631654e-08 3.2114915212e-06 0.0149846295846
4.012 2.22703839094e-22 1.43520560434e-08 2.74573424181e-06 0.0135300798291
4.019 1.57982041799e-22 1.21931516422e-08 2.34628296476e-06 0.0122132009212
4.026 1.11829143742e-22 1.035563328e-08 2.00410874755e-06 0.0110213079999
4.033 7.92305037304e-23 8.79024149463e-09 1.71085633535e-06 0.0099427883779
4.04 5.59632843929e-23 7.45919314071e-09 1.45993848959e-06 0.00896720897319
4.047 3.95574727748e-23 6.32614429632e-09 1.24506059667e-06 0.00808489028662
4.054 2.78825005282e-23 5.36362055865e-09 1.06140380644e-06 0.00728730762671
4.061 1.96624942156e-23 4.54530203427e-09 9.04332478632e-07 0.00656647388093
4.068 1.3840082118e-23 3.8507845956e-09 7.70230387383e-07 0.00591531883486
4.075 9.73688564632e-24 3.26090511591e-09 6.55651980646e-07 0.00532710236324
4.082 6.83976809209e-24 2.76050076247e-09 5.57921137477e-07 0.00479607323249
4.089 4.80108424446e-24 2.33602743688e-09 4.74534468777e-07 0.00431670937454
4.096 3.36810863091e-24 1.97584277016e-09 4.03405863347e-07 0.0038841325916
4.103 2.3598247775e-24 1.67064438578e-09 3.42791867825e-07 0.00349389682133
4.11 1.65431637116e-24 1.41182292596e-09 2.91125339583e-07 0.0031419580052
4.117 1.15702300926e-24 1.19273174354e-09 2.47147005963e-07 0.00282465261
4.124 8.10182861645e-25 1.00706814267e-09 2.09686957655e-07 0.00253863317798
4.131 5.65397935958e-25 8.50059387693e-10 1.77837684221e-07 0.00228091541636
4.138 3.94964376636e-25 7.17112507316e-10 1.50729935659e-07 0.00204872808218
4.145 2.75049490847e-25 6.04788932557e-10 1.27707482551e-07 0.00183965453018
4.152 1.91673010336e-25 5.09802331599e-10 1.08139099638e-07 0.00165142619231
4.159 1.33297890971e-25 4.29623734132e-10 9.15379242788e-08 0.00148205411987
4.166 9.26679348017e-26 3.61891817171e-10 7.74419861643e-08 0.0013296405408
4.173 6.4315024376e-26 3.04741546088e-10 6.54945672229e-08 0.00119258042139
4.18 4.4606863038e-26 2.56526131656e-10 5.53647306483e-08 0.0010693320046
4.187 3.09204555737e-26 2.15827645904e-10 4.67771900336e-08 0.000958542626902
4.194 2.14052281298e-26 1.81529753917e-10 3.95052940645e-08 0.000858983495639
4.201 1.48294174372e-26 1.52595378636e-10 3.33447143803e-08 0.000769541183378
4.208 1.0247696788e-26 1.28235903992e-10 2.81340725217e-08 0.000689212746784
4.215 7.09224139004e-27 1.07701214948e-10 2.37228503418e-08 0.000617083055209
4.222 4.89009113808e-27 9.04302870322e-11 1.99961285061e-08 0.000552342889403
4.229 3.37606618971e-27 7.58832467183e-11 1.6843630146e-08 0.000494239843421
4.236 2.32281491986e-27 6.36595563159e-11 1.41831953708e-08 0.000442124383455
4.243 1.59962594605e-27 5.33775404745e-11 1.19358598155e-08 0.000395385513253
4.25 1.09911544541e-27 4.47454549421e-11 1.00413588621e-08 0.000353492709653
4.257 7.55072666047e-28 3.74926307877e-11 8.44278492882e-09 0.000315939335493
4.264 5.17767449937e-28 3.14055375125e-11 7.09642048149e-09 0.000282300581841
4.271 3.54834406787e-28 2.62979308087e-11 5.96206961697e-09 0.000252168334174
4.278 2.43036411872e-28 2.20090989321e-11 5.00633574606e-09 0.000225186844404
4.285 1.66238954058e-28 1.84143972758e-11 4.20214439749e-09 0.000201034143884
4.292 1.13818083956e-28 1.53975774921e-11 3.52500705518e-09 0.000179419466122
4.299 7.7713862782e-29 1.28715605269e-11 2.95591679839e-09 0.000160082505265
4.306 5.3160226768e-29 1.07532811006e-11 2.4770771699e-09 0.000142785961707
4.313 3.62149591288e-29 8.98135174126e-12 2.07510957891e-09 0.00012732178621
4.32 2.47108173074e-29 7.49673022763e-12 1.73715913428e-09 0.000113496231003
4.327 1.67975544474e-29 6.25597987735e-12 1.4537672037e-09 0.000101143747391
4.334 1.14318924486e-29 5.21785569975e-12 1.21585695528e-09 9.01082721642e-05
4.341 7.76085798215e-30 4.35102312315e-12 1.01656892494e-09 8.02556052512e-05
4.348 5.26884248769e-30 3.62661133007e-12 8.49461117795e-10 7.14574897332e-05
4.355 3.56968214834e-30 3.02185750385e-12 7.09606944859e-10 6.3607275492e-05
4.362 2.41734558515e-30 2.51716314847e-12 5.92519668653e-10 5.66025255005e-05
4.369 1.63603714062e-30 2.09557153976e-12 4.94474211533e-10 5.0354486566e-05
4.376 1.10574386205e-30 1.74412933931e-12 4.12498169746e-10 4.47831679071e-05
4.383 7.48201628413e-31 1.45070767496e-12 3.43893438012e-10 3.98165374424e-05
4.39 5.04779690693e-31 1.20635496484e-12 2.86602205586e-10 3.53905352421e-05
4.397 3.41301880205e-31 1.00251001875e-12 2.38690513385e-10 3.14467888218e-05
4.404 2.29729833696e-31 8.32918162013e-13 1.9872625192e-10 2.79345742572e-05
4.411 1.54931449238e-31 6.91569753803e-13 1.65332300331e-10 2.48065685578e-05
4.418 1.04054940606e-31 5.7407792939e-13 1.37507220576e-10 2.20227535678e-05
4.425 6.99877823212e-32 4.76294217148e-13 1.14292115544e-10 1.95453213929e-05
4.432 4.69450272549e-32 3.9508429303e-13 9.4968946825e-11 1.73420733345e-05
4.439 3.14980551255e-32 3.27581559647e-13 7.88674438428e-11 1.53822169787e-05
4.446 2.10851433384e-32 2.71525960627e-13 6.54770543846e-11 1.36403513554e-05
4.453 1.41100305181e-32 2.24997942981e-13 5.43374419799e-11 1.20920931697e-05
4.46 9.43632089667e-33 1.86331543971e-13 4.50665521473e-11 1.07164350614e-05
4.467 6.30206827107e-33 1.54273402212e-13 3.73644097104e-11 9.49453132986e-06
4.474 4.21451089742e-33 1.27645253997e-13 3.09577000651e-11 8.40945187791e-06
4.481 2.80959103541e-33 1.05590094535e-13 2.56415881303e-11 7.44624665456e-06
4.488 1.87779557467e-33 8.7286413415e-14 2.12228824165e-11 6.59129304747e-06
4.495 1.2488769897e-33 7.21405928768e-14 1.75606037974e-11 5.83286177928e-06
4.502 8.32503746561e-34 5.95831243963e-14 1.45191503374e-11 5.15998813935e-06
4.509 5.52443092614e-34 4.92012650164e-14 1.20010003036e-11 4.56349598101e-06
4.516 3.67247695386e-34 4.06065085874e-14 9.91303934883e-12 4.03469721127e-06
4.523 2.4339807109e-34 3.35067724435e-14 8.18613456776e-12 3.56626319429e-06
4.53 1.61412812446e-34 2.76370129373e-14 6.7561743046e-12 3.1511821247e-06
4.537 1.067641322e-34 2.27881644255e-14 5.57449821956e-12 2.78371395163e-06
4.544 7.060771769e-35 1.87851759282e-14 4.59768613836e-12 2.45835394936e-06
4.551 4.6662044991e-35 1.54755878025e-14 3.78970438156e-12 2.1703841502e-06
4.558 3.07957331529e-35 1.27464407315e-14 3.12271943373e-12 1.91559359516e-06
4.565 2.03550507694e-35 1.04911258997e-14 2.57127381071e-12 1.69020664725e-06
4.572 1.34092531587e-35 8.63320143832e-15 2.11661852457e-12 1.4909142301e-06
4.579 8.85932312123e-36 7.09924854844e-15 1.74101126382e-12 1.31469992717e-06
4.586 5.82218455451e-36 5.83676902908e-15 1.43168756906e-12 1.15899097333e-06
4.593 3.83637891098e-36 4.79549650921e-15 1.1763726166e-12 1.02137720865e-06
4.6 2.51548218362e-36 3.93924131923e-15 9.66330525224e-13 8.99862481665e-07
4.607 1.65285706127e-36 3.23411417596e-15 7.93248741043e-13 7.92552867456e-07
4.614 1.08244553419e-36 2.6547485415e-15 6.51004546802e-13 6.97865797275e-07
4.621 7.09582653983e-37 2.17831601956e-15 5.33959610226e-13 6.14286735181e-07
4.628 4.63775748035e-37 1.78679186374e-15 4.37848285717e-13 5.40584828742e-07
4.635 3.03147924482e-37 1.4653073561e-15 3.58904863093e-13 4.75581304099e-07
4.642 1.9798186478e-37 1.20086203999e-15 2.94003853683e-13 4.18270671225e-07
4.649 1.29132640411e-37 9.83969707113e-16 2.40770475132e-13 3.67760461936e-07
4.656 8.43638554232e-38 8.05643184919e-16 1.9702423645e-13 3.23251656452e-07
4.663 5.49234280673e-38 6.59527404568e-16 1.61186845398e-13 2.84049504143e-07
4.67 3.58730983198e-38 5.39509028324e-16 1.31760120059e-13 2.49520232407e-07
4.677 2.32968593626e-38 4.41260080227e-16 1.07680975533e-13 2.19128472816e-07
4.684 1.51750400274e-38 3.60646752839e-16 8.79278135413e-14 1.92371594766e-07
4.691 9.83230399431e-39 2.94710827419e-16 7.17807227943e-14 1.68837587693e-07
4.698 6.38629415189e-39 2.40697736649e-16 5.85573865249e-14 1.48134772274e-07
4.705 4.13297414443e-39 1.96553615535e-16 4.77589642821e-14 1.29938879049e-07
4.712 2.67854075626e-39 1.60446089545e-16 3.89294682266e-14 1.13939573285e-07
4.719 1.73002485258e-39 1.30926244149e-16 3.17249459051e-14 9.98863805844e-08
4.726 1.11783138956e-39 1.06817303045e-16 2.58450655181e-14 8.75398496022e-08
4.733 7.21498490133e-40 8.70859436877e-17 2.10404926907e-14 7.66966146949e-08
4.74 4.65135514265e-40 7.09895370509e-17 1.71248845366e-14 6.71772476373e-08
4.747 3.0037488935e-40 5.78219362298e-17 1.39264846403e-14 5.88212778896e-08
4.754 1.93275244654e-40 4.70904932251e-17 1.13230884947e-14 5.14903311118e-08
4.761 1.24804165732e-40 3.83207479671e-17 9.19836459184e-15 4.50580456673e-08
4.768 8.01010963297e-41 3.11799596273e-17 7.47086253268e-15 3.94187209829e-08
4.775 5.15820778032e-41 2.53512449629e-17 6.06239885592e-15 3.44729003001e-08
4.782 3.30282390203e-41 2.06090821677e-17 4.91839147602e-15 3.01398877399e-08
4.789 2.12081405678e-41 1.67447562128e-17 3.98733821116e-15 2.6342830644e-08
4.796 1.3564354782e-41 1.36031674833e-17 3.23184810888e-15 2.30186771962e-08
4.803 8.69262759289e-42 1.10471905904e-17 2.61800559005e-15 2.01070996334e-08
4.81 5.54874645559e-42 8.96818815473e-18 2.1202988378e-15 1.75597225279e-08
4.817 3.54461625963e-42 7.27934345378e-18 1.71669822468e-15 1.5330399919e-08
4.824 2.26127421372e-42 5.90406880495e-18 1.38890900057e-15 1.33800938344e-08
4.831 1.44110148424e-42 4.78814480237e-18 1.12348222921e-15 1.16745814916e-08
4.838 9.19964950391e-43 3.87983643487e-18 9.07975020465e-16 1.01832761548e-08
4.845 5.8512643606e-43 3.14351677773e-18 7.33683267524e-16 8.88003035838e-09
4.852 3.73569553691e-43 2.54484926956e-18 5.92299855616e-16 7.74093508575e-09
4.859 2.36978855309e-43 2.05996693423e-18 4.78083445433e-16 6.74618794712e-09
4.866 1.50879859425e-43 1.66621720275e-18 3.85531436552e-16 5.87711535688e-09
4.873 9.54824090207e-44 1.3475586557e-18 3.10836281274e-16 5.1187182527e-09
4.88 6.06198823134e-44 1.08924244889e-18 2.50422771545e-16 4.45668872476e-09
4.887 3.83216747029e-44 8.80340035805e-19 2.01712319079e-16 3.87939149941e-09
4.894 2.42888661282e-44 7.11279883384e-19 1.62384670001e-16 3.37569970957e-09
4.901 1.53246834188e-44 5.74461063342e-19 1.30699079739e-16 2.93674541268e-09
4.908 9.68069038856e-45 4.63910588319e-19 1.05169238906e-16 2.55409108732e-09
4.915 6.104634149e-45 3.74332883634e-19 8.4560416542e-17 2.22062401793e-09
4.922 3.84660829563e-45 3.02034366729e-19 6.79797292206e-17 1.9301511641e-09
4.929 2.42761456171e-45 2.43479296194e-19 5.4598080788e-17 1.6771390653e-09
4.936 1.52648179086e-45 1.96263008985e-19 4.3845125214e-17 1.4568996863e-09
4.943 9.63628148682e-46 1.58067318399e-19 3.51752809735e-17 1.26513968753e-09
4.95 6.04275613566e-46 1.27294287464e-19 2.82161938396e-17 1.09833849765e-09
4.957 3.80410812616e-46 1.02433105487e-19 2.26116736777e-17 9.53169113887e-10
4.964 2.37960086161e-46 8.24186772994e-20 1.81173304516e-17 8.26985572249e-10
4.971 1.49392184403e-46 6.62785399568e-20 1.45048909723e-17 7.17260266207e-10
4.978 9.33578165421e-47 5.32938672688e-20 1.16107393537e-17 6.21955317532e-10
4.985 5.85377693856e-47 4.28411941283e-20 9.28885921781e-18 5.39123446425e-10
4.992 3.65108315376e-47 3.44240371381e-20 7.42998161699e-18 4.67221581694e-10
4.999 2.28131375249e-47 2.76589883804e-20 5.94186108514e-18 4.04785882689e-10
5.006 1.42219667149e-47 2.22043067068e-20 4.74784317143e-18 3.50586229941e-10
5.013 8.86240227372e-48 1.78250993449e-20 3.79339332337e-18 3.03559236069e-10
5.02 5.52985294123e-48 1.42958460622e-20 3.0276973036e-18 2.6275471396e-10
5.027 3.43827226379e-48 1.14649867693e-20 2.41637057934e-18 2.27375080039e-10
5.034 2.14624702839e-48 9.18644303362e-21 1.92645544382e-18 1.96688629281e-10
5.041 1.33064557164e-48 7.36030571092e-21 1.5357318818e-18 1.70101343296e-10
5.048 8.28344377427e-49 5.8925170314e-21 1.2229922206e-18 1.4705070826e-10
5.055 5.1225212115e-49 4.71703311354e-21 9.73802770306e-19 1.27093682749e-10
5.062 3.18054948063e-49 3.77399653352e-21 7.74756832586e-19 1.09806541742e-10
5.069 1.96511753935e-49 3.01924983605e-21 6.16302089138e-19 9.48504925819e-11
5.076 1.2193409745e-49 2.41487649064e-21 4.8998517275e-19 8.19021554994e-11
5.083 7.51937495098e-50 1.93058612826e-21 3.89495930209e-19 7.07066485142e-11
5.09 4.64856131598e-50 1.54340522181e-21 3.09567583455e-19 6.10229803421e-11
5.097 2.86531797603e-50 1.23274059695e-21 2.45822538928e-19 5.26492004929e-11
5.104 1.76624362697e-50 9.84639810746e-22 1.95196361689e-19 4.54120440074e-11
5.111 1.08970699524e-50 7.85671644484e-22 1.54824345223e-19 3.91566327004e-11
5.118 6.70108830625e-51 6.26911245366e-22 1.22799163205e-19 3.37541950775e-11
5.125 4.13645320573e-51 4.99762663815e-22 9.72894791238e-20 2.90863717774e-11
5.132 2.53598776592e-51 3.9838933688e-22 7.70751993736e-20 2.50580343499e-11
5.139 1.56120051606e-51 3.17322355556e-22 6.09947906807e-20 2.15789240661e-11
5.146 9.54602061559e-52 2.52735293327e-22 4.82638591926e-20 1.85786242567e-11
5.153 5.86273804578e-52 2.01186843501e-22 3.81580835377e-20 1.59897249469e-11
5.16 3.58201639041e-52 1.60142329749e-22 3.01643204059e-20 1.37587608204e-11
5.167 2.20017398997e-52 1.27447678218e-22 2.38323284306e-20 1.18347689834e-11
5.174 1.34171539823e-52 1.01375911965e-22 1.88268536465e-20 1.01777821684e-11
5.181 8.20936329193e-53 8.06413882719e-23 1.48712446638e-20 8.75015024037e-12
5.188 5.00386009821e-53 6.40847568597e-23 1.17355286226e-20 7.52039949696e-12
5.195 3.05206840996e-53 5.0931503095e-23 9.26126893798e-21 6.46173873953e-12
5.202 1.86202742583e-53 4.0434321758e-23 7.29990549062e-21 5.55020402999e-12
5.209 1.13275118352e-53 3.21019179518e-23 5.75408639693e-21 4.7660641877e-12
5.216 6.91474508739e-54 2.54616776177e-23 4.5302034765e-21 4.09114682071e-12
5.223 4.19292716039e-54 2.0194852972e-23 3.56660963723e-21 3.51099172698e-12
5.23 2.55281230458e-54 1.60042995659e-23 2.80478247896e-21 3.01185400632e-12
5.237 1.54363968683e-54 1.26827658383e-23 2.20549763104e-21 2.58310925538e-12
5.244 9.37880369183e-55 1.00453549817e-23 1.73275477375e-21 2.21457970817e-12
5.251 5.66754130268e-55 7.95604545622e-24 1.36118994454e-21 1.89825563081e-12
5.258 3.44719241204e-55 6.30045801384e-24 1.06873999904e-21 1.62651485803e-12
5.265 2.07918269013e-55 4.98653121175e-24 8.39017749984e-22 1.39340760217e-12
5.272 1.25950470344e-55 3.94703247771e-24 6.58653368852e-22 1.1933515173e-12
5.279 7.59272746439e-56 3.12095135213e-24 5.16532936888e-22 1.0216899555e-12
5.286 4.58384806547e-56 2.46808511787e-24 4.05119336697e-22 8.74491362555e-13
5.293 2.76557990111e-56 1.94956769133e-24 3.17325594184e-22 7.48235847785e-13
5.3 1.66477549733e-56 1.54010298076e-24 2.48579401967e-22 6.40053916061e-13
5.307 1.00499301392e-56 1.21539872809e-24 1.94479171735e-22 5.47297186042e-13
5.314 6.02855566734e-57 9.59172746205e-25 1.5215869904e-22 4.67879156445e-13
5.321 3.6301417766e-57 7.56329708861e-25 1.18905401359e-22 3.99813229897e-13
5.328 2.17112244474e-57 5.96369867632e-25 9.29144325004e-23 3.41577611623e-13
5.335 1.30516758245e-57 4.70003913219e-25 7.25396621484e-23 2.91713854362e-13
5.342 7.80205050984e-58 3.70403846523e-25 5.66275261074e-23 2.49082771933e-13
5.349 4.70074711774e-58 2.91889852969e-25 4.41832867522e-23 2.12602405693e-13
5.356 2.80471694629e-58 2.29870921019e-25 3.4470002075e-23 1.81431849552e-13
5.363 1.68266396777e-58 1.81059621523e-25 2.68931947142e-23 1.54785546486e-13
5.37 1.00334881466e-58 1.42453122418e-25 2.09587699344e-23 1.32009407118e-13
5.377 5.99731752348e-59 1.12098976798e-25 1.63368051115e-23 1.12555843545e-13
5.384 3.57849879375e-59 8.8106681142e-26 1.27162996396e-23 9.59340406289e-14
5.391 2.13204200927e-59 6.92572990305e-26 9.89964453494e-24 8.17478990271e-14
5.398 1.27281391599e-59 5.43828758617e-26 7.69644039476e-24 6.96310461045e-14
5.405 7.55449279613e-60 4.27050292e-26 5.98406296107e-24 5.9297678148e-14
5.412 4.49916443005e-60 3.35063346235e-26 4.64684051852e-24 5.04752661347e-14
5.419 2.66187403145e-60 2.62889732032e-26 3.60835779614e-24 4.2956866322e-14
5.426 1.58341469426e-60 2.06162925842e-26 2.79936530995e-24 3.65441161641e-14
5.433 9.36472216307e-61 1.61675072238e-26 2.17158980772e-24 3.1083192174e-14
5.44 5.5907728645e-61 1.26786988086e-26 1.68376684437e-24 2.64283221575e-14
5.447 3.30024872502e-61 9.93557500194e-27 1.30540630138e-24 2.2466667433e-14
5.454 1.9614837298e-61 7.78775000996e-27 1.01218797251e-24 1.90933042707e-14
5.461 1.15700920688e-61 6.09691969887e-27 7.83904699077e-25 1.62210052974e-14
5.468 6.84904848999e-62 4.77431699731e-27 6.07267777975e-25 1.37773792848e-14
5.475 4.04179372531e-62 3.73388938908e-27 4.69722544065e-25 1.16974524779e-14
5.482 2.38388692934e-62 2.92063623366e-27 3.6341010453e-25 9.92932406839e-15
5.489 1.40734599536e-62 2.28200068623e-27 2.80753616013e-25 8.42488198794e-15
5.496 8.2660610064e-63 1.78313910505e-27 2.16925655049e-25 7.14696035724e-15
5.503 4.86895512903e-63 1.39213477914e-27 1.67388240382e-25 6.06007225418e-15
5.51 2.84991103613e-63 1.0868869818e-27 1.29164461992e-25 5.13749910342e-15
5.517 1.6776099701e-63 8.48180955987e-28 9.9574103129e-26 4.35363270551e-15
5.524 9.81727206229e-64 6.6190425846e-28 7.67584946044e-26 3.68875243965e-15
5.531 5.80887068289e-64 5.165753833e-28 5.91426674641e-26 3.12421628602e-15
5.538 3.39277959217e-64 4.02827487371e-28 4.55660360487e-26 2.64564795505e-15
5.545 1.99813641221e-64 3.1422053042e-28 3.51131754482e-26 2.23974511905e-15
5.552 1.16599562227e-64 2.44790307796e-28 2.70238486882e-26 1.89546360964e-15
5.559 6.83706096923e-65 1.90756597889e-28 2.08055420068e-26 1.60371928162e-15
5.566 3.99035659989e-65 1.48451899205e-28 1.59920352425e-26 1.35634628056e-15
5.573 2.3302839597e-65 1.15551088767e-28 1.22957224322e-26 1.14688897363e-15
5.58 1.36032654346e-65 8.98394387428e-29 9.43922080793e-27 9.69349625375e-16
5.587 7.90759298472e-66 6.98556812812e-29 7.24766030211e-27 8.19139756376e-16
5.594 4.60652101674e-66 5.42699421257e-29 5.55724887745e-27 6.91873110939e-16
5.601 2.66766597262e-66 4.21630305793e-29 4.26128177205e-27 5.84274341956e-16
5.608 1.5539974408e-66 3.27429547883e-29 3.26431989291e-27 4.93205342892e-16
5.615 8.99838884472e-67 2.54280465741e-29 2.50051922688e-27 4.16265593366e-16
5.622 5.27787149503e-67 1.97503998753e-29 1.91457096439e-27 3.51192081481e-16
5.629 3.05015403979e-67 1.53264179709e-29 1.46583262368e-27 2.96245700025e-16
5.636 1.78028101029e-67 1.18977831524e-29 1.1226013355e-27 2.49825560637e-16
5.643 1.02773160703e-67 9.22355589729e-30 8.58566209567e-28 2.10603996418e-16
5.65 5.97020176491e-68 7.15286536299e-30 6.56930835118e-28 1.77498900238e-16
5.657 3.44598347203e-68 5.53928225022e-30 5.01768920105e-28 1.49535909864e-16
5.664 1.99267476486e-68 4.29067026493e-30 3.83395223248e-28 1.25952735914e-16
5.671 1.15014823284e-68 3.31958563646e-30 2.9246779972e-28 1.06039578195e-16
5.678 6.61727018078e-69 2.56858756189e-30 2.23158043153e-28 8.92585884537e-17
5.685 3.81213666318e-69 1.98575047647e-30 1.70026984939e-28 7.50951234018e-17
5.692 2.18417674379e-69 1.53524222252e-30 1.29555626369e-28 6.31679408421e-17
5.699 1.25907447787e-69 1.18647009526e-30 9.86172862725e-29 5.31119981522e-17
5.706 7.21383478033e-70 9.16962409182e-31 7.50659391911e-29 4.46498404267e-17
5.713 4.19452156258e-70 7.08847317998e-31 5.71145339643e-29 3.75206863059e-17
5.72 2.39842537786e-70 5.47400425769e-31 4.34537123337e-29 3.15247761006e-17
5.727 1.38744663794e-70 4.22911189023e-31 3.30733194088e-29 2.64792179997e-17
5.734 7.92325763804e-71 3.26257224453e-31 2.51357162756e-29 2.22324705458e-17
5.741 4.56006545497e-71 2.51792743648e-31 1.91138307272e-29 1.8662166484e-17
5.748 2.60283972724e-71 1.94038149986e-31 1.45072028385e-29 1.56579220776e-17
5.755 1.49041321502e-71 1.49569609223e-31 1.1015716288e-29 1.31342823486e-17
5.762 8.50482827287e-72 1.15150706104e-31 8.34993222439e-30 1.10115005061e-17
5.769 4.84293742993e-72 8.86641523272e-32 6.33109957406e-30 9.22971685073e-18
5.776 2.75879998143e-72 6.82091501043e-32 4.79305717352e-30 7.7316093565e-18
5.783 1.56377586058e-72 5.24759481579e-32 3.62903370274e-30 6.47504144874e-18
5.79 8.91970315326e-73 4.03565761582e-32 2.74478895952e-30 5.41970209921e-18
5.797 5.05619348259e-73 3.10369680532e-32 2.0759739233e-30 4.53514073366e-18
5.804 2.91442409245e-73 2.3877053062e-32 1.56946457474e-30 3.79282870043e-18
5.811 1.64866957012e-73 1.83468752766e-32 1.18645477212e-30 3.17097879696e-18
5.818 9.45225369282e-74 1.41041590766e-32 8.97331605069e-31 2.64975537426e-18
5.825 5.33920242433e-74 1.0825061494e-32 6.77564762181e-31 2.21273478983e-18
5.832 3.04430934831e-74 8.31140485396e-33 5.11935838108e-31 1.84678028067e-18
5.839 1.71821323413e-74 6.370916185e-33 3.85978904762e-31 1.54001870671e-18
5.846 9.74213181196e-75 4.88423765928e-33 2.91136933651e-31 1.28335491571e-18
5.853 5.49553615307e-75 3.7390360621e-33 2.19160370197e-31 1.06828279902e-18
5.86 3.09700153417e-75 2.86210284551e-33 1.65005495884e-31 8.88476652536e-19
5.867 1.74432818516e-75 2.18817737945e-33 1.24002231784e-31 7.37875325813e-19
5.874 9.78061494881e-76 1.67235384086e-33 9.31701941712e-32 6.12056543633e-19
5.881 5.51948862533e-76 1.27699452631e-33 6.98961649553e-32 5.06794350319e-19
5.888 3.09491738563e-76 9.74436902966e-34 5.24050535146e-32 4.18915328387e-19
5.895 1.76815353484e-76 7.43177893948e-34 3.92439303665e-32 3.45456563894e-19
5.902 9.89278216627e-77 5.6532761974e-34 2.93547771929e-32 2.84161654951e-19
5.909 5.61944172339e-77 4.2956880159e-34 2.19389270911e-32 2.32988226482e-19
5.916 3.13800022311e-77 3.25118542889e-34 1.63355906954e-32 1.90246180452e-19
5.923 1.77117033371e-77 2.45449452151e-34 1.21404707141e-32 1.54596586721e-19
5.93 9.87071695142e-78 1.84233182072e-34 8.96894389402e-33 1.24826862688e-19
5.937 5.52843334287e-78 1.37565220075e-34 6.59652087512e-33 1.00017924746e-19
5.944 3.0696945002e-78 1.017878663e-34 4.80690555753e-33 7.93083803247e-20
5.951 1.69898444313e-78 7.45260166508e-35 3.46916362092e-33 6.20634873991e-20
5.958 9.33132372014e-79 5.36774996394e-35 2.46254406292e-33 4.76748003662e-20
5.965 5.0452394354e-79 3.77977823725e-35 1.71051311117e-33 3.57015888981e-20
5.972 2.68792129926e-79 2.56872605346e-35 1.14640679605e-33 2.57232597122e-20
5.979 1.36089897902e-79 1.64639920839e-35 7.25179444688e-34 1.74257626932e-20
5.986 6.44173417328e-80 9.45015367166e-36 4.10272896434e-34 1.05169471043e-20
5.993 2.26309976552e-80 4.07920720183e-36 1.75151926174e-34 4.77491093456e-21


==> Paper_revised_postreferee (copy)/FluxComparison/ARP220.dat <==
 1.657e-02	 1.210e-07
 1.812e-02	 1.710e-07
 1.982e-02	 2.430e-07
 2.169e-02	 3.320e-07
 2.372e-02	 4.420e-07
 2.594e-02	 5.580e-07
 2.838e-02	 7.000e-07
 3.104e-02	 8.480e-07
 3.396e-02	 9.860e-07
 3.714e-02	 1.170e-06
 4.063e-02	 1.370e-06
 4.444e-02	 1.500e-06
 4.860e-02	 1.590e-06
 5.317e-02	 1.650e-06
 5.815e-02	 1.690e-06
 6.362e-02	 1.630e-06
 6.958e-02	 1.560e-06
 7.611e-02	 1.610e-06
 8.325e-02	 1.700e-06
 9.106e-02	 2.410e-06
 9.961e-02	 1.690e-05
 1.089e-01	 7.330e-05
 1.191e-01	 7.200e-05
 1.303e-01	 3.400e-04
 1.425e-01	 4.770e-04
 1.560e-01	 5.320e-04
 1.670e-01	 5.920e-04
 1.706e-01	 6.350e-04
 1.865e-01	 7.120e-04
 2.041e-01	 8.260e-04
 2.176e-01	 8.400e-04
 2.233e-01	 8.270e-04
 2.436e-01	 8.650e-04
 2.442e-01	 8.690e-04
 2.671e-01	 1.276e-03
 2.921e-01	 2.012e-03
 3.196e-01	 2.790e-03
 3.495e-01	 3.558e-03
 3.823e-01	 6.206e-03
 4.182e-01	 1.036e-02
 4.575e-01	 1.495e-02
 5.004e-01	 1.624e-02
 5.472e-01	 2.028e-02
 5.986e-01	 2.359e-02
 6.548e-01	 2.601e-02
 7.162e-01	 2.883e-02
 7.834e-01	 3.307e-02
 8.570e-01	 3.754e-02
 9.373e-01	 4.480e-02
 1.026e+00	 5.057e-02
 1.122e+00	 5.276e-02
 1.220e+00	 5.624e-02
 1.240e+00	 5.747e-02
 1.260e+00	 5.902e-02
 1.280e+00	 6.048e-02
 1.300e+00	 6.222e-02
 1.320e+00	 6.434e-02
 1.340e+00	 6.641e-02
 1.360e+00	 6.820e-02
 1.380e+00	 6.819e-02
 1.400e+00	 6.862e-02
 1.420e+00	 6.965e-02
 1.440e+00	 7.075e-02
 1.460e+00	 7.134e-02
 1.480e+00	 7.398e-02
 1.500e+00	 7.694e-02
 1.520e+00	 7.946e-02
 1.540e+00	 8.161e-02
 1.560e+00	 8.364e-02
 1.580e+00	 8.584e-02
 1.600e+00	 8.881e-02
 1.620e+00	 9.215e-02
 1.640e+00	 9.368e-02
 1.660e+00	 9.341e-02
 1.680e+00	 9.301e-02
 1.700e+00	 9.266e-02
 1.720e+00	 9.254e-02
 1.740e+00	 9.196e-02
 1.760e+00	 9.069e-02
 1.780e+00	 9.003e-02
 1.800e+00	 8.944e-02
 1.820e+00	 8.893e-02
 1.840e+00	 8.790e-02
 1.860e+00	 8.715e-02
 1.880e+00	 8.630e-02
 1.900e+00	 8.554e-02
 1.920e+00	 8.468e-02
 1.940e+00	 8.370e-02
 1.960e+00	 8.260e-02
 1.980e+00	 8.212e-02
 2.000e+00	 8.154e-02
 2.020e+00	 8.050e-02
 2.040e+00	 7.963e-02
 2.060e+00	 7.865e-02
 2.080e+00	 7.814e-02
 2.100e+00	 7.727e-02
 2.120e+00	 7.632e-02
 2.140e+00	 7.556e-02
 2.160e+00	 7.444e-02
 2.180e+00	 7.353e-02
 2.200e+00	 7.254e-02
 2.220e+00	 7.178e-02
 2.240e+00	 7.095e-02
 2.260e+00	 6.908e-02
 2.280e+00	 6.643e-02
 2.300e+00	 6.298e-02
 2.320e+00	 5.970e-02
 2.340e+00	 5.697e-02
 2.360e+00	 5.482e-02
 2.380e+00	 5.328e-02
 2.400e+00	 5.240e-02
 2.420e+00	 5.184e-02
 2.440e+00	 5.086e-02
 2.460e+00	 5.059e-02
 2.480e+00	 5.029e-02
 2.500e+00	 5.022e-02
 2.520e+00	 4.982e-02
 2.540e+00	 4.981e-02
 2.560e+00	 4.935e-02
 2.580e+00	 4.929e-02
 2.600e+00	 4.920e-02
 2.620e+00	 4.930e-02
 2.640e+00	 4.980e-02
 2.660e+00	 5.029e-02
 2.680e+00	 5.075e-02
 2.700e+00	 5.119e-02
 2.740e+00	 5.201e-02
 2.780e+00	 5.297e-02
 2.820e+00	 5.386e-02
 2.860e+00	 5.492e-02
 2.900e+00	 5.592e-02
 2.940e+00	 5.683e-02
 2.980e+00	 5.767e-02
 3.020e+00	 5.844e-02
 3.060e+00	 5.912e-02
 3.100e+00	 5.971e-02
 3.140e+00	 6.022e-02
 3.169e+00	 6.151e-02
 3.178e+00	 5.719e-02
 3.189e+00	 5.729e-02
 3.199e+00	 5.710e-02
 3.209e+00	 5.865e-02
 3.218e+00	 5.750e-02
 3.227e+00	 6.053e-02
 3.236e+00	 6.301e-02
 3.247e+00	 6.283e-02
 3.275e+00	 7.902e-02
 3.284e+00	 8.442e-02
 3.295e+00	 8.395e-02
 3.305e+00	 7.633e-02
 3.314e+00	 6.627e-02
 3.324e+00	 6.472e-02
 3.335e+00	 5.986e-02
 3.345e+00	 6.014e-02
 3.353e+00	 5.610e-02
 3.363e+00	 5.655e-02
 3.373e+00	 5.794e-02
 3.384e+00	 5.435e-02
 3.391e+00	 5.702e-02
 3.401e+00	 5.834e-02
 3.410e+00	 5.532e-02
 3.421e+00	 5.593e-02
 3.431e+00	 5.537e-02
 3.440e+00	 5.638e-02
 3.450e+00	 5.397e-02
 3.459e+00	 5.659e-02
 3.471e+00	 5.639e-02
 3.480e+00	 5.541e-02
 3.490e+00	 5.552e-02
 3.498e+00	 5.820e-02
 3.509e+00	 5.555e-02
 3.517e+00	 5.940e-02
 3.526e+00	 5.793e-02
 3.536e+00	 5.664e-02
 3.547e+00	 5.552e-02
 3.557e+00	 5.566e-02
 3.566e+00	 5.360e-02
 3.576e+00	 5.805e-02
 3.586e+00	 5.526e-02
 3.595e+00	 5.525e-02
 3.605e+00	 5.702e-02
 3.615e+00	 5.788e-02
 3.625e+00	 5.969e-02
 3.634e+00	 5.337e-02
 3.645e+00	 5.462e-02
 3.653e+00	 5.585e-02
 3.663e+00	 5.787e-02
 3.673e+00	 5.788e-02
 3.682e+00	 5.263e-02
 3.692e+00	 5.697e-02
 3.701e+00	 5.592e-02
 3.711e+00	 6.072e-02
 3.722e+00	 5.906e-02
 3.731e+00	 5.702e-02
 3.741e+00	 5.715e-02
 3.750e+00	 5.547e-02
 3.929e+00	 5.472e-02
 4.224e+00	 4.865e-02
 4.519e+00	 5.008e-02
 4.912e+00	 5.148e-02
 4.956e+00	 4.969e-02
 4.984e+00	 5.015e-02
 5.012e+00	 5.066e-02
 5.041e+00	 5.127e-02
 5.074e+00	 5.207e-02
 5.103e+00	 5.290e-02
 5.132e+00	 5.392e-02
 5.161e+00	 5.531e-02
 5.190e+00	 5.749e-02
 5.219e+00	 6.140e-02
 5.248e+00	 6.689e-02
 5.277e+00	 6.658e-02
 5.306e+00	 6.514e-02
 5.335e+00	 7.262e-02
 5.364e+00	 6.672e-02
 5.392e+00	 6.176e-02
 5.422e+00	 6.236e-02
 5.451e+00	 6.398e-02
 5.479e+00	 7.233e-02
 5.509e+00	 8.652e-02
 5.537e+00	 7.766e-02
 5.567e+00	 7.248e-02
 5.595e+00	 7.552e-02
 5.624e+00	 7.964e-02
 5.653e+00	 8.310e-02
 5.682e+00	 8.326e-02
 5.711e+00	 8.012e-02
 5.740e+00	 7.596e-02
 5.769e+00	 7.248e-02
 5.798e+00	 7.013e-02
 5.827e+00	 6.867e-02
 5.856e+00	 6.795e-02
 5.885e+00	 6.827e-02
 5.914e+00	 6.960e-02
 5.943e+00	 7.178e-02
 5.972e+00	 7.502e-02
 6.001e+00	 7.958e-02
 6.030e+00	 8.540e-02
 6.059e+00	 9.338e-02
 6.088e+00	 1.056e-01
 6.117e+00	 1.233e-01
 6.146e+00	 1.474e-01
 6.175e+00	 1.766e-01
 6.204e+00	 2.021e-01
 6.233e+00	 2.086e-01
 6.262e+00	 1.916e-01
 6.291e+00	 1.648e-01
 6.320e+00	 1.411e-01
 6.349e+00	 1.246e-01
 6.378e+00	 1.136e-01
 6.407e+00	 1.060e-01
 6.436e+00	 1.008e-01
 6.465e+00	 9.745e-02
 6.494e+00	 9.577e-02
 6.523e+00	 9.560e-02
 6.552e+00	 9.748e-02
 6.581e+00	 1.017e-01
 6.610e+00	 1.077e-01
 6.639e+00	 1.116e-01
 6.668e+00	 1.133e-01
 6.697e+00	 1.174e-01
 6.726e+00	 1.199e-01
 6.755e+00	 1.171e-01
 6.784e+00	 1.151e-01
 6.813e+00	 1.174e-01
 6.842e+00	 1.225e-01
 6.871e+00	 1.292e-01
 6.900e+00	 1.379e-01
 6.929e+00	 1.484e-01
 6.958e+00	 1.668e-01
 6.987e+00	 1.861e-01
 7.016e+00	 1.781e-01
 7.045e+00	 1.651e-01
 7.074e+00	 1.655e-01
 7.103e+00	 1.704e-01
 7.132e+00	 1.768e-01
 7.161e+00	 1.844e-01
 7.190e+00	 1.929e-01
 7.219e+00	 2.045e-01
 7.248e+00	 2.202e-01
 7.278e+00	 2.377e-01
 7.306e+00	 2.530e-01
 7.335e+00	 2.714e-01
 7.364e+00	 2.955e-01
 7.427e+00	 3.475e-01
 7.486e+00	 4.011e-01
 7.546e+00	 4.363e-01
 7.605e+00	 4.685e-01
 7.664e+00	 4.966e-01
 7.724e+00	 5.102e-01
 7.783e+00	 5.033e-01
 7.843e+00	 4.779e-01
 7.902e+00	 4.405e-01
 7.961e+00	 3.988e-01
 8.021e+00	 3.650e-01
 8.080e+00	 3.187e-01
 8.140e+00	 2.691e-01
 8.199e+00	 2.430e-01
 8.258e+00	 2.318e-01
 8.318e+00	 2.340e-01
 8.377e+00	 2.484e-01
 8.437e+00	 2.655e-01
 8.496e+00	 2.635e-01
 8.556e+00	 2.331e-01
 8.615e+00	 1.917e-01
 8.674e+00	 1.557e-01
 8.734e+00	 1.289e-01
 8.793e+00	 1.096e-01
 8.852e+00	 9.543e-02
 8.912e+00	 8.484e-02
 8.971e+00	 7.668e-02
 9.031e+00	 7.023e-02
 9.090e+00	 6.500e-02
 9.149e+00	 6.070e-02
 9.209e+00	 5.710e-02
 9.268e+00	 5.405e-02
 9.328e+00	 5.144e-02
 9.387e+00	 4.918e-02
 9.447e+00	 4.725e-02
 9.506e+00	 4.592e-02
 9.565e+00	 4.523e-02
 9.625e+00	 5.169e-02
 9.684e+00	 5.328e-02
 9.744e+00	 4.337e-02
 9.803e+00	 4.191e-02
 9.862e+00	 4.152e-02
 9.922e+00	 4.125e-02
 9.981e+00	 4.110e-02
 1.004e+01	 4.112e-02
 1.010e+01	 4.129e-02
 1.016e+01	 4.160e-02
 1.022e+01	 4.206e-02
 1.028e+01	 4.269e-02
 1.034e+01	 4.352e-02
 1.040e+01	 4.458e-02
 1.046e+01	 4.623e-02
 1.052e+01	 4.882e-02
 1.057e+01	 5.056e-02
 1.064e+01	 5.503e-02
 1.069e+01	 5.957e-02
 1.075e+01	 6.137e-02
 1.081e+01	 6.612e-02
 1.087e+01	 7.381e-02
 1.093e+01	 8.450e-02
 1.099e+01	 9.973e-02
 1.105e+01	 1.223e-01
 1.111e+01	 1.568e-01
 1.117e+01	 2.091e-01
 1.123e+01	 2.780e-01
 1.129e+01	 3.292e-01
 1.135e+01	 3.152e-01
 1.141e+01	 2.618e-01
 1.147e+01	 2.171e-01
 1.153e+01	 1.925e-01
 1.159e+01	 1.837e-01
 1.165e+01	 1.857e-01
 1.170e+01	 1.946e-01
 1.176e+01	 2.071e-01
 1.182e+01	 2.198e-01
 1.188e+01	 2.307e-01
 1.194e+01	 2.388e-01
 1.200e+01	 2.475e-01
 1.206e+01	 2.594e-01
 1.212e+01	 2.761e-01
 1.218e+01	 2.995e-01
 1.224e+01	 3.323e-01
 1.230e+01	 3.705e-01
 1.236e+01	 3.984e-01
 1.242e+01	 4.088e-01
 1.248e+01	 4.135e-01
 1.254e+01	 4.244e-01
 1.260e+01	 4.506e-01
 1.265e+01	 5.047e-01
 1.271e+01	 6.281e-01
 1.277e+01	 7.986e-01
 1.283e+01	 8.256e-01
 1.289e+01	 6.678e-01
 1.295e+01	 5.460e-01
 1.301e+01	 5.287e-01
 1.307e+01	 5.522e-01
 1.313e+01	 5.846e-01
 1.319e+01	 6.217e-01
 1.325e+01	 6.640e-01
 1.331e+01	 7.113e-01
 1.337e+01	 7.534e-01
 1.343e+01	 7.884e-01
 1.349e+01	 8.212e-01
 1.355e+01	 8.498e-01
 1.360e+01	 8.758e-01
 1.366e+01	 9.020e-01
 1.372e+01	 9.306e-01
 1.378e+01	 9.624e-01
 1.384e+01	 9.973e-01
 1.390e+01	 1.035e+00
 1.397e+01	 1.077e+00
 1.405e+01	 1.133e+00
 1.413e+01	 1.189e+00
 1.421e+01	 1.193e+00
 1.429e+01	 1.205e+00
 1.437e+01	 1.205e+00
 1.445e+01	 1.202e+00
 1.453e+01	 1.205e+00
 1.462e+01	 1.207e+00
 1.470e+01	 1.209e+00
 1.478e+01	 1.210e+00
 1.486e+01	 1.211e+00
 1.494e+01	 1.211e+00
 1.502e+01	 1.204e+00
 1.510e+01	 1.195e+00
 1.519e+01	 1.184e+00
 1.527e+01	 1.173e+00
 1.535e+01	 1.162e+00
 1.543e+01	 1.156e+00
 1.551e+01	 1.167e+00
 1.559e+01	 1.157e+00
 1.568e+01	 1.120e+00
 1.576e+01	 1.098e+00
 1.584e+01	 1.084e+00
 1.592e+01	 1.074e+00
 1.600e+01	 1.064e+00
 1.608e+01	 1.053e+00
 1.616e+01	 1.042e+00
 1.625e+01	 1.031e+00
 1.633e+01	 1.020e+00
 1.641e+01	 1.010e+00
 1.649e+01	 1.001e+00
 1.657e+01	 9.962e-01
 1.665e+01	 9.965e-01
 1.673e+01	 9.807e-01
 1.682e+01	 9.679e-01
 1.690e+01	 1.004e+00
 1.698e+01	 1.098e+00
 1.706e+01	 1.138e+00
 1.714e+01	 1.061e+00
 1.722e+01	 1.006e+00
 1.730e+01	 1.011e+00
 1.739e+01	 1.043e+00
 1.747e+01	 1.077e+00
 1.755e+01	 1.075e+00
 1.763e+01	 1.039e+00
 1.771e+01	 1.008e+00
 1.779e+01	 9.962e-01
 1.787e+01	 1.016e+00
 1.796e+01	 1.036e+00
 1.804e+01	 1.048e+00
 1.812e+01	 1.061e+00
 1.820e+01	 1.079e+00
 1.828e+01	 1.099e+00
 1.836e+01	 1.121e+00
 1.844e+01	 1.144e+00
 1.853e+01	 1.173e+00
 1.861e+01	 1.217e+00
 1.869e+01	 1.262e+00
 1.877e+01	 1.277e+00
 1.885e+01	 1.278e+00
 1.893e+01	 1.313e+00
 1.901e+01	 1.360e+00
 1.910e+01	 1.411e+00
 1.918e+01	 1.464e+00
 1.926e+01	 1.518e+00
 1.934e+01	 1.573e+00
 1.942e+01	 1.629e+00
 1.950e+01	 1.686e+00
 1.958e+01	 1.745e+00
 1.967e+01	 1.804e+00
 1.975e+01	 1.865e+00
 1.983e+01	 1.927e+00
 1.994e+01	 2.010e+00
 2.010e+01	 2.164e+00
 2.027e+01	 2.326e+00
 2.044e+01	 2.495e+00
 2.060e+01	 2.673e+00
 2.078e+01	 2.860e+00
 2.095e+01	 3.055e+00
 2.112e+01	 3.259e+00
 2.129e+01	 3.471e+00
 2.146e+01	 3.689e+00
 2.163e+01	 3.915e+00
 2.180e+01	 4.206e+00
 2.197e+01	 4.398e+00
 2.214e+01	 4.629e+00
 2.231e+01	 4.883e+00
 2.248e+01	 5.149e+00
 2.265e+01	 5.426e+00
 2.282e+01	 5.710e+00
 2.299e+01	 5.999e+00
 2.316e+01	 6.295e+00
 2.333e+01	 6.597e+00
 2.350e+01	 6.906e+00
 2.367e+01	 7.221e+00
 2.384e+01	 7.555e+00
 2.401e+01	 7.897e+00
 2.418e+01	 8.256e+00
 2.435e+01	 8.611e+00
 2.452e+01	 8.951e+00
 2.469e+01	 9.312e+00
 2.486e+01	 9.679e+00
 2.503e+01	 1.005e+01
 2.520e+01	 1.044e+01
 2.537e+01	 1.086e+01
 2.554e+01	 1.130e+01
 2.572e+01	 1.188e+01
 2.589e+01	 1.244e+01
 2.606e+01	 1.270e+01
 2.623e+01	 1.299e+01
 2.640e+01	 1.340e+01
 2.657e+01	 1.384e+01
 2.674e+01	 1.431e+01
 2.691e+01	 1.480e+01
 2.708e+01	 1.528e+01
 2.725e+01	 1.577e+01
 2.742e+01	 1.626e+01
 2.759e+01	 1.675e+01
 2.776e+01	 1.725e+01
 2.793e+01	 1.775e+01
 2.810e+01	 1.825e+01
 2.827e+01	 1.877e+01
 2.844e+01	 1.933e+01
 2.861e+01	 1.988e+01
 2.878e+01	 2.044e+01
 2.895e+01	 2.100e+01
 2.912e+01	 2.155e+01
 2.929e+01	 2.211e+01
 2.946e+01	 2.267e+01
 2.963e+01	 2.324e+01
 2.980e+01	 2.380e+01
 2.997e+01	 2.441e+01
 3.014e+01	 2.503e+01
 3.031e+01	 2.566e+01
 3.048e+01	 2.628e+01
 3.065e+01	 2.691e+01
 3.082e+01	 2.753e+01
 3.099e+01	 2.816e+01
 3.117e+01	 2.878e+01
 3.133e+01	 2.941e+01
 3.150e+01	 3.003e+01
 3.168e+01	 3.067e+01
 3.185e+01	 3.136e+01
 3.202e+01	 3.205e+01
 3.219e+01	 3.274e+01
 3.236e+01	 3.343e+01
 3.253e+01	 3.411e+01
 3.270e+01	 3.480e+01
 3.287e+01	 3.548e+01
 3.304e+01	 3.616e+01
 3.321e+01	 3.685e+01
 3.338e+01	 3.756e+01
 3.355e+01	 3.827e+01
 3.372e+01	 3.897e+01
 3.389e+01	 3.971e+01
 3.406e+01	 4.045e+01
 3.423e+01	 4.119e+01
 3.440e+01	 4.193e+01
 3.457e+01	 4.268e+01
 3.474e+01	 4.352e+01
 3.491e+01	 4.428e+01
 3.508e+01	 4.488e+01
 3.525e+01	 4.559e+01
 3.542e+01	 4.634e+01
 3.559e+01	 4.710e+01
 3.576e+01	 4.787e+01
 3.593e+01	 4.865e+01
 3.610e+01	 4.944e+01
 3.627e+01	 5.022e+01
 3.644e+01	 5.099e+01
 3.662e+01	 5.177e+01
 3.678e+01	 5.254e+01
 3.696e+01	 5.331e+01
 3.713e+01	 5.408e+01
 3.730e+01	 5.484e+01
 3.747e+01	 5.560e+01
 3.764e+01	 5.638e+01
 3.781e+01	 5.719e+01
 3.798e+01	 5.799e+01
 3.819e+01	 5.898e+01
 5.789e+01	 9.548e+01
 6.271e+01	 9.350e+01
 7.718e+01	 1.154e+02
 8.683e+01	 9.392e+01
 9.648e+01	 9.577e+01
 1.013e+02	 9.636e+01
 1.158e+02	 9.181e+01
 1.447e+02	 7.404e+01
 1.640e+02	 5.644e+01
 1.737e+02	 5.387e+01
 1.929e+02	 4.617e+01
 4.341e+02	 5.295e+00
 8.200e+02	 7.008e-01
 1.278e+03	 1.474e-01
 1.399e+03	 1.019e-01
 2.560e+03	 3.454e-02
 2.976e+03	 5.138e-02
 1.285e+04	 7.581e-02
 1.928e+04	 8.760e-02
 2.703e+04	 1.095e-01
 3.544e+04	 1.255e-01
 6.154e+04	 1.769e-01
 1.215e+05	 2.628e-01
 1.808e+05	 2.797e-01
 2.066e+05	 2.628e-01
 2.066e+05	 2.485e-01
 8.899e+05	 3.201e-01
 1.928e+06	 2.190e-01



==> Paper_revised_postreferee (copy)/FluxComparison/FluxCompaison.txt <==
%We can use photometry to check uncertain sources
%Tells us about the accuracy of Planck photometry, and what fluxes certain sources should be searched for.
%Use the released Herschel maps to do this.
%Two methods were used, pixel counting and gaussian photometry
%Errors on both were calculated from an assumed 7mJy/beam confusion error + instrumental noise + SPIRE calibration term.
%Both methods yielded similar results. 
%We first compared Planck and Herschel photometry by examining the relative flux difference between the two, defined as ....
%Shown in figure. 10\% is approximate Planck calibration uncertaininty.
%Difference between the two is this small around 700-a few thousandmJy. 
%After this, edge effects from large extended sources and astrometry tend to cause Herschel to underestimate true flux.
%Below this, Planck appears to overestimate the flux from sources

\label{Sec:Photometry}

The ERCSC, PCCS1 and PCCS2 provide several estimates of the flux density of each source, detailed explanations of which are beyond the scope of this paper, but are avaliable in \citet{Ade2011}, \citet{Ade2014} and \citet{PlanckCollaboration2015b} respectively.
For the purposes of this paper we choose to use the \textit{Planck} flux density estimate based on aperture photometry, which uses an inner aperture of 1 $\times$ the \textit{Planck} 857GHz beam FWHM and an outer aperture of 2 $\times$ FWHM on the \textit{Planck} maps.

%It is difficult to asses to reliability of these sources, as many of the \textit{Planck} compact sources have aperture fluxes that are comparable to or less than the 90\% completeness limit given in each of the \textit{Planck} catalogues they are detected in, particularly when considering the candidate clusters.

In this section, we utilise the \textit{Herschel} maps and catalogues to provide two alternative measures of the flux density from the \textit{Planck} compact sources. 
The first is a direct comparison between the \textit{Planck} aperture photometry and a calculated \textit{Herschel} aperture photometry.
This provides a direct comparison between the two instruments and, owing to the smaller beamsize and more sensitive flux limits of \textit{Herschel}, a lower error on the estimate of the flux, particularly from sources fainter than the 90\% completeness limit given from \textit{Planck}.
The second alternative measure is produced by summing up the contribution to the total flux of all detected bright \textit{Herschel} sources within a \textit{Planck} beam at the position of a compact source.
A large number of bright associated sources is consistent with an overdensity of sub-mm sources at these locations.
%Finally, we use these new photometry estimates to provide an assesment of the reliability of any of the candidate clusters identified in Section \ref{Sec:SelectionMethods}.

\subsection{Herschel Aperture Photometry}
The central wavelength and bandwidth of both the \textit{Planck} 857GHz band and the \textit{Herschel}-SPIRE 350$\mu$m band are matched, and a direct comparison between the two can be performed without many assumptions.
By integrating over the \textit{Planck} 857GHz beam at the nominal \textit{Planck} source position on the \textit{Herschel}-SPIRE maps, a secondary estimate of the flux density from a source can be made.

We took the background subtracted maps of all of the \textit{Herschel} fields under investigation here, and integrated the SPIRE 350$\mu$m flux density over a \textit{Planck} 857GHz beam.
To test for consistency, we both summed over all pixels that fell within 1 FWHM of the nominal \textit{Planck} source position, and integrated the pixels over an assumed Gaussian beam of 

\begin{equation}
f(x) = e^{-\frac{(r-r_0)^2}{2c^2}},
\end{equation}

where $f(x)$ is the Gaussian beam, $r - r_0$ is the distance from the nominal \textit{Planck} position, and $c$ relates the characteristic distance to the FWHM, and is given by

\begin{equation}
c = \frac{FWHM}{2\sqrt{2ln2}}.
\end{equation}

The assumed FWHM was 4.3 arcminutes, and this was varied to check for consistency in the results.
In both cases, a background annulus of inner radius 1 $\times$ FWHM and outer radius of 2 $\times$ FWHM was used to estimate and remove the background.
Any sources that fell on the edge of the map or contained null pixels, 16 of the 424 sources, had a flux density assigned to them of 0 to prevent edge effects contaminating our sample.
Errors were estimated from a combination of SPIRE instrumental noise, SPIRE calibration error, and a constant confusion noise conservatively estimated at 7mJy/\textit{Herschel}-beam.

We then use the relative flux density difference, defined as
\begin{equation}
\eta = 100 \times \frac{S_{SPIRE} - S_{Planck}}{S_{SPIRE}},
\end{equation}

to take the weighted average, finding a relativel flux density difference between \textit{Planck} and \textit{Herschel} of only 6.6\%, well within the \textit{Planck} calibration uncertainty of $\sim$ 10\%

\begin{figure*}
   \centering
  \includegraphics[width=0.8\linewidth]{Flux_Comparison.png}
   \centering{\caption{Binned absolute relative flux density differences between \textit{Planck} and \textit{Herschel} for the same sources using aperture photometry based on \textbf{Left:} Summing all pixels inside a \textit{Planck} beam. \textbf{Right:} A Gaussian beam. Underneath each graph is a histogram of the number of sources within each bin, and the black dashed horizontal line marks the 10\% difference level, around the same level as the \textit{Planck} calibration error.} \label{Figure:FluxComparison}}
\end{figure*}

Both the Gaussian beam and pixel summation yield similar results.
At fluxes below the 90\% \textit{Planck} completeness level, \textit{Planck} appears to overestimate the flux density compared to \textit{Herschel}, though the values are often still within 2-3 $\sigma$ with the \textit{Planck} estimate.
At fluxes comparable to the 90\% completeness of the \textit{Planck} catalogues of around 700-800mJy, there is excellent agreement between \textit{Planck} and \textit{Herschel}, with relative flux differences of less than 10\%, approximately equal to the \textit{Planck} calibration uncertainty.
At the brightest fluxes, the \textit{Herschel} aperture photometry underestimates the flux density of sources compared to \textit{Planck}, especially with the Gaussian beam method.
Examination of the brightest sources on the \textit{Herschel} maps reveal that two effects are taking place here.
The first is that the large beamsize creates an uncertainty in the exact position of the bright source by a few arcminutes, such that many sources are not centred when using the \textit{Planck} position on the \textit{Herschel} maps.
The second is that many of the brightest sources are also highly extended, beyond the scale of the \textit{Planck} beam.
The combination of the above two effects causes many sources to have their flux ``leak" beyond the edge of the area under consideration here, and our methodology therefore can underestimate the flux from these sources.
Individually, sources are quite scattered around the 1:1 ratio of \textit{Planck} to \textit{Herschel} photometry estimates but the large errors associated with fainter sources mean that these are still consistent with equal flux estimates.

The median flux for the local galaxies, cirrus sources and candidate clusters is 1.5Jy, 2Jy and 0.6-0.8Jy, consistently across the different measurements of the photometry we use here.
The cluster fluxes are in rough agreement with \cite{Negrello2005}, who suggested they should be on the order of a few hundred mJys, though slightly higher than predictions from simulations of \cite{Granato2015} (See Section \ref{Discussion}).
However, they are also on the same order as the 90\% completeness for each catalogue, so caution should be used as to whether these sources are real or not.
However, the good agreement between \textit{Planck} and \textit{Herschel} estimates of the flux from these regions of the sky is reassuring that the sources are real.

%Figure \ref{Figure:FluxSources} compares the flux \textit{Planck}/\textit{Herschel} flux density ratio between different types of sources.
%There is large individual scatter of sources around the 1:1 ratio.
%LG's are brightest
%Cirrus ahve high background, but are generally bright.
%Clusters are relatively constant, though their planck flux changes


%As expected, the local galaxies tend to be the brightest sources on the sky, and their photometry matches well between \textit{Planck} and \textit{Herschel}, even considering the effects discussed in the previous section.
%The cirrus sources however have \textit{Herschel} aperture flux estimates that are systematically lower than that from \textit{Planck}, with a median flux difference of 1.7Jy.
%Background subtracted maps were used when estimating the \textit{Herschel} photometry, but H-ATLAS also provide raw maps. 
%Using these still results in a median flux difference of 1Jy between the \textit{Planck} and \textit{Herschel} estimates of the source flux.

%\begin{figure}
%  \centering
%  \includegraphics[width=0.9\linewidth]{Flux_Sources.png}
%  \centering{\caption{The \textit{Planck} aperture flux estimate compared to the \textit{Herschel} aperture flux estimate. The \textit{Planck} flux is log plotted for clarity. The black solid curved line shows that 1:1 ratio %%%%between the two.} \label{Figure:FluxSources}}
%\end{figure}

%Though the \textit{Planck} estimates of the aperture fluxes for the candidate clusters ranges from $\sim$0.1Jy to 1.5Jy, the \textit{Herschel} estimates remain roughly constant with a median flux density of 270mJys.
%This is in good agreement with \citet{Negrello2005}, who predicted that these clusters would appear at fluxes of around few hundred mJys.
%!!!!Of the 59 candidate clusters, 10 have \textit{Planck} flux estimates of $>$ 800mJys, but \textit{Herschel} estimates consistent with 0.
%!!!!!Of the 59 candidate clusters, 10 have \textit{Herschel} flux densities below 0Jy, implying a large background or false detection.
%!!!!!Of these 10, 9 are only detected in one catalogue.
%!!!!!Many of these are subsequently marked as unreliable in Section \ref{Sec:Reliability}, but a few are marked as marginal owing to the large number of detected \textit{Herschel} sources, possibly indicating foreground cirrus in %front of a cluster.
%!!!!!However, it is also possible that these \textit{Herschel} sources are small clumps of cirrus, and since they are unresolved and faint in the IRAC maps, it is difficult to predict their nature with certainty.

\subsection{Counting Herschel Sources with a Planck beam}

We used the catalogue created in Section \ref{Sec:HerschelSourcesPlanckDetection} to calculate the number of bright ($S_{350} \geq 20$ mJy) sources that fall within a \textit{Planck} beam (4.33 arcminutes) of the compact source position, the contribution to the total flux from those sources and the variation in the fluxes between those \textit{Herschel} sources.

The median number of \textit{Herschel} sources with S$_{350} \geq 20$mJy located around cirrus sources is 32.
These are however dominated by sources from the HELMS field, which has a large dust filament stretching through the map and accounts for roughly half of the total number of cirrus sources across all 18 fields.
If cirrus sources from HELMS are removed, the 41 remaining cirrus sources have a median number of 14 $\pm$ 14, where the error is taken from the standard devation in the number of surrounding sources.
The local galaxies have a median number of surrounding sources with 13 $\pm$ 5.6.
The cluster candidates have a median of 19 $\pm$ 5.5 sources associated with them.
The lens candidate, PCCS2 857 G270.56+58.54, with 19 \textit{Herschel} sources located nearby, was the original source found by \citet{Herranz2013} and has been recently followed up by \citet{Clements2016}, where they find a strong overdensity of SCUBA-2 and LABOCA sources. 
The Lockman, Bootes and EGS cluster candidates found by \citet{Clements2014} are associated with 28, 29 and 30 \textit{Herschel} sources.

We also find that by summing up all the detected \textit{Herschel} sources located around a \textit{Planck} source, there is good agreement between the different estimates of the flux density.

In Figure \ref{Figure:BrightestSource}, we show the fractional contribution of the brightest \textit{Herschel} source to the total flux of the \textit{Planck} source.
The brightest \textit{Herschel} source within a candidate cluster contributes, on avereage, only 10\% to the total 350$\mu$m flux of the source.
The brightest \textit{Herschel} source associated with a local galaxy however, contributes 50\% to the total flux of the source, one again suggesting that the candidate clusters are dominated by multiple faint sources, whose integrated flux over the \textit{Planck} beam is large enough to be detected in the \textit{Planck} compact source catalogues.

\begin{figure}
  \centering
  \includegraphics[width=\linewidth]{BrightestSources.png}
  \caption{The fraction of the total \textit{Planck} source flux contributed by the brightest \textit{Herschel} source within it. Candidate clusters are given in blue and Local galaxies are given in Red. Both histograms are normalised such that for each source type, the integral of the counts over the fractional bins equals 1. }
\label{Figure:BrightestSource}
\end{figure}

%\subsection{Reliability}
%\label{Sec:Reliability}
%The reliability of the candidate clusters is based on a combination of visual inspection, \textit{Planck} photometry, and both \textit{Herschel} aperture photometry and detected catalogued sources. 
%Those with a \textit{Herschel} and \textit{Planck} aperture photometry S/N $>$ 5, and that also contain 7 or more \textit{Herschel} sources are marked reliable candidates.
%Of the remaining sources, those with only one of these properties are marked as marginal candidates.
%Any remaining candidates are marked unreliable.
%This scheme does not account for the possibility of foreground contamination, but this will be assessed in Section !!! \ref{Sec:Foreground}
%This leaves us with 25 reliable, 22 marginal and 12 unreliable candidate clusters.
%Under this scheme, of the 4 clusters detected by \citet{Clements2014}, 3 are marked as reliable and 1 is marked as marginal.
A list of the 25 most promising candidate clusters based on a combination of visual inspection, \textit{Planck} photometry, and both \textit{Herschel} aperture photometry and detected catalogued sources is given in Table \ref{Table:FullSources}, a full table for all sources is avaliable online. 

We also select in Table \ref{Table:FullSourcesLens} lens candidates that have a significant number ($>$16)  of corresponding \textit{Herschel} sources as further candidate clusters, or lenses of cluster candidates, including the G12 clump first identified by \cite{Herranz2013} and followed up recently by \citet{Clements2016}.


\begin{table*}
\centering
\caption{The 25 most promising candidate clusters/protoclusters identifed through a crossmatch of \textit{Herschel} and \textit{Planck} over the H-ATLAS, HerMES, and HERS fields. Names and \textit{Planck} photometry is taken preferentially from the PCCS2 first, then the PCCS1, then the ERCSC. P$_{Flux}$ denotes the aperture flux of the source from the \textit{Planck} catalogue, H$_{Flux}$ is the flux estimate from performing aperture photometry with a \textit{Planck} 857GHz beam on the \textit{Herschel}-SPIRE maps, N is the number of all catalogued sources brighter than 20mJy that lie within 4.33 arcminutes of the nominal \textit{Planck} position and HS$_{Flux}$ is the total flux from summing these. The full table for all 59 candidate clusters is avaliable online}  

\input{Table_AllSources_Short}
\label{Table:FullSources}

\end{table*}


\begin{table*}
\centering
\caption{The same as for Table \ref{Table:FullSources}, but with lens candidates that show an overabundence of sources. Only those lens candidates with 16 or more bright \textit{Herschel} sources are shown.} 
\input{Table_AllSourcesLens}
\label{Table:FullSourcesLens}
\end{table*}




==> Paper_revised_postreferee (copy)/FluxComparison/FluxComparisonV3.txt <==
\label{Sec:Photometry}

Having identified our 27 proto-cluster candidates, alongside numerous other source types, we now examine the photometry associated with these sources.
\textit{Planck} have previously compared their photometry against \textit{Herschel} in order to verify that the two photometry measurements agree \citep{Bertincourt2016}.
In this section, we extend this analysis to checking whether summing our selected 350 $\mu$m \textit{Herschel} sources (i.e. S$_{350} > 25.4$ mJy) alone can adequately match the \textit{Planck} flux densities seen in all the \textit{Planck} compact sources.
%This is especially important, as simulations make clear predictions about the expected flux from clusters of DSFGs \citep{Granato2015}, and the \textit{Planck} aperture photometry could be contaminted by extended diffuse emission no associated with the \textit{cluster}.

%\subsection{Aperture Photometry}
As the band passes are well matched, a direct comparison between the 857 GHz \textit{Planck} band and the 350 $\mu$m SPIRE band can be performed with few assumptions. %By integrating over the \textit{Planck} 857 GHz beam at the nominal \textit{Planck} source position on the \textit{Herschel}-SPIRE maps, a \textit{Herschel} estimate of the \textit{Planck} aperture flux can be made.
Here, we follow the same procedure set out in appendix A.1. of the PCCS1 for estimating the aperture photometry, but use the \textit{Herschel} maps instead of the \textit{Planck} maps.
We took the background subtracted maps of all of the \textit{Herschel} fields, and integrated the SPIRE 350 $\mu$m flux density over a \textit{Planck} 857 GHz beam by summing all the pixels that fell within 1 FWHM of the nominal \textit{Planck} source position.
The assumed FWHM was 4.63 arcminutes.
Once again, this was varied between 4.0 and 5.0 arcminutes to check for consistency in the results, finding similar results. %which span the range of FWHMs used within the different versions of the \textit{Planck} catalogues. 
A background annulus of inner radius 1 $\times$ FWHM and outer radius of 2 $\times$ FWHM was used to estimate the median background value and this was removed from the aperture flux estimate.
Any sources that fell on the edge of the map or contained null pixels within the primary or background aperture had a flux density assigned to them of zero to prevent edge effects contaminating our sample.
Errors were estimated from a combination of SPIRE instrumental noise, SPIRE calibration error, and a constant confusion noise conservatively estimated at 7 mJy per SPIRE-beam, all added in quadrature.
The results of this analysis, for both diffuse and dominated sources, are shown in Figure \ref{Fig:Photometry}.
%To test for consistency, we used two methods to assess the photometry from the \textit{Herschel} maps.
%First, we summed over all 
%Secondly, we integrated the pixels over an assumed Gaussian beam of 

%\begin{equation}
%f(r) \propto exp^{-\frac{(r-r_0)^2}{2c^2}},
%\end{equation}

%where $f(r)$ is an assumed Gaussian beam, $r - r_0$ is the distance from the nominal \textit{Planck} position, and $c$ relates the characteristic distance to the FWHM, and is given by

%\begin{equation}
%c = \frac{FWHM}{2\sqrt{2\times ln(2)}}.
%\end{equation}



\begin{figure}

\centering
\includegraphics[width=\linewidth]{Photometry.png}
\caption{Comparison between the \textit{Planck} aperture flux density and the \textit{Herschel} aperture flux density, as calculated in the text. The red points are the those sources considered to be diffuse, and the blue those considered dominated by a single source. The solid black line shows the 1:1 ratio. The diagonal dashed lines show the limits where the \textit{Herschel} flux is half/double that of the \textit{Planck} flux, and the vertical dashed line shows the PCCS 90\% completeness limit.} 
\label{Fig:Photometry}

\end{figure}

We then use the absolute relative flux density difference, defined as
\begin{equation}
\label{Eq:ARF}
\eta = | 100 \times \frac{S_{SPIRE} - S_{Planck}}{S_{SPIRE}} |,
\end{equation}
and use the weighted average of the \textit{Planck} and \textit{Herschel} aperture photometry, finding an absolute relative flux density difference between \textit{Planck} and \textit{Herschel} of only 4.9\%, comparable to the 1 to 5\% uncertainty found in \citet{Bertincourt2016}.

The absolute relative flux density difference is, however, not the same for the dominated (1.8\%) and diffuse (11.4\%) sources.
Given we are using background subtracted maps in each case, we repeat our analysis using the raw H-ATLAS maps that are publically avaliable.
These \textit{Herschel} maps have not had any background subtraction applied to them, and therefore could contain the flux that appears to be missing in several of our diffuse sources for \textit{Herschel}.
We found that absolute relative flux density difference for our dominated and diffuse sources changed to 4.8\% and 3.8\% respectively when we used the raw maps, both well within the \textit{Planck} calibration uncertainty. 
This indicates that the missing flux from our sources, especially diffuse sources, is being removed during the background removal process on the \textit{Herschel} maps.

The \textit{Planck} and \textit{Herschel} aperture photometry are generally in agreement for \textit{Planck} objects dominated by a single \textit{Herschel} source. %However, we note that when using the background subtracted \textit{Herschel} maps, there is some tension between \textit{Planck} and \textit{Herschel} for the sources we have labeled as diffuse.
Given roughly 40\% of all \textit{Planck} compact objects are expected to be diffuse in nature when examined at \textit{Herschel} resolutions, we consider whether the detected sources alone can account for the total \textit{Planck} flux, or whether an extended diffuse emission component is required. 

%Given that roughly 50\% of all \textit{Planck} compact objects are expected to be diffuse, whether the \textit{Planck} flux densities, and indirectly their colours, can be explained through detected \textit{Herschel} sources, or require a significant contribution from an extended emission component is ?????
%Both cirrus sources and candidate clusters are both predomiantly diffuse sources \textbf{Make sure to move the diffuse / dominated section to before this point, preferably in Section 3}.
%If faint, extended emission in the \textit{Herschel} maps is requried to explain the \textit{Planck} flux, 



%This indicates that there is some tension between the flux estimates from \textit{Planck} and \textit{Herschel} where diffuse sources are concerned.
%This could come from the increased angular resolution of \textit{Herschel}; Since we use the background subtracted \textit{Herschel} maps, some extended emission could be removed during the background removal process, leading to a lower estimate of the flux from \textit{Herschel} as compared to \textit{Planck}.

%To test this, we performed aperture photometry on the raw H-ATLAS maps, 




%The diffuse and dominated sources however appear to have a different distributions. 
%The diffuse sources tend to have a higher \textit{Planck} aperture flux estimate than the \textit{Herschel} sources (See the histogram in the top left of Figure \ref{Fig:Photometry}).
%The distribution of \textit{Herschel} to \textit{Planck} aperture fluxes has a mean of 0.87, as opposed to the diffuse sources, which has a value of 1.03, much closer to the expected mean of 1 and within the 10\% \textit{Planck} calibration uncertainty. \textbf{Why is this? Is it actually a lower flux or is \textit{Herschl} data reduction removing the cirrus?}
%Of the 120 diffuse sources shown here, 78 (65\%) have a \textit{Herschel/Planck} ratio of $< 1$.
%If we further divide up our sources into those \textit{Planck} sources with more than the expected $8\pm3$ associated \textit{Herschel} detections, and those with less than or equal to this, we find that 15 out of 37 sources with $\leq$ 8 associated \textit{Herschel} sources (40\%) have a \textit{Herschel/Planck} ratio of $< 1$.
%For sources with more than 8 \textit{Herschel} detections however, we find that 63 out of 83 (76\%) have a ratio of $< 1$, with 16 of these having more than 17 associated \textit{Herschel} sources.
%The bulk of sources that have a \textit{Planck} aperture flux significantly higher than their \textit{Herschel} aperture flux are therefore diffuse sources with a large number of associated \textit{Herschel} detected sources.
%These are discussed further in section \textbf{WHICH SECTION}.


%\subsection{Detected \textit{Herschel} sources}

%One way of testing if extended emission is being removed as part of the background removal process on the \textit{Herschel} maps is to compare the \textit{Planck} aperture flux to the summed flux for all of the detected 350 $\mu$m sources.
%As these for the most part will not be resolved by \textit{Herschel}, the flux from \textit{Planck} and the summed \textit{Herschel} sources should only disagree when there is a significant contribution from diffuse backgrounds such as galactic cirrus, or from faint \textit{Herschel} sources whose flux falls below the 25.4 mJy limit we have selected here, as both of these components may be removed to a certain degree during the background subtraction process.
%We note that any extended clusters of galaxies would not be affected by this, as the bulk of their flux comes from discrete individual sources, which would still be unresolved by \textit{Herschel} in the \textit{Herschel} maps. 
In Fig. \ref{Fig:Photometry2}, we plot the \textit{Planck} aperture flux densities and the summed 350 $\mu$m fluxes from the detected \textit{Herschel} sources, coloured by their source classification type. 
We find a 5\% absolute relative flux density difference between the summed fluxes and the aperture flux for non cirrus sources, but an 77\% relative flux difference for sources we have identified with galactic cirrus.
Several local galaxies, with emission extended well beyond the scale of the \textit{Herschel} beam, are poorly fit in the \textit{Herschel} catalogues and therefore have a smaller summed-\textit{Herschel} flux compared to the \textit{Planck} flux.

\begin{figure*}
\centering
\includegraphics[width=\linewidth]{SumToAperture.png}
\caption{Comparison between the \textit{Planck} aperture flux density and summing up the 350 $\mu$m flux density from the detected \textit{Herschel} sources. The light pink points are local galaxies, the blue are cirrus, the red are proto-cluster candidates, the black are lens candidates and the green are those points not assigned an identification. The solid black line shows the 1:1 ratio, whereas the dot-dashed lines show where the \textit{Planck} aperture flux is double or half the summed detected sources. The vertical and horizontal dashed lines show the nominal \textit{Planck} 90\% completeness levels from the PCCS1.  Error-bars are not shown for the local galaxies to aid in clarity, but are comparable to other sources at all fluxes. The histogram in the top left corner shows the \textit{Herschel} \textit{Planck} ratio, with cirrus sources indicated in blue, and non-cirrus sources indicated in red, as well as the mean and standard deviation. The histogram has been truncated to a maximum ratio of 6 for clarity, with 19 cirrus sources with ratios beyond this.} 
\label{Fig:Photometry2}
\end{figure*}


When summing up detected \textit{Herschel} sources, proto-cluster candidates are well matched to \textit{Planck} but Galactic cirrus sources are not, suggesting that our selection of Cirrus sources in Section \ref{Sec:SelectionMethods} was successful. 
This also implies that estimates of the physical properties of these proto-cluster candidates can be derived from the \textit{Planck} flux density alone, as it represents the summed total of the individual sources that make up the proto-cluster and no diffuse emission is needed to account for the \textit{Planck} flux.
%We also note that the unassaigned sources exist both in the well matched and poorly matched regions of Figure \ref{Fig:Photometry2}, suggesting once again that several of these could be overdensities of fainter sources, rather than false detections.

Fig. \ref{Fig:Photometry2} also shows that the proto-cluster candidates mostly lie near to the \textit{Planck} detection limits, with a median \textit{Planck} aperture flux of 886 mJy.
Only eight of our 21 candidate proto-clusters detected at 857 GHz have an 857 GHz flux density $> 1$ Jy. 
For the unassigned objects, 14 of 63 have \textit{Planck} 857 GHz flux densities $> 1$ Jy, and these brighter sources we often find are not well matched between \textit{Planck} and \textit{Herschel}; Only two of these unassigned sources have \textit{Herschel} aperture flux densities $> 1$ Jy, and none of the unassigned sources have a 857 GHz flux density $> 1$ Jy when summing detected \textit{Herschel} sources.
Given also that Fig. \ref{Fig:DistofFluxes} indicates the ERCSC, which appears to be best at detecting these proto-cluster candidates, is limited to sources with flux density $> 750$ mJy, it is possible that the candidates we are selecting here are the bright tail of the DSFG proto-cluster population, and there could be many more proto-clusters that lie below this limit. 


%We note that all 35 of the cirrus sources detected in the 857 GHz \textit{Planck} band have their sum of detected \textit{Herschel} source flux less than half of the \textit{Planck} flux.
%In total, 98 sources have this property.
%Of these 98, 51 are from either the G09 field or the HerS field, both of which are highly contaminated by galactic cirrus.
%The HerS catalogues also removed several local known galaxies from their catalogues \citep{Viero2014}, so they would not be included when summing the flux.
%Several of the bright local galaxies have summed \textit{Herschel} sources half that of the \textit{Planck} aperture flux.
%These are all known local galaxies, extended on arcminute scales and well beyond the point source assumption the \textit{Herschel} catalogues assume.
%the scale of the \textit{Planck} beam, with catalogue flux estimators fitting components of the source as opposed to the entire source, and therefore underestimating the total flux coming from these objects.
%However there are also 4 sources identified as candidate clusters which have a summed \textit{Herschel} flux less than half the \textit{Planck} aperture flux, 13 sources not identified with any source, 1 QSO and 1 star.
%This raises the interesting possibility that amongst these sources with low summed \textit{Herschel} fluxes, we could be detecting distant clusters which are picked up by the large beam of \textit{Planck}, but reduced during the background removal process of \textit{Herschel}.
%It is also possible that the remaining flux could be attributable to sources below the 25.4 mJy flux limit used here.
%Their low flux and potential partial removal during processing make confidently identifying such sources difficult.
%We therefore flag any source with a summed \textit{Herschel} flux is less than half the \textit{Planck} aperture flux as \textit{potentially} cirrus contaminated, but still allow for the possibility that it could be a protocluster comprised of faint \textit{Herschel} sources.

%\begin{figure}

%\centering
%\includegraphics[width=\linewidth]{Photometry_Number_Sources.png}
%\caption{The same as Figure \ref{Fig:Photometry}, but only showing diffuse sources, separated according to whether an individual diffuse\textit{Planck} source has more than average expected number of \textit{Herschel} detections (>8, Blue) or less than or equal to the avereage (<= 8, Red). \textbf{This can probably be discussed in the text, I don't think this figure adds too much}} 
%\label{Fig:Photometry2}

%\end{figure}



%\begin{figure}

%\centering
%\includegraphics[width=\linewidth]{SumToAperture_diffuseOnly.png}
%\caption{CAN PROBABLY JUST INCLUDE THE OTHER ONE AND PUT THIS ONE AS QUANTIFYABLE TEXT} 
%\label{Fig:Photometry2}

%\end{figure}






==> Paper_revised_postreferee (copy)/Introduction/Introduction.txt <==
The formation epoch of galaxy clusters remains a poorly constrained and understood component in galaxy formation and evolutionary theories. 
The masses and formation time of these structures in the early universe can not only place key constrains on cosmological theories and parameters \citep{Harrison2011}, but the elliptical galaxies in the cores of these massive clusters \citep{Kravatsov2012, Ma2015} are expected to go through an intense starburst phase at z $>$ 2, where a large portion of their stellar mass is rapidly built up over a timescale $< 1$ Gyr \citep{Eisenhardt2008, Hopkins2008, Petty2013, Granato2015}.
This starbursting phase  should be visible in the far-infrared (FIR) and sub-mm, where cool dust in the galaxies reemit absorbed UV photons.
At what point this takes place during the evolution of the cluster remains unknown, and the study and identification of clusters and proto-clusters at z $>$ 2 is important both for cosmology, and for understanding the evolutionary process within massive clusters and their members. 

However, few clusters or proto-clusters containing significant numbers of dusty star-bursting galaxies have been detected and confirmed at redshift z $> 2$ \citep{Daddi2009, Capak2011, Walter2012, Dannerbauer2014, Yuan2014, Casey2015}.
The rarity of proto-clusters, their large luminosity distance, and lack of an X-ray detectable intra-cluster medium or well formed red-sequence, makes traditional cluster selection techniques ineffective at selecting clusters in the earliest stage of their evolution.
The sub-mm, and to a lesser degree the FIR, also benefits from the negative k-correction, enabling reasonably easy identification of sources from redshift 2 to 8, at a fixed wavelength \citep{Blain2002, Casey2014}.

The dusty star forming galaxies (DSFGs), are thought to play a key role in the evolution of the massive ellipticals primarily seen today in the cores of local clusters \citep{Swinbank2006, Tacconi2008, Michalowski2009,  Stevens2010, Hickox2012, Casey2014, Toft2014, Simpson2014a, Dannerbauer2014, Ma2015, Wilkinson2016}.
The detection of a large number of physically associated DSFGs would be surprising, as the timescales on which they are expected to be sub-mm bright are only around 100 Myrs, so detecting several physically associated sources either implies some sort of large scale ($> 1$ Mpc) starburst triggering mechanism \citep[][]{Hung2016,  Oteo2017}, or that these sources are being externally re-fuelled, possibly by cosmic inflows \citep{Casey2016, Falgarone2017}.

However, several overdensities of sub-mm bright proto-clusters have already been discovered \citep[][]{Herranz2013, Ivison2013, Clements2014, Dannerbauer2014, Casey2016, MacKenzie2017,  Oteo2017, Oteo2017b}, some of which have spectroscopic redshifts and ALMA obsevations showing further sub-mm bright members \citep[][]{Ivison2013, Ivison2016,  Oteo2017}, implying that either a large scale triggering event ($>$10Mpc) ``activates'' the DSFGs simultaneously, or alternatively, that the duration of the starburst event is longer (0.5-0.7Gyrs) \citep{Granato2004, Lapi2011, Cai2013, Falgarone2017}.
Some evidence exists which suggests that the duty cycle of DSFGs in proto-clusters is indeed longer than those in the field \citep{Emonts2016, Dannerbauer2017}, with depletion timescales of several hundred Myrs.
Overall however, it is uncertain which of these scenarios is correct, and the discovery and study of further proto-clusters and their dusty components is needed, as measurements of the gas depletion timescale imply the former solution is correct, whereas the surface density of sub-mm bright proto-clusters implies the latter is correct.
Large field and all sky surveys in the sub-mm, such as \textit{Planck} \citep{Tauber2010, PlanckCollaboration2011} or \textit{Herschel} \citep{Pilbratt2010}, are ideal for selecting rare overdensities of DSFGs clustered together on the sky.

\citet{Negrello2005} studied the counts of extragalactic sources expected from low angular resolution surveys such as \textit{Planck}, and concluded that several luminous IR/sub-mm sources clustered on the scale of the instrument beam may appear as an unresolved or marginally resolved source.
The individual components that make up these sources could be chance projections along the line of sight, or physically associated.
Therefore many \textit{Planck} compact objects might resolve into high-$z$ clusters or proto-clusters of dusty sources when examined with a higher resolution instrument such as SPIRE \citep{Griffin2010} on the $\textit{Herschel}$ satellite.

\textit{Planck} has produced three catalogues of compact sources: The early release compact source catalogue \citep[ERCSC,][]{Ade2011}; The Planck catalogue of compact sources \citep[PCCS,][]{Ade2014}; and the second Planck catalogue of compact sources \citep[PCCS2,][]{PlanckCollaboration2015b}, based on 1.6, 2.6 and 5\footnote{For the highest frequency channels only.} full surveys of the sky.
In each catalogue, the compact \textit{Planck} sources were compiled into nine separate sub-catalogues, one for each \textit{Planck} channel, ranging from 30 to 857 GHz.
The beamsizes vary both between channel and between catalogues, but are generally around 4 to 5 arcminutes for the 217, 353, 545 and 857 GHz channels we use here, corresponding to 2 to 2.5 Mpc at $z=2$.
\textit{Herschel}-SPIRE's 350 $\mu$m band is matched to \textit{Planck}'s 857 GHz channel, while SPIRE's 500 $\mu$m channel has a similar wavelength and passband to \textit{Planck}'s 545 GHz band (500 $\mu$m against 550 $\mu$m).

\textit{Herschel} performed several wide surveys over large areas of the extragalactic sky. 
SPIRE operated at 250, 350 and 500 $\mu$m, with beam FWHMs of 17.9, 24.2, and 35.4 arcseconds respectively.\footnote{SPIRE Handbook,  Version 3.1, February 8, 2017, \url{http://herschel.esac.esa.int/Docs/SPIRE/spire_handbook.pdf} .}
The largest extragalactic surveys are the \textit{Herschel}-ATLAS \citep[H-ATLAS, 616 deg$^2$,][]{Eales2010}, the \textit{Herschel} multi-tiered extragalactic survey \citep[HerMES, including the HerMES large mode survey (HELMS), $\sim$ 370 deg$^2$, ][]{Oliver2010, Oliver2012} and the \textit{Herschel} Stripe 82 survey \citep[HerS, 79 deg$^2$, ][]{Viero2014}.
This provides over 1000 deg$^2$ of sky with approximate flux density 1$\sigma$ limits of 7-10 mJy in the three SPIRE bands.
By cross-matching the higher resolution \textit{Herschel} map with the catalogues of \textit{Planck} sources, the nature of all the \textit{Planck} compact sources in the \textit{Herschel} fields can be determined.

%These catalogues of \textit{Planck} compact sources have already been used for informing cosmological simulations \citep{Granato2015}, identifying bright sub-mm galaxies \citep{Canameras2015, Harrington2016}, constraining the Spectral Energy Distributions (SEDs) and physical properties of sub-mm galaxies \citep{Clemens2013, Chapman2015} and inferring statistical properties of particular galaxy populations \citep{planck2012, Negrello2013}.
Several authors have already found plausible high redshift clusters using the \textit{Planck} data \citep{Herranz2013, Clements2014, Baes2014, PlanckCollaboration2015c, PlanckCollaboration2015d}, with a variety of approaches. 
Both \citet{Herranz2013} and \citet{Clements2014} performed similar cross-matches between \textit{Herschel} and \textit{Planck} in order to search for clusters of DSFGs.
\citet{Herranz2013} used 134 deg$^{2}$ of preliminary H-ATLAS Phase 1 data and the ERCSC and discovered a redshift 3.26 candidate cluster/proto-cluster of sub-mm sources surrounding the lensed source H12-00 \citep{Fu2012, Clements2016}.
\citet{Clements2014} meanwhile, cross-matched the ERCSC with the HerMES survey, and found evidence for four further candidate proto-clusters of DSFGs, with each candidate proto-cluster having total SFRs > 1000M$_{\odot}$yr$^{-1}$.

Here we set out to investigate and characterise the nature of all the \textit{Planck} compact sources that fall within any of the major \textit{Herschel} fields, using H-ATLAS, HerMES and HerS with the aim of searching for further rare cluster/proto-cluster candidates and potentially other rare and unexpected sources.
{In general, since we are unable to confirm whether our detected clusters / proto-clusters contain a well developed intracluster medium, and since they generally span scales on the order of arcminutes, we will refer to them as proto-clusters rather than clusters unless otherwise stated. 
This is prudent given our uncertainties about the evolutionary state of these systems, but we do allow for the possibility that some of our proto-clusters are actually physically evolved clusters.
%In all cases however, the indication of a cluster has come from observing on-sky overdensities of DSFGs.
%These DSFGs are thought to play a key role in the evolution of the massive ellipticals primarily seen today in the cores of local clusters \citep{Swinbank2006, Tacconi2008, Michałowski2009,  Stevens2010, Hickox2012, Casey2014, Toft2014, Simpson2014a, Ma2015, Wilkinson2016}.

%First uncovered with deep sub-mm imaging with SCUBA \citep{Holland1999}, these far infrared (FIR) and sub-mm luminous DSFGs \citep{Smail1997, Hughes1998, Barger2000} have proved challenging to explain in models of galaxy formation and evolution \citep{Lapi2011, Bethermin2012,  Cai2013, Dowell2014}.
%Though optically faint, the brightest of these galaxies can have infrared luminosities (8-1000 $\mu$m) on the order of $ 10^{13} $L$_{\odot}$, making the brightest DSFGs some of the most luminous galaxies in the Universe \citep{Blain2004, Casey2014}.
%Their luminosity is thought to be powered by a brief ($\sim 100$ Myr) elevated period of obscured star-formation, with the bulk of the emitted UV light absorbed and re-radiated in the rest frame far-infrared around 100 $\mu$m by cool (20-50 K) dust \citep{Casey2014}.
%Owing to an extremely negative k-correction, these galaxies remain easily detectable in the sub-mm at high redshifts \citep{Farrah2002, Blain2002, Casey2014}.
%Based on the short gas depletion timescale of DSFGs \citep{Casey2016} and the apparent rapid buildup of the stellar populations of local cluster galaxies at z $\sim$ 3 \citep{Eisenhardt2008} (both around 0.1 Gyrs), the time during which these DSFGs are expected to be sub-mm bright is expected to be short. 
%As such, if DSFGs are triggered by only secular mechanisms, then overdensities of DSFG in the same structure are expected to be exceedingly rare.
%However, several overdensities of sub-mm bright protoclusters have already been discovered \citep[][Oteo et al. in preperation,  de Breuck et al. in preperation]{Herranz2013, Ivison2013, Clements2014, Ivison2016, Casey2016}, some of which have spectroscopic redshifts and ALMA obsevations showing further sub-mm bright members \citep[][, Oteo et al. in preperation, de Breuck et al. in preperation]{Ivison2013, Ivison2016}, implying that either a large scale triggering event ($>$10Mpc) ``activates'' the DSFGs simultaneously, or alternatively, that the duration of the starburst event is longer (0.5-0.7Gyrs) \citep{Granato2004, Lapi2011, Cai2013}.
%It is uncertain which of these scenarios is correct, and the discovery and study of further protoclusters and their dusty components is needed, as measurements of the gas depletion timescale imply the former solution is correct, whereas the surface density of sub-mm bright proto-clusters implies the latter is correct.

%Luminosity functions derived from observations of DSFGs at higher redshifts (z $>$ 2) (\citet{Barger2000, Chapman2005, Wardlow2011, Barger2012, Dowell2014, Asboth2016, Rowan-Robinson2016, Koprowski2017, Liu2017}, and references therin), suggest that the DSFGs can significantly contribute to the cosmic star formation rate density, though there is debate as to how significant this contribution is, especially at z $>$ 3 (See reviews by \citet{Lagache2005, Madau2014, Lutz2014, Casey2014}.


 %Follow up of H12-00 with SCUBA-2 has revealed nine reliable associated 850 $\mu$m souces within 220 arcseconds, compared to an expected 1.7 sources based on blank field number counts \citep{Clements2016}.
%Both \citet{Clements2014} and \citet{Herranz2013} additionally identified a number of local galaxies and galactic cirrus candidates within their analysis. 


%Previous attempts at doing this (as outlined above) have demonstrated the utility of all-sky surveys in the sub-mm to detect rare sources, and the planning of future sub-mm surveys \citep{DeZotti2015, DeZotti2016} benefit from these insights.

The rest of this paper is organised as follows: In Section \ref{Sec:Data}, we describe the data sets used in this paper.
In Section \ref{Sec:SelectionMethods} we outline the methodology used to cross-match with \textit{Herschel}, and present the matches we found between \textit{Planck} and \textit{Herschel}.
In Section \ref{Sec:Photometry} we verify the photometry of our sources from the \textit{Planck} and \textit{Herschel} observations.
In Section \ref{Sec:Colours} we examine the colours of the \textit{Planck}-detected sources, and discuss the likely nature of the reddest sources discovered, whilst in Section \ref{Sec:Clusters} we further characterise our candidate proto-clusters.
In Sections \ref{Sec:Discussion} and \ref{Sec:Conclusion} we discuss the implications of our findings and summarise our results. %We also note that throughout the paper, we make regular use of Poisson statistics, but for ease of understanding these Poisson probabilities are converted to and quoted using the corresponding $\sigma$ level associated with the Normal distribution.
Throughout this paper, we assume a standard cosmology, with $H_0 = 67.7$km s$^{-1}$ Mpc$^{-1}$, $\Omega_M = 0.3$ and $\Omega_{\Lambda} = 0.7$.



==> SelectionMethods/SelectionMethods.txt <==
\label{Sec:SelectionMethods}

%\OUR key science question is What Sources Does Planck Detect?
%\Our Herschel observations limit us to the 350um and 500um bands.
%\The Planck beam is 4.3 arcminutes, so we're looking for sources compact on this scale
%\These sources include LIST


At 857 and 545 GHz, the \textit{Planck} beam physically corresponds to a size of a few hundred kpc at a redshift of 0.1, and around 2.5 Mpc at redshifts 1 to 3.
Therefore, most sources will not be resolved in the \textit{Planck} maps, since only local (z $\ll$ 1) extragalactic sources, extended cirrus, or galaxy clusters larger than 2.5 Mpc could have emission extended on larger angular scales.
By visually inspecting the \textit{Herschel} maps at the positions of the \textit{Planck} sources, the nature of the \textit{Planck} sources in these regions can be studied. 



\begin{figure}
   \centering
   \includegraphics[width=\linewidth]{DistofFluxes.png}
   \caption{Aperture flux distribution of \textit{Planck} sources that lie in one of our \textit{Herschel} fields from the ERCSC (Blue) , PCCS1 (Green) and  PCCS2 (Red).} 
        \label{Fig:DistofFluxes}
\end{figure}

%In Figure \ref{Fig:Cirrus100} we plot the sub-mm SED of a number of sources which could have total fluxes greater than the completeness limit of the \textit{Planck} catalogues at 857 GHz. 
%Local galaxies remain compact and reasonably bright well into the mid and near infrared, and will likely have been detected previously in other optical/IR surveys.
%\textbf{What about cool clumps of dust in the local universe? Is this a possibility?}
%Cirrus sources can be easily distinguished from other sources by their extended diffuse bright emission at $\sim$ 100 $\mu$m as well as 350 $\mu$m but little to no emission in the optical.
%High-z individual sources, whether AGN (not shown here) or dusty starbursts, will be faint at 100 $\mu$m. 
%However, whereas the QSOs and lensed sources will still not be resolved by \textit{Herschel}, clusters of dusty starbursts, whether physical or not, should resolve into multiple discrete point sources.
%Using \textit{Herschel} to provide spatial information, and IRIS to provide 100 $\mu$m emission, we can therefore quickly differentiate between local and high-z sources, as well as compact or extended sources.

%\begin{figure}
%   \centering
%   \includegraphics[width=\linewidth]{SEDs.png}
%  \caption{The sub-mm Spectral Energy Distriibutions of the several source types we expect to find in the \textit{Planck} catalogues. galactic cirrus (Purple), local starbursts (Red), high-z starbursts (Green), and clusters of high-z galaxies (Blue).The cluster in this case is non-physical, with an overdensity stretching from z = 2-4, and a constant dust temperature.  Fluxes have been normalised to 1 at 350 $\mu$m, demonstrating how we expect the SEDs to vary in other wavelengths.} 
%\label{Fig:Cirrus100}
%\end{figure}

%We first cross-match each \textit{Planck} catalogue with its corresponding \textit{Herschel} catalogue taken from large field surveys.
%Using a combination of visual inspection of the \textit{Herschel} maps and examinination of the IRIS 100 $\mu$m maps \cite{MivilleDeschenes2005}, we conservatively identify any diffuse sources with extended fillamentry emission as likely cirrus candidates.

%\textbf{Is this correct? Should you do the photometry first?, Might be worth killing this paragraph and going straight to the photometry before you start assigning labels. Cirrus can be probably assessed relatively quickly though.}
%Our method employs the following steps.
%i) Cross-match each \textit{Planck} catalogue with its corresponding \textit{Herschel} catalogue taken from large field surveys.
%ii) Visually inspect each source in the \textit{Herschel} to look for a bright single source, or extended diffuse emission from either galactic cirrus or multiple compact sources.
%iii) Cross-match each \textit{Planck} source position with the Nasa Extragalactic Database (NED) to search for low redshift galaxies or QSO/Blazars. 
%iv) Examine the IRAS 100 $\mu$m maps at each \textit{Planck} source position to search for evidence of emission from galactic cirrus.

%This will reliably select local galaxies, galactic cirrus, AGN and singular high-z dusty galaxies from the PCCS. 
%A single high-z dusty starburst with a flux $>$ 100 mJy is highly likely to be lensed, owing to the steep number counts associated with dusty star forming galaxies (see figure WHAT from WHERE?).
%Disentangling a line of sight cluster from a physical cluster is more difficult owing to the similar SED's both objects. 

%This last possibility, that the \textit{Planck} catalogue could select clusters of high-z dusty starbursts warrants further discussion. 
%This selection should be complete for clusters selected from the \textit{Planck} catalogues, as we impose no colour or flux cut to the catalogue itself.
%\citet{PlanckCollaboration2015c}, searching directly on the \textit{Planck} maps, discovered a total of 2,151 high-z starbursting cluster candidates by selecting sources with spectral energy distributions peaking around 545 GHz.
%However, the catalogue itself will have some limitations when it comes to selecting generic clusters of far-infrared luminous sources.
%Firstly, recent models and simulations from \citet{Granato2015} predict that the approximate 350 $\mu$m flux of clusters at z $\sim 1$ with dust-emission powered by star formation is of the order $\sim$100 mJy, with few cases reaching S$_{350} > $ 300 mJy.
%This is well below the 90\% completeness limit for any of the catalogues, and could result in detections only in the cleanest parts of the sky.
%This method is also limited to groups of starburst galaxies clustered together on the \textit{Planck} beam of 4.3 arcminutes or less; large protoclusters extended on 10 - 30 arcminute scales as recently suggested by \citet{Casey2016} or seen in the \citep{Dey2016} z $= 3.7$ protocluster could be resolved by \textit{Planck} and therefore missed by compact source selection.



\subsection{Creation of the \textit{Planck}-\textit{Herschel} catalogue}

\label{Sec:Catalogue}

As different detection pipelines used in the creation of the ERCSC, PCCS and PCCS2 could be sensitive to different source populations, we include all three as part of our analysis.
We crossmatch each \textit{Planck} catalogue with the 17 catalogues of \textit{Herschel} sources.
We use a search radius equal to the \textit{Planck} FWHM at 857 GHz in the PCCS2, which used the most up to date calibration and beam information (4.63 arcminutes).
We varied this search radius between 4.00 and 5.00 arcminutes to check for consistency, as the \textit{Planck} beam FWHM varies not only with channel, but also with \textit{Planck} catalogue, typically between 4.2 and 4.8 arcminutes.
With the exception of some minor changes in the number of \textit{Herschel} sources detected in each \textit{Planck} source, our conclusions remained consistent. 
The \textit{Herschel} source density is high enough that there are always multiple \textit{Herschel} sources per \textit{Planck} beam, typically $> 10$.
For the 857 GHz - 350 $\mu$m match, there are 160 \textit{Planck} sources in the \textit{Herschel} fields from the ERCSC, 229 from the PCCS1 and 168 from the PCCS2.
The 545 GHz - 500 $\mu$m match finds 50 \textit{Planck} sources from the ERCSC, 99 from the PCCS1 and 60 from the PCCS2. 

In Fig. \ref{Fig:DistofFluxes}, we plot the aperture flux values for our \textit{Planck} sources.
While the PCCS and PCCS2 appear to be similar in terms of their flux distribution, the ERCSC distribution is skewed towards higher flux values. 
The ERCSC, using \textit{SExtractor}, requires isolated, bright, connected pixels in order to flag a detection, with the minimum flux found for the whole ERCSC being 655 mJy at 857 GHz.
The PCCS and PCCS2, on the other hand, require a single local peak in the \textit{Planck} map after convolution with the filter, and so can contain $>5\sigma$ sources with aperture fluxes as low as 69 mJy in our catalogue.
However, for bright sources detected in all three catalogues, the distributions should be similar, and above an aperture flux of $\sim$ 750 mJy, we find a much better match between the source flux densities.

%\textbf{Several comments regarding the KS tests, have a look into changing this}
%Since different pipelines were used in the creations of these catalogues, we checked that the distributions of aperture fluxes from the three catalogues are comparable using a 2 sample Kolmogorov-Smirnov (KS) test.
%We find that the distribution of aperture fluxes from the PCCS1 and PCCS2 agree well with each other, with p-values that they are both drawn from the same distribution of 0.45. 
%For the ERCSC-PCCS1 and ERCSC-PCCS2 however, this value is $2\times 10^{-9}$ and $1.6\times 10^{-14}$ respectively, indicating that it is highly unlikely these sources are drawn from the same underlying distribution.
%In figure \ref{Fig:DistofFluxes}, we plot the aperture flux distribution from the ERCSC, PCCS1 and PCCS2, and it can be clearly seen that the ERCSC (blue line) is drawn from a different distribution compared to the PCCS1 or PCCS2. 


%find p values of 0.008, 0.08, and 0.45 for the ERCSC-PCCS1, ERCSC-PCCS2 and PCCS1-PCCS2 KS tests.
%This suggests, accepting some tension between the ERCSC and PCCS1, they are sampling the same population above 750 mJy.


Cross-matching the three versions of the catalogues together to find the total number of \textit{Planck} compact sources detected in at least one of the three catalogues, we find 313 \textit{Planck} sources in the \textit{Herschel} fields from the 857 GHz band and 118 unique \textit{Planck} sources from the 545 GHz band.
Combining these two catalogues together to search for unique objects, we find a total of 354 sources detected across 808.4 deg$^2$

%In which catalogues a source is detected in is a non-trivial combination the three detection pipelines, but broadly those sources detected only in the ERCSC are more extended sources, whereas those sources detected only in the PCCS1 or 2 have low SNR detections.



%\begin{table}
%\centering
%\caption{The number of sources detected across all three catalogues}
%\label{Table:SourceIdentifier}
%\input{Table_SourceIdentifier}
%\end{table}

We also create a catalogue of \textit{Herschel} sources that fall within 4.63 arcminutes of each \textit{Planck} source.
We created two uniform catalogues of \textit{Herschel} sources for the 857 GHz and 545 GHz data by selecting \textit{Herschel} sources using a minimum flux density limit of 25.4 mJy at 250, 350 or 500 $\mu$m (i.e. a source must be at least 25.4 mJy in one of the three SPIRE bands).
This is approximately 3 times the highest median total error seen in any of the \textit{Herschel} fields.
This results in 3,709 individual sources with S$_{350} >$ 25.4 mJy ($\gtrsim 3 \sigma$) that lie within 4.63 arcminutes of a \textit{Planck} 736 GHz source, and 693 \textit{Herschel} sources with S$_{500} >$ 25.4 mJy that lie within 4.63 arcminutes of a \textit{Planck} 545 GHz source.

Finally, we cross-matched our catalogue of unique compact \textit{Planck} objects with the \textit{Planck} Sunyaev-Zel'dovich Galaxy Cluster Catalogue \citep{PlanckCollaboration2015a}, the \textit{Planck} Galactic cold clump catalogue \citep{PlanckCollaboration2015e}, and the \textit{Planck} High Z catalogue \citep[PHZ, ][]{PlanckCollaboration2015c}.
We found no matches with the SZ catalogue, a single match with the Galactic cold cores catalogue, PLCKERC857 G339.76-85.56, and four matches in the PHZ, PCCS1 545 G160.59-56.75, PCCS1 545 G084.81+46.34, PLCKERC545 G007.56-64.14 and PCCS1 545 G012.89-66.24.

\subsection{The nature of the \textit{Planck} sources}

\label{Sec:Ancil}

%WISE
%SPITZER
%SZ
%IRIS


%In this section, we explore plausible cross-identifications to sources responsible for the \textit{Planck} flux.
%We also examine the fractional makeup of our catalogue, estimating roughly what percentage of \textit{Planck} $|b| > 40^o$ sources are galactic cirrus, local galaxies ect.
%In all cases we also visually inspect each source to check our identifications.

%\subsection{NED}
\label{Sec:Cross}

We visually inspected each source in the \textit{Herschel} 350 $\mu$m maps at the position of the \textit{Planck} objects, to identify the nature of each \textit{Planck} source.
A summary of our results is presented in Table \ref{Table:Id}, a full table of identifications is available in Appendix \ref{Sec:Apen}, and images of the 324 that lie on the maps and away from the edge are available in Appendix \ref{Sec:Im}.
%In this section we outline our identification process and the criteria we use to determine the nature of the \textit{Planck} sources.

Most local ( z $\ll$ 1 ) galaxies can be identified by their bright, point source or extended emission in the \textit{Herschel} maps.
Cross-matching these with the NASA Extragalactic Database (NED) identifies 192 local galaxies, two QSOs and eight lens candidates that have known H-ATLAS identifications.
Four times, single bright sources with S$_{350} > 50$ mJy are found to have no optical or other known counterparts in NED or elsewhere.
These we assign as additional lens candidates, though these could also easily be examples of hyper luminous infrared galaxies, with L$_{fir}> 10^{13}L_\odot$, and are note necessarily lensed
Sources were also cross-matched with SIMBAD \citep{Wenger2000}, and three stars were identified this way.
Fourteen of the \textit{Planck} sources lie just outside the map coverage, and these are included in Table \ref{Table:Id} but not considered further.

For the remaining 131 sources, as well as examining the \textit{Herschel} maps, we examined the Improved Reprocessing of the IRAS Survey \citep[IRIS][]{MivilleDeschenes2005} maps at the positions of the \textit{Planck} sources to search for bright emission at 100 $\mu$m, which will be present for Galactic cirrus but not for proto-clusters of DSFGs at redshifts $\gtrsim 1$.
\textit{Planck} objects with structures in the 100 $\mu$m map were conservatively catagorised as Galactic cirrus, 43 in total.
This left 88 regions without an identification.

To search for proto-clusters amongst these 88, we counted the number of 250, 350 and 500 $\mu$m sources with fluxes $>$ 25.4 mJy that lie within 4.63 arcminutes of the \textit{Planck} position, with the flux limit chosen to compare to published number counts.
Assuming our sources are Poisson distributed, number counts from \citet{Clements2010} and \citet{Valiante2016} suggest that the expected number of 250, 350 and 500 $\mu$m sources are 16.5 $\pm $ 4.1, 9.1 $\pm$ 3.0 and 2.7 $\pm$ 1.7 per \textit{Planck} beam.
Any objects that show a 3$\sigma$ overdensity in any of the three SPIRE bands (at least 31, 19 or 9 sources\footnote{Using Poisson statistics} in the 250, 350 or 500 $\mu$m bands, respectively) are classed as candidate proto-clusters of galaxies, 27 in total are found in this way.
These over-densities are not necessarily physical associated proto-clusters, as they could also be line of sight effects of unrelated sources, multiple clusters / proto-clusters along the same line of sight \citep{Flores-Cacho2016, Negrello2017}, or they might be explained by differences in the actual distributions of the number of \textit{Herschel} sources in the tail of the distribution compared to Poisson.
The assumption of Poisson oversimplifies the complex distribution of galaxies, so in order to justify our assumption, we simulate 10,000 \textit{Planck} beams (circles of radius 4.63 arcminutes) at random positions on the NGP 350 $\mu$m map, and count the number of \textit{Herschel} sources with $S_{350} > 25.4$ mJy.
We then and compare this to our Poisson assumption that 19 or more sources indicates an overdensity.
Only 16 of 10,000 of the random positions contain at least 19 \textit{Herschel} sources with $S_{350} > 25.4$ mJy, with an average of $8.8 \pm 2.9$ per \textit{Planck} beam, in good agreement with the estimates from \citet{Valiante2016}.
Interpreting the 16 out of 10,000 as a probability, and converting this to an equivalent $\sigma$ value in the normal distribution, this corresponds to a $2.94\sigma$ overdensity, in excellent agreement with our choice of assuming these sources are Poisson distributed.
We find similar results for the 250 and 500 $\mu$m bands.
Therefore, these 27 \textit{Planck} sources are clearly overdense in \textit{Herschel} sources, and we assign them as candidate proto-clusters, though we retain the possibility that these are line of sight effects or multiple clusters / proto-clusters along the line of sight remains.
%Some of the lower strength over-densities could also be explained by fluctuations in the number counts, but examples such as PCCS1 857 G238.20+42.27 in the COSMOS field (with a 4.7$\sigma$ overdensity of 350 $\mu$m sources) or PLCKERC857 G149.81+50.11 in the Lockman field ( with a 6$\sigma$ overdensity ) are harder to explain using Poisson statistics.
The remaining 61 sources in our maps remain unclassified, as we cannot reliably determine their nature.
We thus have a total of 340 unique \textit{Planck} compact sources across both the 857 GHz and 545 GHz bands, including local galaxies, galactic cirrus, proto-cluster candidates, lensed sources, stars, QSO's and sources we were unable to assign a classification.
%Examples of some of our sources with different classifications are shown in Figure \ref{Fig:Examples} \textbf{ To be changed, will include pictures of all 340...somehow}.



%\begin{figure*}

%   \centering
%   \includegraphics[width=0.8\linewidth]{ExamplesNew.png}
%   \caption{ \textbf{To be redone} Examples of the \textit{Herschel} 350 $\mu$m map for the four most populous source types found when visually inspecting a \textit{Planck} source. Galactic cirrus (In the G09 Field, Top Left), Local Galaxies (NGC 0289, Top Right), overdensities of \textit{Herschel} sources (In the SGP, Bottom Left), and where no reasonable source was found (SGP, Bottom Right). The white circle approximates the size of the \textit{Planck} 857 GHz beam.} 
%\label{Fig:Examples}

%\end{figure*}

\begin{table}
\centering
\caption{Identifications of all the \textit{Planck} objects that fall within one of the \textit{Herschel} survey fields under consideration here.}
\label{Table:Id}
\begin{tabular}{l|lll}
\toprule
Type & 857 GHz & 545 GHz & Unique \\
\midrule
Local galaxies & 187 & 54 & 192\\
Galactic cirrus & 37 & 18 & 43 \\
Proto-cluster candidates & 21 & 10 & 27\\
Lensed sources & 12 & 2 & 12 \\
Stars & 3 & 2 & 3\\
QSOs & 2 & 1 & 2\\
Off Map & 13 & 3 & 14 \\
No Assignment Given & 38 & 28 & 61 \\
\midrule
Total & 313 & 118 & 354 \\
\bottomrule
\end{tabular}
\end{table}

\subsection{Properties of our catalogues}

\subsubsection{Nature of the unassaigned sources}

We cannot reliably assign a catagory for several of our sources.
These could be false detections by \textit{Planck} or a series of fainter sources which we do not detect in \textit{Herschel}.
Significant differences at low S/N were seen from preliminary versions of the catalogues, which were created from preliminary versions of the \textit{Planck} maps. (D. Harrison, private communication).
Keeping the parameters for the \textit{Planck} catalogue creation the same, sources near the detection threshold would appear / disappear, depending on the preliminary version of the map used in the creation of the \textit{Planck} catalogue. 
For sources detected at a high S/N, this was very rare, whilst for sources near the detection thresholds, this was more common.

In our catalogue, for sources not assigned a counterpart, the median detection level in the PCCS and PCCS2 is 5.4 $\pm$ 0.5$\sigma$, near the detection threshold of 5$\sigma$ (for our proto-clusters, this is similar at 5.4 $\pm$ 0.3$\sigma$).%, indicating that the bulk of these sources are at the lower ends of the detection limits for the catalogues. %Given the significant differences seen in the preliminary versions of the catalogues, some of these sources might be false detections.
However, ten of the 65 are detected in multiple catalogues (six of these were detected in both the ERCSC and either the PCCS or PCCS2, thus using different detection methods).
This is unlikely if these ten sources are false detections.
Of these ten, five have colours that would be selected as a high redshift candidate by the Planck High Z collaboration (PHZ) in their analysis of candidate high-$z$ sources in \textit{Planck} \citep{PlanckCollaboration2015c}.
This could indicate an overdensity of red compact sources, too faint to be included in our analysis.
This conclusion was also hinted at when varying our search radius between 4.00 and 5.00 arcminutes; several of our unassigned sources became classified as candidate proto-clusters, and several candidate proto-clusters became unassigned.
In all cases we found roughly 30 candidate proto-clusters, with the exact number depending both on our choice of search radius, and flux density limit.
It is therefore likely that some of the unassigned sources are proto-clusters of DSFGs, but for the specific values we have chosen they do not pass our threshold test.

\begin{figure}
   \centering
   \includegraphics[width=\linewidth]{CountsHerschelSources.png}
   \caption{Log of the dispersion at 350 $\mu$m for the \textit{Herschel} sources contained within a \textit{Planck} object in the 857 (Red) and the 545 (Blue) GHz catalogues. The vertical black dashed line indicates the selected division between ``diffuse'' and ``dominated" sources. In grey is the result from taking 1,000 random positions in the NGP field, showing very few sources in the ``dominated'' region.} 
\label{Fig:CountsHerschel}
\end{figure}


\subsubsection{Diffuse and Dominated Sources}
\label{Sec:DifandDom}

%Several groups have found that that a number of \textit{Planck} sources can be diffuse in nature, either composed of multiple distinct sources as in a cluster, or simply through extended Galactic cirrus \citep{Negrello2005, Herranz2013, Clements2014, Baes2014, PlanckCollaboration2015c}.
%As we are searching for clusters that are compact on the scale of the \textit{Planck} beam, it is informative to examine how many of the \textit{Planck} sources are actually extended when examined at the resolution of \textit{Herschel}.

%A small standard deviation on the other hand implies a narrower distribution in the fluxes, and points towards a source that is diffuse in nature rather than dominated by a single point source.

Given we are searching for proto-clusters, we take all the \textit{Herschel} sources associated with a \textit{Planck} 857 GHz object, and calculate the standard deviation of their \textit{Herschel} S$_{350}$ flux densities, $\sigma_{350}$.
A large value of $\sigma_{350}$ is likely due to singular bright sources, whereas a small value indicates either of multiple distinct sources as in a proto-cluster, or simply extended Galactic cirrus.
We do the same for the 545 GHz \textit{Planck} sources and the \textit{Herschel} S$_{500}$ flux densities, $\sigma_{500}$.
We show these in Fig. \ref{Fig:CountsHerschel} for all 342 \textit{Planck} objects, as well as the result when taking 1000 random positions, and calculating the Log $\sigma_{350}$ in each case as a comparison.
Any source with fewer than two \textit{Herschel} sources is not included in our analysis.
There are 28 sources with 2,3 or 4 associated 350 $\mu$m detections, so the vast majority have reasonable samples from which to calculate $\sigma_{350}$.
The distribution appears bi-modal, with two distinct regions below and above Log$_{10}$($\sigma) \approx $ 1.65.
This bi-modality is not seen when examining 1,000 random positions. 
We designate these two regions as ``diffuse'' (Log$_{10}$($\sigma) < $ 1.65) and ``dominated''  (Log$_{10}$($\sigma) > $ 1.65), indicating that flux from these sources appears to be from extended diffuse / multiple faint source emission or dominated by a single source respectively.
%\textbf{Here we might want to point to the images of the sources (which will be in the final versions) as a verification}.


For the 857 GHz \textit{Planck} sources, of the 299 sources not near the edge and with more than 1 associated \textit{Herschel} sources, 155 sources are identified as ``Dominated'' and 144 identified as "Diffuse".
In the 545 GHz catalogue, of the 109 sources not near the edge and with more than 1 associated \textit{Herschel} sources, 44 are ``Dominated'' and 65 are ``Diffuse''.
Overall this resulted in 159 unique ``dominated'' sources and 186 unique ``diffuse'' sources, with 9 sources having only 1 counterpart or lying near the edge of the \textit{Herschel} map.
All the cirrus sources, all the proto-cluster candidates and all but one of the not assigned sources are identified as being ``diffuse''. %The two exceptions are due to only one or two \textit{Herschel} sources being detected in these regions respectively.
The other 156 ``dominated'' sources are all identified with local galaxies, lensed candidates, the QSO or stars. 
Of the 186 total diffuse sources, 41 are associated with local galaxies, usually because of extended emission or several bright neighbours.
We also find that four of the lens sources are diffuse, though they lie on the border between diffuse and dominated.




\begin{figure}
   \centering
   \includegraphics[width=\linewidth]{ContributionHerschelSources.png}
   \caption{Fractional contribution of the brightest \textit{Herschel} source in each \textit{Planck} source to the total \textit{Herschel} 350 $\mu$m flux density from all the sources associated with each \textit{Planck} object. ``diffuse'' sources (red) and "dominated" sources (blue) are plotted separately.} 
\label{Fig:ContribHerschel}
\end{figure}

%Separately, we search for evidence of bi-modality in the flux distribution by examining the fractional contribution each \textit{Herschel} source makes to the total \textit{Planck} aperture flux.
In Figure \ref{Fig:ContribHerschel} we plot the distribution of the fractional contribution from the brightest 350 $\mu$m \textit{Herschel} source to each \textit{Planck} 857 GHz source, divided by whether a \textit{Planck} source is ``diffuse'' or ``dominated''. %We also divide up this distribution into those sources that are "dominated" and those that are "diffuse", using the definition based on $\sigma_{350}$ as given above.%For our 301 857 GHz \textit{Planck} objects with more than one detected \textit{Herschel} source, 187 have their brightest source contribute less than 50\% of the flux, while around a third (96) have their brightest source contribute less than 20\% to the total flux.
This independently shows that our intuitive explanation for the division seen in the $\sigma_{350}$ seems to be the correct one; ``dominated'' objects tend to have one bright source dominating the flux whereas the ``diffuse'' objects individually have a relatively low contribution to the total flux.
A similar relationship is seen in the 545 GHz data.

The clear divide in both Fig. \ref{Fig:CountsHerschel}  and Fig. \ref{Fig:ContribHerschel} indicate that only around 60\% of the \textit{Planck} compact sources are actually compact on scales reasonably smaller than the \textit{Planck} beam.
Both figures also show that the \textit{Planck} maps are well suited for detecting extended emission from sources such as proto-clusters of DSFGs.

\subsubsection{Variations between the ERCSC, PCCS and PCCS2}
The key difference between the \textit{Planck} compact source catalogues is the use of $SExtractor$ for the ERCSC and a Mexican-hat wavelet for the detection pipeline in the PCCS and PCCS2.
This latter approach was designed to suppress emission on large scales, in order to reduce cirrus contamination in the catalogues, and simulations of its effectiveness were run on point sources \citep{Lopez-Caniego2006}.
However, its effect on extended, non-cirrus sources is unclear.

\begin{table}
\centering
\caption{Fractional make up of the three \textit{Planck} catalogues of compact sources at 857 GHz}
\begin{tabular}{l|lll}
\toprule
Source Type & ERCSC [\%] & PCCS1[\%] & PCCS2[\%] \\
\midrule
Local Galaxies & 56.0 & 61.0 & 80.0 \\
Galactic Cirrus & 16.7 & 8.8 & 5.0\\
Cluster Candidates & 9.5 & 4.6 & 1.1 \\
No Assignment Given & 11.9 & 16.1 & 5.6\\
Lenses & 1.2 & 3.8 & 3.3 \\
QSO & 0.0 & 0.8 & 0.5 \\
Stars & 0.6 & 1.1 & 1.7 \\
\bottomrule
\label{Table:Frac}
\end{tabular}
\end{table}

In Table \ref{Table:Frac}, we provide the fractional composition of each 857 GHz catalogue.
Though from the ERCSC to the PCCS2, the cirrus contamination of the catalogues has reduced from 16.7\% to 5.0\%, the fraction of proto-cluster candidates has been also reduced from 9.5\%  to 1.1\%. 
Put another way, the fraction of ``diffuse'' sources has decreased from $\sim$ 47\% in the ERCSC to 28\% in the PCCS2.
Though these proto-cluster candidates may not be real, may be line of sight effects, or potentially cirrus contamination, recent work has shown that several of these candidates are consistent with their being clusters in formation at z $\sim2$ \citep[][Cheng et al. in preparation]{Herranz2013, Clements2014, Clements2016}.
The inclusion of the Mexican-hat wavelet for source detection potentially suppresses the detection of these proto-cluster candidates, as the Bootes, EGS, Lockman and CDFS proto-cluster candidates revealed by \citet{Clements2014} do not appear in the PCCS1 or PCCS2.
%Table \ref{Table:Frac} clearly also indicates that the later versions of the catalogue, which include the Mexican-hat wavelet filter as well as additional Galactic cirrus masks, reduce the detection of these more extended sources.



%REMOVED DURING FINAL CHANGES
%However, the PCCS and PCCS2 do still detect 12 of the 30 cluster candidates that the ERCSC does not.
%There is tentative evidence that the average \textit{Planck} aperture flux PCCS or PCCS2 detected candidate clusters is lower than for the ERCSC, with means of 0.7 $\pm$ 0.2 Jy for the PCCS and PCCS2 detected candidate clusters and 1.1 $\pm$ 0.3 mJy for candidate clusters detected from the ERCSC.
%The PCCS and PCCS2 pipelines also detect several sources that the ERCSC does not, including the z = 2.553 lensed Hyper Luminious Infrared Galaxy (HLIRG) HERS1 (PCCS1 857 G160.59-56.74, \citet{Geach2015}), and the QSO LBQS 0106+0119 (PCCS1 857 G131.83-60.95, \citet{Sandage1965}).


%\begin{figure}

%   \centering
%   \includegraphics[width=\linewidth]{fluxdist2.png}
%   \caption{(Red Circles) The binned median \textit{Planck} aperture flux for the PCCS as a function of galactic latitude. Bin sizes are in steps of 5$^o$. (Blue Dashed) The median \textit{Planck} aperture flux for our sub-sample of sources that lie in \textit{Herschel} survey fields. } 
%\label{Fig:FluxDistSky}

%\end{figure}
%REMOVED DURING COMMENTING PHASE, IS IT RELEVANT?
%\textbf{Lots of folk confused by this section, might want to re-word. NOTE TO DAVE: In fact, I really don't think this section is relevant anymore, seeing as i'm specifically focusing on the clusters now rather than the nature of all the \textit{Planck} sources}
%To assess whether the \textit{Planck} sources that lie in \textit{Herschel} survey fields are a fair representative of all \textit{Planck} compact sources, we here compare the aperture flux distribution of our sub-sample to the aperture flux distribution of the entire catalogue.
%We find the distribution of all PCCS sources has much larger variance than our sub-sample taken from only the \textit{Herschel} survey fields, with a median aperture flux value of 15Jy and interquartile range of 60Jy, compared to our sample median of 1Jy with interquartile range of $\sim$1Jy.
%In Figure \ref{Fig:FluxDistSky}, we plot the median aperture flux of PCCS1 sources as a function of galactic latitude, binned into 5$^o$ bins, and compare it to the median aperture flux for our sub-sample from the PCCS. 
%We find the median binned PCCS aperture flux remains roughly constant at |b| $>$ 40$^o$, and below this the catalogues are likely sampling galactic sources.
%Most of the \textit{Herschel} surveys fields have $|b| > 40^o$, the only exceptions being G09 at $\sim$30$^o$ and FLS at $\sim$35$^o$, 
%Thus, our results here on the nature of the \textit{Planck} sources are likely only applicable to sources in the PCCS1 857 GHz and 545 GHz catalogues that are at a high galactic latitude.
%Similar results to this were found when comparing to the ERCSC.
%The PCCS2 masks out regions where source detection is considered unreliable due to filamentary Galactic cirrus emission into a separate catalogue; we find the aperture flux distributions of all of the PCCS2 extra-galactic sources and our \textit{Herschel} sample agree well at all galactic latitudes. 



%\subsubsection{Expected Number Counts}

%Several recent papers have used the \textit{Planck} catalogues to search for over-densities of z $>$ 2 \textit{Herschel} sources, suggestive of a cluster or proto-cluster of galaxies \citep{Clements2014, PlanckCollaboration2015c}.
%We can examine our catalogue of \textit{Herschel} sources to search for evidence of this.

%We randomly sampled 1,000 positions in the COSMOS field and counted the number of 350 $\mu$m sources with S$_{350} > 25.4$ mJy that would fall within 1 \textit{Planck} beam of this position. 
%We also counted the number of \textit{Herschel} sources that were associated with each of our \textit{Planck} sources.
%If the \textit{Planck} sources sample random positions on the sky, we expect these two samples to match.
%We plot these in Figure \ref{Fig:NumCounts}, and repeat our analysis with other survey fields to check for consistency.
%The expected number of 350 $\mu$m sources per \textit{Planck} beam with S$_{350} >$ 25.4 mJy for our 1,000 random samples is 8.0 $\pm$ 3.5.
%This is in excellent agreement with published values of number counts, which expect $8.0\pm2.8$ sources per \textit{Planck} beam \citep{Clements2010, Valiante2016}.
%Our \textit{Planck} sources however, have a strong tail compared to the random fields, with 27 out of 311 (8.7\%) containing more than 18 \textit{Herschel} sources.
%If the \textit{Herschel} sources were Poisson distributed, we would only expected $\sim$ 0.42 out of our 311 \textit{Planck} sources to contain more than 18 \textit{Herschel} sources.
%Of these 27, 22 have a $Log_{10} (\sigma_{350}) < 1.65$, indicative of diffuse sources, and all but three have a maximum fractional contribution of less than 15\%.
%Examining the \textit{Herschel} maps directly (See Figure \ref{Fig:Examples}), 11 of these appear to be highly extended local galaxies, 3 appear to be cirrus structures, 1 is associated with a lens candidate and 12 appear to be actual over-densities of \textit{Herschel} point sources, and include 3 of the 4 proto-cluster candidates identified by \citet{Clements2014}.


%\begin{figure}

%   \centering
%   \includegraphics[width=\linewidth]{HistNumCounts.png}
%   \caption{Histograms of the number of \textit{Herschel} sources per \textit{Planck} beam for: (\textit{Blue}) The expected number counts, derived from 1,000 randomly sampled positions in the COSMOS field. (\textit{Green}) The 311 857 GHz \textit{Planck} sources under consideration here. Medians and standard deviations of the distributions are given in the legends.} 
%\label{Fig:NumCounts}

%\end{figure}





%To secure a likely cross-match for our \textit{Planck} source, we cross match all 3,364 \textit{Herschel} 350 $\mu$m and and 694 500 $\mu$m detected sources with the Nasa Extragalactic Database, using a radius equal to the SPIRE beam at 350 and 500 $\mu$m beams, approximately 25 and 35 arcseconds respectively. 
%We use the \textit{Herschel} detections as opposed to the \textit{Planck} detections, because although many \textit{Planck} sources could contain relatively local galaxies, not all are sub-mm bright, and would not significantly contribute to the 857 GHz/350 $\mu$m flux.
%To search for local galaxies, we initially exclude galaxies from the Sloan Digital Sky Survey (SDSS) and Spitzer Deep, Wide-Field Survey (SDWFS) and , the ESO-Spitzer Imaging extragalactic Survey (ESIS) unless they have an alternative name, e.g. NGC/UGC, as these surveys are relatively deep and, owing to the large SPIRE beamsize, it is difficult to say with certainty counterpart to our \textit{Herschel} source.

%Once our initial local galaxy selection process is complete, we also manually cross-matched the 30 \textit{Herschel} sources with S$_{500} > 100$ mJy that have not been associated with a local galaxy. 
%This has typically been used to search for lens candidates, as the slope of the number counts of sub-mm sources is expected to be steep before this (\citet{Gonzales-Nuevo2012}, Negrello et al, in prep), and so it likely to identify any sources that are highly sub-mm bright, moreso than expected from z > 1 sub-mm sources.
%For these 30 sources, we find cross-matches for 2 stars (R Sculptoris,  Fomalhaut), 2 QSOs (SDSS J132856.58+325243.9 and LBQS 0106+0119), and 17 local galaxies, either highly extended ($>> 25$arcseconds) or 2MASS or SDSS sources.
%The other 9 sources without an obvious local galaxy counterpart we assign as candidate lensed sources.
%Some of these have already been identified in the H-ATLAS or HerMES surveys as lensed systems: H-ATLAS J091840.8+023047 (z = 2.581) H-ATLAS J134429.4+303036 (z = 2.301) H-ATLAS J114637.9-001132 (z = 3.2592) all have spectroscopic confirmations through blind detections of CO J = 1-0 \citep{Harris2012}, whereas 1HERMES S250 J142823.9+352619 (more commonly known as MIPS J142824.0+352619) is a z = 1.325 Hyper-Luminous Infrared Galaxy (HLRIG), with a far infrared luminosity $L_{fir} = 3.2 \pm 0.7 \times 10^{13} L_{\odot}$.
%There may be many other lenses within the catalogue; 166 other \textit{Herschel} sources have $100$ mJy$ > F_{500} > 50$ mJy.
%However, it would be more difficult to divide these between lensed sources and bright sources, due to the steep number counts of the intrinsic unlensed SMGs (See Figure 6 of \citet{Wardlow2013}). 

%To further search for major contributions from local galaxies or single bright sources, we examined the 40 remaining \textit{Herschel} sources that have a fractional contribution of more than 30\% to the total \textit{Planck} flux, as estimated by summing the \textit{Herschel} sources detected within it.
%All of these sources are simply sources with low numbers of \textit{Herschel} detections within them, with a median of 3 $\pm$ 1.4 detections per sources and a maximum of 6, as opposed to the 8 $\pm 2.8$ expected on average.
%The vast majority of these sources are also those seen in the bottom right of figure \ref{Fig:Photometry2}, with the summed flux from detected sources significantly lower than that of the aperture flux from either \textit{Herschel} or \textit{Planck}.
%The relative flux difference beween the aperture and summed fluxes is 60.3\%, compared to the relative flux difference for all the \textit{Planck} sources of 2.2\%.
%Between the \textit{Herschel} and \textit{Planck} aperture fluxes however, there is a relative flux density difference of only 7.8\%, within the 10\% calibration error of \textit{Planck}.
%No local galaxies were found that could significantly contribute to the \textit{Planck} flux. 
%The agreement between \textit{Planck} and \textit{Herschel} on the aperture flux, but strong disagreement when summing \textit{Herschel} sources of S$_{350} > 25.4$ mJy suggests that these sources are highly diffuse and bright, indicative of galactic cirrus.
%We rule out a fainter overdensity of sources, as this would require $\sim$40+ sources with S$_{350} = 25$ mJy to match the median aperture flux for these sources of 1Jy, or 224 of the same sources to match the maximum aperture flux seen of 5600 mJy.

%We then visually inspected all 311 \textit{Planck} sources, finding matches for 18 sources that did not have a associated \textit{Hershcel} source due to them being either highly extended ($>> 25$arcseconds) or partially off map.

%In total, we match 194 of the 311 (62\%) \textit{Planck} compact sources with known sources. 
%This is comprised of 2 QSOs, 8 lensed sources, 3 stars, and 181 known galaxies.
%Of these 181, 3 also contain plausiable lens candidates, PCCS1 857 G060.81+67.75, PCCS1 857 G015.37-71.81 and PLCKERC857 G171.77-59.54.

%It should be noted that there is significant variation between \textit{Planck} catalogues of the number of known sources.
%This is to be expected, as the three catalogues used increasingly more sensitive data, different reduction techniques and different catalogue constructions.
%In the ERCSC, there are 94 known sources out of 160 \textit{Planck} sources (58.75\%).
%In the PCCS1, there are 167 out of 227 (73.5\%) known sources, and in the PCCS2 there are 143 out of 168 (85.11\%)
%The evolution of the three catalogues therefore shows an increase in the number of known sources, and an increase in the ``reliability'' of the catalogue, with the PCCS2 in line with their stated goal of a catalogue with an 80\% reliability rate.

%\subsection{IRAS}

%As seen in Figure \ref{Fig:Cirrus100}, the often simplest way to distinguish a cirrus source from an z > 1 extra-galactic source is to examine the S$_{100}$/S$_{350}$ colours.
%Sources brighter at 100 $\mu$m than at 350 $\mu$m are likely to be galactic in origin, whereas those with a low S$_{100}$/S$_{350}$ ratio are likely extra-galactic.
%However, as cirrus sources are highly extended, it is difficult to directly quantify the S$_{100}\mu$m flux from a particular region of the sky; If cirrus is extended on scales greater than the aperture annuls, then performing background subtraction will remove the cirrus component from the source.
%The Improved Reprocessing of the IRAS Survey (IRIS) \citep{MivilleDeschenes2005} provide 100 $\mu$m maps across the majority of the sky.
%We visually inspected each of our \textit{Planck} sources in the IRIS maps to search for evidence of extended 100 $\mu$m emission, as shown in Figure \ref{Fig:Cirrus}.
%We assign each source a flag of 0 to 3, with 0 indicating highly unlikely for emission to come primary from cirrus, 1 indicating unlikely to be cirrus, 2 likely to be cirrus, and 3 highly likely to be cirrus.
%As this is a subjective procedure, we also used the SCANPI tool \footnote{\url{http://irsa.ipac.caltech.edu/applications/Scanpi/}} to also estimate the S$_{100}$ flux and provide a signal to noise estimate compared to the background.
%4 sources have no IRAS data, and 11 sources lie off or on the edge of the map.
%These are removed from further analysis.

%For our sources with identifications, only 5 have flags greater than 0, with PCCS1 857 G229.23+33.59 being assigned a value of two.
%This source is identified with the lensed source H-ATLAS J091840.8+023047.

%For the 102 \textit{Planck} sources that do not have a firm identification, 56 have a cirrus flag of 2 or 3, indicating they are likely to be cirrus in origin.
%They also have a median aperture flux of 906 mJy, but a flux from the sum of detected sources of 402 mJy, indicating a deficit of around 500 mJy.
%As above, we rule out fainter sources significantly contributing to this missing flux, as it would require $>$20 sources with S$_{350} = 25 mJy$ in order to account for this. 
%These sources we therefore associate with galactic cirrus. 
%The median S$_{100}$, as estimated by SCANPI, for these sources is 1880 mJy, with a median signal to noise ratio of 8.23.
%The sources identified as unlikely and highly unlikely to be cirrus however, have a median S$_{100}$ of 360 mJy, with a median signal to noise ratio of 3.88.

%\subsection{Remaining Sources}
%\textbf{numbers are wrong. Redothem}.

%After identifying plausible counterparts for 194 \textit{Planck} sources, and identifying 56 sources that are likely associated with galactic cirrus, we are left with 45 sources with no plausible known counterpart.
%All 45 are diffuse in nature, and have a median number of 14 associated \textit{Herschel} sources with S$_{350} > 24.5$ mJy.
%This ranges from PCCS1 857 G151.39-61.73, which has 6 associated \textit{Herschel} sources and which appears to be an unknown lensed galaxy, to PLCKERC857 G095.44+58.94, with 31 associated \textit{Herschel} sources and which is suggested by \citet{Clements2014} to be a cluster of galaxies, with a redshift estimated from an observed red sequence of z = 0.76.
%These could be false detections, on sky overdensities of sources, physical clusters of high-z sources, or lensed sources too faint to be detected by our selection method.

%False detections by \textit{Planck} are unlikely to have \textit{Herschel} fluxes in good agreement with \textit{Planck}, particularly when comparing the \textit{Placnk} aperture flux to the sum of detected \textit{Herschel} sources.
%Lensed sources will have their their flux dominated single bright (S$_{350}$ > 100 mJy) source.
%Physical clusters should have their \textit{Herschel} colours clustered in the S$_{350}$/S$_{500}$ S$_{250}$/S$_{350}$ space, whereas line of sight clusters should have their colours distributed in this space, though with the large associated errors this is difficult to distinguish (See Figure \ref{SimulatedCluster}.

%Given these criteria, we assign each of our remaining \textit{Planck} sources a provisional status in the following order.
%For sources where both the \textit{Herschel} aperture flux and the sum of \textit{Herschel} sources is more than double or less than half the \textit{Planck} aperture flux, we assign a false detection.\textbf{Do something else with the false detections}
%This includes 5 sources, with a mean \textit{Planck} aperture flux of 1065 mJy, but a median \textit{Herschel} aperture flux of 360 mJy.
%Next, we examine sources where more than 20\% of the total S$_{350}$ summed \textit{Herschel} source flux is contributed by one source, which has an individual S$_{350} > $ 100 mJy.
%The 5 sources identified this way have a median number of 9 associated \textit{Herschel} sources, compared to the average of 12 for all \textit{Planck} sources.



%The remaining 36 sources have a median of 15 associated \textit{Herschel} sources, compared to the expected 8, have good agreement between the \textit{Planck} and \textit{Herschel} estimates of their flux, and are all diffuse sources, with the brightest \textit{Herschel} source in each \textit{Planck} source contributing, on avereage, 11\% of the total flux.
%These include the 4 sources identified by \citet{Clements2014} as candidate clusters.

%We therefore identify these sources as candidate proto-clusters of galaxies.
%It is entirely plausible that several of these could be chance overdensities, or be multiple clusters located along the line of sight, but without follow up, these possibilities are difficult to disentangle.





%\textbf{Ancillary could do with a section looking to see if these regions are overdensities in optical /wise / spitzer sources too}

%\begin{figure}

%   \centering
%   \includegraphics[width=\linewidth]{ComparingPlanckFluxToHerschel.png}
%   \caption{Comparison between the Log$_{10}$($\Sigma {F350}$) from \textit{Herschel} and the Log$_{10}$(Aperture$_{F350}$) flux from %\textit{Planck}, seperated according to "Diffuse" sources (Red) and "Dominated" sources (Blue). The vertical and horizontal black dashed lines indicate roughly the \textit{Planck} 857 GHz 90\% completeness limits. The diagonal black line indicates the 1:1 ratio line. Histograms at the side and top show the distributions of the fluxes, with the colours matching those of the main plot.} 
%\label{Fig:FluxDist}

%\end{figure}

%In Figure \ref{Fig:FluxDist}, we demonstrate the effect this could have on our catalogue, by plotting the \textit{Planck} aperture flux estimate against the sum of the \textit{Herschel} 350 $\mu$m sources, and include rough guidelines for the \textit{Planck} 90\% completeness limit.
%Only 12\% of "Dominated" sources have a summed \textit{Herschel} flux less than the nominal \textit{Planck} 90\% completeness.
%This contrasts with the "Diffuse" sources, where 57\% of summed \textit{Herschel} fluxes fall below the completeness limit.
%The bottom right quadrant is dominated by diffuse sources, with a \textit{Planck} aperture flux above the completeness limit, but where the sum of the \textit{Herschel} compact sources falls below this limit.
%As all of these sources are still detected by \textit{Planck} as compact sources, they are likely compact on the scale of the \textit{Planck} 4 arcminute beam, but extended on the scale of the SPIRE $\sim$ 25 arcsecond beam.
%It is therefore likely that their contribution comes from galactic cirrus, as if we assume that any object extended on the scale of 2 x the SPIRE beam would be marginally detected, this would correspond to physical sizes of $>> 250kpc$ for any reasonable redshift ($z = 1 - 8$).
%For the "Dominated" sources, we see there is relatively good agreement between the summed \textit{Herschel} fluxes and the \textit{Planck} flux, whereas the "Diffuse" sources have a much larger scatter, typically below the 1:1 ratio.



%\begin{figure}

%   \centering
%   \includegraphics[width=\linewidth]{HistNumCounts545.png}
%   \caption{Histograms of the number of \textit{Herschel} sources per \textit{Planck} beam for: (\textit{Blue}) 1,000 randomly sampled positions in the COSMOS field. (\textit{Green}) The 117 545 GHz \textit{Planck} sources under consideration here. Medians and %standard deviations of the distributions are given in the legends.} 
%\label{Fig:NumCounts545}

%\end{figure}





%\begin{figure*}

%   \centering
%  \includegraphics[width=0.9\linewidth]{ExamplesWCircle.png}
%   \caption{Examples of the typical SPIRE 350 $\mu$m images for the three types of sources we discovered in the \textit{Planck} catalogues. Each of the overplotted black circles approximates the \textit{Planck} beam FWHM at 857 GHz. The six examples on the left all show examples of how candidate clusters appear in the \textit{Herschel} 350 $\mu$m map. The top right image is an example of how a local galaxy appears, whereas the bottom right shows an example of a cirrus source. } 
%\label{Fig:SpireExamples}

%\end{figure*}


%The fractional percentage of sources assigned to each group appears to change as a function of catalogue.
%The fraction of local galaxies rises from 49\% in the ERCSC to 81\% in the PCCS2, whilst at the same time the fraction of cirrus sources falls from 34\% in the ERCSC to 9\% in the PCCS2.
%The fraction of candidate clusters falls from 12\% to 5\% from the ERCSC to PCCS2.
%According to \cite{PlanckCollaboration2015b}, the target reliability of the final PCCS catalogue is 80\% or greater.
%If we define a ``real" source as a known local galaxy as opposed to an unknown cluster of high redshift sources, then we find the catalogue meets this criteria in the PCCS2, at least over the fields considered here.
%The 4 clusters detected by \citet{Clements2014} are among those detected in the ERCSC, but not in the PCCS or PCCS2.

%Of the 424 sources, 206 appear only in 1 catalogue; 64 are in the ERCSC, 109 are in the PCCS1 and 45 are in the PCCS2.
%In the ERCSC, these singular detected sources are dominated by cirrus and cluster candidates, whereas in the PCCS1 and PCCS2 this is dominated by known local galaxies. 

%The remaining 218 sources which were identified in multiple catalogues allow a first order check for consistency of visual identification.
%Only 3 sources (1\%) had separate identifications, with no objects identified once with cirrus and once with a candidate cluster or vice versa.
%These separate identifications were usually where two bright local galaxies appear within a \textit{Planck} beam, and each is selected in each separate visual inspection.

%Similar to \citet{Clements2014}, we quantify that our candidate clusters are comprised of several faint sources as opposed to a single bright source by examining the 350 $\mu$m standard deviation $\sigma_{350}$ of the pixels within 4.3 arcminutes of the nominal \textit{Planck} position, as shown in Figure \ref{Fig:350std}.
%There is a clear bimodality to this distribution, with candidate clusters and local galaxies having a median $Log_{10}(\sigma_{350})$ of $1.17 \pm 0.19$ and $2.25 \pm 0.38$ respectively.  
%A small number of local galaxies do appear to have $\sigma_{350}$ consistent with that of the candidate clusters, but these are mostly very extended galaxies, such that the surface brightness varies little across the \textit{Planck} beam.
%Others have a bright source that lies just outside of the \textit{Planck} beam at the nominal position of the \textit{Planck} compact source.
%As there appears to be little to no emission coming from the region immediately surrounding the position of the \textit{Planck} compact source, we suggest that it is this bright source that is responsible for the detection, and that the mismatch is down to positional uncertainty, whose \textit{median} value for the 857 GHz channel is given as 0.4 arcminutes in the PCCS1.

%\begin{figure}
%   \centering
%  \includegraphics[width=\linewidth]{Sigma350.png}
%  \caption{Histograms of the measured $\sigma_{350}$ of the pixels around the \textit{Planck} sources on the \textit{Herschel} maps, using a 4.33 arcminute radius. Sources identified with local galaxies are shown in blue, whilst those identified with candidate clusters are in red.} 
%\label{Fig:350std}
%\end{figure}
















==> TheData/Data.txt <==
\label{Sec:Data}

In this section, we provide a brief overview of the construction of the three \textit{Planck} and 17 \text{Herschel} catalogues used in this paper, as well as the limits of each catalogue and any key differences between them.
A summary of the \textit{Herschel} field properties is given in Table \ref{Table:Surveysizes}, and a map of their location on the sky is given in Fig. \ref{Fig:AllSky}. 

\begin{figure*}
\includegraphics[width=\linewidth]{allsky2.png}
\centering{\caption{All-sky map showing the 17 \textit{Herschel} fields under examination here (coloured polygons) and all 38,260 \textit{Planck} compact sources (black dots). Some of the major fields include the NGP (Magenta, Dec of 30$^{o}$), the SGP (Yellow, Dec of -30$^{o}$), HeRS (Turquoise, centre) and the three GAMA fields centred at a Dec of 0$^{o}$ and RA of 09$^{h}$ (Red), 12$^{h}$ (Blue) and 15$^{h}$ (Green). The Milky Way is indicated by the thick band of \textit{Planck} sources stretching across the sky.}\label{Fig:AllSky}}
\end{figure*}

\subsection{The \textit{Planck} compact catalogues of sources}
%The three catalogues, the ERCSC, PCCS1 and PCCS2 \citep{Ade2011, Ade2014, PlanckCollaboration2015b}, have broadly similar features.
%The key difference between the creation of the three catalogues is the detection pipelines used on the maps. 
The ERCSC used $SExtractor$ \citep{Bertin1996} on the \textit{Planck} maps to identify sources in each band; this is based on extracting a number of connected bright pixels that are some threshold above a background measurement.
The PCCS and PCCS2, on the other hand, divided the maps into multiple patches, and convolved these patches with a second-order Mexican-hat wavelet that had been locally optimised to detect point sources \citep{Lopez-Caniego2006}.
Peaks $> 5\sigma$ in the resulting convolved map were then classified as detections \citep{Ade2014}.

We focus on the High Frequency Instrument's (HFI) 857 GHz (350$\mu$m) and 545 GHz (550$\mu$m) channels \citep{PlanckHFITeam2010}, since the peak of dust emission in galaxies (around 100$\mu$m) will be redshifted into these bands between $z = 1$ and $5$.
The quoted FWHM beam-size varies between catalogue releases, between 4.23 to 4.63 arcminutes in the 857 GHz band, and between 4.47 and 4.83 in the 545 GHz band due to improvements in calibration and beam information \citep{PlanckCollaboration2015b}.
The 90\% flux completeness level for the 857 GHz band is given as 680 and 790 mJy\footnote{This is higher than for the PCCS1 \citep[see section 3.2.3 of ][]{PlanckCollaboration2015b}.} at Galactic latitudes |b| $ > $ 30 for the PCCS and PCCS2 respectively.
The ERCSC does not provide a 90\% completeness level, but the faintest source detected at  |b| $ > $ 30$^o$ is 655 mJy, with the flux density of the faintest 10$\sigma$ source at  |b| $ > $ 30$^o$ being 813 mJy, demonstrating that the limits of the three catalogues at 857 GHz are all typically around 700 to 800 mJy. 
We use the aperture photometry flux density estimate in the \textit{Planck} catalogues, as it performs best when compared to \textit{Herschel} \citep[See table 12 of ][]{PlanckCollaboration2015b}, is likely to correctly capture emission from extended structures, and is available in all 3 catalogues.


\subsection{H-ATLAS}

H-ATLAS surveyed five fields: The Northern Galactic Pole (NGP, 170 deg$^2$), the Southern Galactic Pole (SGP 285 deg$^2$), and three smaller fields that lie along the equatorial plane at RAs of approximately 9, 12 and 15 hours, referred to as GAMA09, GAMA12 and GAMA15 (around 54 deg$^2$ each) which correspond to 3 of the fields surveyed by the Galaxy and Mass Assembly (GAMA) project \citep{Driver2011}.
Maps were produced with the \textit{Herschel} Interactive Pipeline Environment \citep[$HIPE$, ][]{Ott2010}, and the typical 1$\sigma$ total noise per \textit{Herschel} beam (confusion plus instrumental) in the final background-subtracted and filtered maps is 7.4, 9.4 and 10.2 mJy for the 250, 350 and 500 $\mu$m bands respectively \citep[][Maddox et al. in preparation, Smith et al. in preparation]{Valiante2016}.
Sources were extracted using the Multi-band Algorithm for source detection and extraction ($MADX$, Maddox, in preparation).
%Sources were extracted using the Multi-band Algorithm for source detection and extraction ($MADX$, Maddox, in preperation), which selects $> 2.5\sigma$ sources from the 250 $\mu$m map, and extracts the 350 and 500 $\mu$m flux densities from the closest pixel in their respective maps, requiring a 4$\sigma$ detection in at least one of the SPIRE bands.

\subsection{HerMES}

HerMES field sizes varied from 0.4 deg$^2$ for GOODS-North, up to 280 deg$^2$ for the HELMS field.
The majority of the fields have 1$\sigma$ total noises of 6.2 - 6.8, 7.1 - 7.5 and 8.2 - 8.9 mJy for the 250, 350 and 500 $\mu$m bands respectively, with the exception of FLS, ADFS, ELAIS-N1, ELAIS-S1, BOOTES and XMM-LSS, which have 1$\sigma$ noise levels of 7.9, 8.2 and 10.1 mJy \citep{Nguyen2010}.
We exclude the HELMS field from further study, since no publicly released, formally verified catalogue of detected sources is yet available for cross-matching, and the field is strongly contaminated with Galactic cirrus. 
We do examine the \textit{Planck} compact sources present in HELMS using a private catalogue in section \ref{Sec:Discussion}, but do not include them in our final results.
The maps used in this paper were produced using the SPIRE-HerMES Iterative Mapper \citep{Levenson2010}, and the catalogues we used were the DR4 xID250 catalogues \citep{Wang2014}.
%Several catalogues were produced for each map \citep{Roseboom10, Smith2011, Wang2014}, but here we use the DR4 xID250 catalogues \citep{Wang2014}, where sources were extracted using a combination of \textit{STARFINDER} \citep{Diolaiti2000}, and XID+ \citep{Hurley2016}.

\subsection{HerS}

The \textit{Herschel} Stripe 82 Survey \citep[HerS, ][]{Viero2014}, is a 79 deg$^2$ survey taken along the SDSS Stripe 82 region with the SPIRE instrument on \textit{Herschel}.
Sources were extracted from the 250 $\mu$m map using \textit{STARFINDER} requiring S/N $>3$, after filtering the maps with a high pass filter to remove extended emission.
Flux estimates were then extracted from the 350 and 500 $\mu$m maps, using the 250 $\mu$m source positions as a prior.
The 1$\sigma$ median total noise is 7.1, 7.1 and 8.4 mJy for the 250, 350 and 500 $\mu$m bands respectively.


\begin{table}
\centering
\input{Table_Surveysizes}
\caption{The 17 \textit{Planck}/\textit{Herschel} Fields under consideration in this paper, their areas, and the number of unique \textit{Planck} sources detected within them across all three compact source catalogues. \label{Table:Surveysizes} }
\end{table}


